Control-mode as a Grid Service in Software-defined Power Grids: GFL vs GFM

In power systems with high penetration of power electronics, grid-forming control is proposed to replace traditional Grid-Following Converter (GFL) in order to improve the overall system strength and resist small-signal instability in weak grids by directly forming the terminal voltage. However, sufficient headroom of both active and reactive power must be made available for Grid-Forming Converter (GFM) to operate, potentially leading to sub-optimal operation in steady states. This presents a new research problem to optimally allocate between GFM and GFL to balance the ability of GFMs to improve the grid strength and the potential economic loss resulting from reserved headroom. An optimization framework under software-defined grids is proposed, for the first time, to dynamically determine the optimal allocation of GFMs and GFLs in power systems at each time step of system scheduling according to system conditions, which ensures both system stability and minimum operational cost. To achieve this, the system scheduling model is expanded to simultaneously consider the constraints related to active and reactive power reserves for GFMs, as well as the system level stability. Case studies conducted on the modified IEEE 30-bus system demonstrate significant economic benefits in that the optimal proportion of GFMs in the power system can be dynamically determined while ensuring power reserve and grid stability constraints.

==> GFM_Figures/data/GFMGFL_Switch/Frequency.txt <==
0.0195	50.00144513
0.0395	50.00144536
0.0595	50.00144562
0.0795	50.00144589
0.0995	50.00144618
0.1195	50.00144648
0.1395	50.0014468
0.1595	50.00144713
0.1795	50.00144748
0.1995	50.00144783
0.2195	50.0014482
0.2395	50.00144857
0.2595	50.00144895
0.2795	50.00144934
0.2995	50.00144974
0.3195	50.00145015
0.3395	50.00145056
0.3595	50.00145098
0.3795	50.0014514
0.3995	50.00145184
0.4195	50.00145228
0.4395	50.00145273
0.4595	50.00145319
0.4795	50.00145366
0.4995	50.00145414
0.5195	50.00145463
0.5395	50.00145513
0.5595	50.00145564
0.5795	50.00145616
0.5995	50.0014567
0.6195	50.00145724
0.6395	50.0014578
0.6595	50.00145837
0.6795	50.00145895
0.6995	50.00145954
0.7195	50.00146014
0.7395	50.00146076
0.7595	50.00146138
0.7795	50.00146201
0.7995	50.00146265
0.8195	50.00146329
0.8395	50.00146394
0.8595	50.00146459
0.8795	50.00146525
0.8995	50.00146591
0.9195	50.00146658
0.9395	50.00146725
0.9595	50.00146792
0.9795	50.00146858
0.9995	50.00146926
1.0195	50.00146993
1.0395	50.0014706
1.0595	50.00147127
1.0795	50.00147194
1.0995	50.00147261
1.1195	50.00147328
1.1395	50.00147395
1.1595	50.00147462
1.1795	50.00147529
1.1995	50.00147597
1.2195	50.00147664
1.2395	50.00147732
1.2595	50.00147799
1.2795	50.00147867
1.2995	50.00147935
1.3195	50.00148003
1.3395	50.00148072
1.3595	50.0014814
1.3795	50.00148208
1.3995	50.00148277
1.4195	50.00148346
1.4395	50.00148415
1.4595	50.00148483
1.4795	50.00148552
1.4995	50.0014862
1.5195	50.00148689
1.5395	50.00148757
1.5595	50.00148824
1.5795	50.00148892
1.5995	50.00148959
1.6195	50.00149026
1.6395	50.00149092
1.6595	50.00149157
1.6795	50.00149223
1.6995	50.00149287
1.7195	50.00149351
1.7395	50.00149414
1.7595	50.00149477
1.7795	50.00149539
1.7995	50.001496
1.8195	50.00149661
1.8395	50.00149721
1.8595	50.00149781
1.8795	50.0014984
1.8995	50.00149898
1.9195	50.00149956
1.9395	50.00150013
1.9595	50.0015007
1.9795	50.00150126
1.9995	50.00150181
2.0195	50.00150236
2.0395	50.00150291
2.0595	50.00150345
2.0795	50.00150398
2.0995	50.00150451
2.1195	50.00150503
2.1395	50.00150555
2.1595	50.00150606
2.1795	50.00150656
2.1995	50.00150705
2.2195	50.00150754
2.2395	50.00150802
2.2595	50.0015085
2.2795	50.00150896
2.2995	50.00150942
2.3195	50.00150987
2.3395	50.00149546
2.3595	50.00147524
2.3795	50.00149617
2.3995	50.00149839
2.4195	50.00148887
2.4395	50.00149313
2.4595	50.00149744
2.4795	50.00149518
2.4995	50.00149551
2.5195	50.00149784
2.5395	50.00149803
2.5595	50.00149802
2.5795	50.00149897
2.5995	50.00149948
2.6195	50.00149956
2.6395	50.00149987
2.6595	50.00150015
2.6795	50.00150019
2.6995	50.00150022
2.7195	50.00150026
2.7395	50.00150021
2.7595	50.00150012
2.7795	50.00150004
2.7995	50.00149995
2.8195	50.00149986
2.8395	50.00149979
2.8595	50.00149975
2.8795	50.00149973
2.8995	50.00149977
2.9195	50.00149985
2.9395	50.00149998
2.9595	50.00150016
2.9795	50.00150039
2.9995	50.00150067
3.0195	50.001501
3.0395	50.00150136
3.0595	50.00150176
3.0795	50.00150219
3.0995	50.00150263
3.1195	50.00150308
3.1395	50.00150353
3.1595	50.00150397
3.1795	50.00150438
3.1995	50.00150477
3.2195	50.00150513
3.2395	50.00150544
3.2595	50.00150571
3.2795	50.00150593
3.2995	50.0015061
3.3195	50.00150621
3.3395	50.00150627
3.3595	50.00150628
3.3795	50.00150624
3.3995	50.00150616
3.4195	50.00150605
3.4395	50.0015059
3.4595	50.00150573
3.4795	50.00150553
3.4995	50.00150533
3.5195	50.00150513
3.5395	50.00150492
3.5595	50.00150473
3.5795	50.00150454
3.5995	50.00150438
3.6195	50.00150424
3.6395	50.00150412
3.6595	50.00150403
3.6795	50.00150396
3.6995	50.00150392
3.7195	50.00150391
3.7395	50.00150391
3.7595	50.00150393
3.7795	50.00150397
3.7995	50.00150401
3.8195	50.00150406
3.8395	50.0015041
3.8595	50.00150414
3.8795	50.00150417
3.8995	50.00150418
3.9195	50.00150417
3.9395	50.00150414
3.9595	50.00150407
3.9795	50.00150398
3.9995	50.00150386
4.0195	50.0015037
4.0395	50.00150351
4.0595	50.00150329
4.0795	50.00150304
4.0995	50.00150276
4.1195	50.00150246
4.1395	50.00150213
4.1595	50.00150179
4.1795	50.00150144
4.1995	50.00150108
4.2195	50.00150071
4.2395	50.00150034
4.2595	50.00149997
4.2795	50.00149961
4.2995	50.00149926
4.3195	50.00149892
4.3395	50.00149859
4.3595	50.00149828
4.3795	50.00149798
4.3995	50.0014977
4.4195	50.00149743
4.4395	50.00149718
4.4595	50.00149694
4.4795	50.0014967
4.4995	50.00149647
4.5195	50.00149625
4.5395	50.00149603
4.5595	50.0014958
4.5795	50.00149557
4.5995	50.00149534
4.6195	50.00149509
4.6395	50.00149483
4.6595	50.00149456
4.6795	50.00149427
4.6995	50.00149396
4.7195	50.00149364
4.7395	50.0014933
4.7595	50.00149294
4.7795	50.00149257
4.7995	50.00149218
4.8195	50.00149178
4.8395	50.00149137
4.8595	50.00149095
4.8795	50.00149052
4.8995	50.00149009
4.9195	50.00148965
4.9395	50.00148922
4.9595	50.00148879
4.9795	50.00148836
4.9995	50.00148794
5.0195	50.00148753
5.0395	50.00148713
5.0595	50.00148674
5.0795	50.00148636
5.0995	50.00148599
5.1195	50.00148563
5.1395	50.00148529
5.1595	50.00148495
5.1795	50.00148462
5.1995	50.0014843
5.2195	50.00148399
5.2395	50.00148367
5.2595	50.00148337
5.2795	50.00148306
5.2995	50.00148275
5.3195	50.00148244
5.3395	50.00148213
5.3595	50.00148181
5.3795	50.00148149
5.3995	50.00148115
5.4195	50.00148082
5.4395	50.00148047
5.4595	50.00148012
5.4795	50.00147977
5.4995	50.0014794
5.5195	50.00147904
5.5395	50.00147867
5.5595	50.00147829
5.5795	50.00147792
5.5995	50.00147754
5.6195	50.00147717
5.6395	50.0014768
5.6595	50.00147644
5.6795	50.00147608
5.6995	50.00147573
5.7195	50.00147538
5.7395	50.00147505
5.7595	50.00147472
5.7795	50.0014744
5.7995	50.0014741
5.8195	50.0014738
5.8395	50.00147351
5.8595	50.00147324
5.8795	50.00147297
5.8995	50.00147271
5.9195	50.00147245
5.9395	50.00147221
5.9595	50.00147196
5.9795	50.00147173
5.9995	50.00147149
6.0195	50.00147126
6.0395	50.00147103
6.0595	50.0014708
6.0795	50.00147057
6.0995	50.00147034
6.1195	50.00147012
6.1395	50.00146989
6.1595	50.00146966
6.1795	50.00146942
6.1995	50.00146919
6.2195	50.00146896
6.2395	50.00146873
6.2595	50.0014685
6.2795	50.00146828
6.2995	50.00146805
6.3195	50.00146784
6.3395	50.00146762
6.3595	50.00146741
6.3795	50.00146721
6.3995	50.00146701
6.4195	50.00146682
6.4395	50.00146664
6.4595	50.00146647
6.4795	50.0014663
6.4995	50.00146614
6.5195	50.001466
6.5395	50.00146586
6.5595	50.00146573
6.5795	50.0014656
6.5995	50.00146549
6.6195	50.00146538
6.6395	50.00146528
6.6595	50.00146518
6.6795	50.00146509
6.6995	50.001465
6.7195	50.00146492
6.7395	50.00146485
6.7595	50.00146477
6.7795	50.0014647
6.7995	50.00146463
6.8195	50.00146456
6.8395	50.00146449
6.8595	50.00146443
6.8795	50.00146437
6.8995	50.00146431
6.9195	50.00146425
6.9395	50.00146419
6.9595	50.00146414
6.9795	50.00146409
6.9995	50.00146404
7.0195	50.001464
7.0395	50.00146396
7.0595	50.00146393
7.0795	50.0014639
7.0995	50.00146388
7.1195	50.00146386
7.1395	50.00146385
7.1595	50.00146384
7.1795	50.00146384
7.1995	50.00146385
7.2195	50.00146386
7.2395	50.00146388
7.2595	50.00146391
7.2795	50.00146394
7.2995	50.00146398
7.3195	50.00146402
7.3395	50.00146407
7.3595	50.00146413
7.3795	50.00146418
7.3995	50.00146425
7.4195	50.00146431
7.4395	50.00146438
7.4595	50.00146445
7.4795	50.00146452
7.4995	50.0014646
7.5195	50.00146467
7.5395	50.00146475
7.5595	50.00146484
7.5795	50.00146492
7.5995	50.001465
7.6195	50.00146509
7.6395	50.00146518
7.6595	50.00146527
7.6795	50.00146536
7.6995	50.00146545
7.7195	50.00146555
7.7395	50.00146565
7.7595	50.00146575
7.7795	50.00146585
7.7995	50.00146596
7.8195	50.00146607
7.8395	50.00146619
7.8595	50.00146631
7.8795	50.00146643
7.8995	50.00146655
7.9195	50.00146668
7.9395	50.00146682
7.9595	50.00146695
7.9795	50.00146709
7.9995	50.00146723
8.0195	50.00146738
8.0395	50.00146753
8.0595	50.00146768
8.0795	50.00146783
8.0995	50.00146799
8.1195	50.00146814
8.1395	50.0014683
8.1595	50.00146811
8.1795	50.00143836
8.1995	50.00144675
8.2195	50.00145814
8.2395	50.00145043
8.2595	50.00144916
8.2795	50.00145442
8.2995	50.00145399
8.3195	50.00145273
8.3395	50.00145444
8.3595	50.00145526
8.3795	50.00145492
8.3995	50.00145535
8.4195	50.00145589
8.4395	50.00145589
8.4595	50.00145592
8.4795	50.00145607
8.4995	50.00145604
8.5195	50.00145592
8.5395	50.00145584
8.5595	50.00145571
8.5795	50.00145553
8.5995	50.00145537
8.6195	50.00145522
8.6395	50.00145507
8.6595	50.00145496
8.6795	50.00145488
8.6995	50.00145485
8.7195	50.00145487
8.7395	50.00145494
8.7595	50.00145508
8.7795	50.00145527
8.7995	50.00145553
8.8195	50.00145584
8.8395	50.0014562
8.8595	50.00145661
8.8795	50.00145706
8.8995	50.00145755
8.9195	50.00145805
8.9395	50.00145857
8.9595	50.0014591
8.9795	50.00145962
8.9995	50.00146012
9.0195	50.00146061
9.0395	50.00146106
9.0595	50.00146148
9.0795	50.00146186
9.0995	50.0014622
9.1195	50.00146249
9.1395	50.00146274
9.1595	50.00146294
9.1795	50.00146309
9.1995	50.00146321
9.2195	50.00146329
9.2395	50.00146334
9.2595	50.00146336
9.2795	50.00146337
9.2995	50.00146336
9.3195	50.00146336
9.3395	50.00146335
9.3595	50.00146335
9.3795	50.00146337
9.3995	50.00146341
9.4195	50.00146347
9.4395	50.00146356
9.4595	50.00146368
9.4795	50.00146383
9.4995	50.00146401
9.5195	50.00146422
9.5395	50.00146446
9.5595	50.00146472
9.5795	50.00146501
9.5995	50.00146531
9.6195	50.00146562
9.6395	50.00146594
9.6595	50.00146626
9.6795	50.00146657
9.6995	50.00146688
9.7195	50.00146717
9.7395	50.00146744
9.7595	50.0014677
9.7795	50.00146792
9.7995	50.00146812
9.8195	50.00146829
9.8395	50.00146843
9.8595	50.00146853
9.8795	50.00146861
9.8995	50.00146867
9.9195	50.00146869
9.9395	50.0014687
9.9595	50.00146868
9.9795	50.00146866
9.9995	50.00146862
10.0195	49.98285902
10.0395	49.97404851
10.0595	49.97039216
10.0795	49.96934443
10.0995	49.96976102
10.1195	49.97117488
10.1395	49.97311889
10.1595	49.97530545
10.1795	49.97764606
10.1995	49.98003303
10.2195	49.98235211
10.2395	49.98454855
10.2595	49.98657787
10.2795	49.98838584
10.2995	49.98993677
10.3195	49.99121048
10.3395	49.99218969
10.3595	49.99286633
10.3795	49.99324491
10.3995	49.99334656
10.4195	49.9931662
10.4395	49.99273298
10.4595	49.99212371
10.4795	49.99134043
10.4995	49.99041871
10.5195	49.98942249
10.5395	49.98839161
10.5595	49.98736272
10.5795	49.9863835
10.5995	49.98549453
10.6195	49.98472748
10.6395	49.98411261
10.6595	49.98367497
10.6795	49.98343106
10.6995	49.98339107
10.7195	49.98355908
10.7395	49.98393179
10.7595	49.98449925
10.7795	49.98524583
10.7995	49.98615051
10.8195	49.98718762
10.8395	49.98832799
10.8595	49.98953992
10.8795	49.99079018
10.8995	49.99204514
10.9195	49.99327187
10.9395	49.99443909
10.9595	49.99551815
10.9795	49.99648382
10.9995	49.99731499
11.0195	49.99799523
11.0395	49.99851309
11.0595	49.99886241
11.0795	49.99904226
11.0995	49.99905687
11.1195	49.99891531
11.1395	49.99863106
11.1595	49.99822149
11.1795	49.99770716
11.1995	49.99711111
11.2195	49.99645808
11.2395	49.99577366
11.2595	49.99508355
11.2795	49.99441267
11.2995	49.99378452
11.3195	49.99321868
11.3395	49.99276331
11.3595	49.99236884
11.3795	49.99208705
11.3995	49.99193942
11.4195	49.99190545
11.4395	49.99198846
11.4595	49.99219504
11.4795	49.992512
11.4995	49.99292588
11.5195	49.99342693
11.5395	49.99399902
11.5595	49.99462271
11.5795	49.99527995
11.5995	49.9959519
11.6195	49.99661865
11.6395	49.99726156
11.6595	49.99786355
11.6795	49.99840887
11.6995	49.99888398
11.7195	49.99927804
11.7395	49.99958296
11.7595	49.99979352
11.7795	49.99990762
11.7995	49.99992618
11.8195	49.99985295
11.8395	49.99969441
11.8595	49.99945942
11.8795	49.9991589
11.8995	49.99880542
11.9195	49.99841276
11.9395	49.99799546
11.9595	49.99756833
11.9795	49.99714599
11.9995	49.99674244
12.0195	49.99637064
12.0395	49.99604212
12.0595	49.99576669
12.0795	49.99555221
12.0995	49.99540437
12.1195	49.99532659
12.1395	49.99531999
12.1595	49.99538345
12.1795	49.99551365
12.1995	49.99570531
12.2195	49.99595136
12.2395	49.99624324
12.2595	49.99657122
12.2795	49.99692471
12.2995	49.99729263
12.3195	49.99766377
12.3395	49.99802715
12.3595	49.99837234
12.3795	49.99868977
12.3995	49.99897101
12.4195	49.999209
12.4395	49.9993982
12.4595	49.99953476
12.4795	49.99961655
12.4995	49.9996432
12.5195	49.99961603
12.5395	49.99953799
12.5595	49.99941349
12.5795	49.99924824
12.5995	49.99904901
12.6195	49.99882343
12.6395	49.99857967
12.6595	49.99832621
12.6795	49.99807157
12.6995	49.99782401
12.7195	49.99759134
12.7395	49.99738064
12.7595	49.99719808
12.7795	49.99704877
12.7995	49.99693662
12.8195	49.99686427
12.8395	49.99683303
12.8595	49.99684288
12.8795	49.99689255
12.8995	49.99697953
12.9195	49.99710024
12.9395	49.99725016
12.9595	49.997424
12.9795	49.99761585
12.9995	49.99781946
13.0195	49.99802837
13.0395	49.99823615
13.0595	49.9984366
13.0795	49.99862394
13.0995	49.99879294
13.1195	49.99893911
13.1395	49.99905881
13.1595	49.99914932
13.1795	49.99920888
13.1995	49.99923678
13.2195	49.99923327
13.2395	49.99919959
13.2595	49.99913785
13.2795	49.99905097
13.2995	49.99894256
13.3195	49.99881679
13.3395	49.9986782
13.3595	49.99853163
13.3795	49.99838199
13.3995	49.99823413
13.4195	49.9980927
13.4395	49.997962
13.4595	49.99784588
13.4795	49.99774759
13.4995	49.99766976
13.5195	49.99761426
13.5395	49.99758224
13.5595	49.99757409
13.5795	49.99758942
13.5995	49.99762713
13.6195	49.99768548
13.6395	49.99776211
13.6595	49.99785417
13.6795	49.99795844
13.6995	49.9980714
13.7195	49.99818935
13.7395	49.99830858
13.7595	49.99842542
13.7795	49.9985364
13.7995	49.99863835
13.8195	49.99872844
13.8395	49.99880432
13.8595	49.99886415
13.8795	49.99890662
13.8995	49.99893102
13.9195	49.9989372
13.9395	49.99892561
13.9595	49.9988972
13.9795	49.99885342
13.9995	49.99879617
14.0195	49.99872768
14.0395	49.99865048
14.0595	49.99856729
14.0795	49.99848091
14.0995	49.99839417
14.1195	49.99830983
14.1395	49.99823048
14.1595	49.99815847
14.1795	49.99809585
14.1995	49.99804433
14.2195	49.99800521
14.2395	49.99797937
14.2595	49.99796725
14.2795	49.99796886
14.2995	49.99798375
14.3195	49.99801112
14.3395	49.99804978
14.3595	49.99809821
14.3795	49.99815467
14.3995	49.99821719
14.4195	49.9982837
14.4395	49.99835205
14.4595	49.9984201
14.4795	49.99848579
14.4995	49.99854719
14.5195	49.99860256
14.5395	49.99865042
14.5595	49.99868953
14.5795	49.99871899
14.5995	49.99873822
14.6195	49.99874696
14.6395	49.99874529
14.6595	49.99873362
14.6795	49.99871265
14.6995	49.99868334
14.7195	49.99864689
14.7395	49.99860466
14.7595	49.99855819
14.7795	49.99850906
14.7995	49.9984589
14.8195	49.99840935
14.8395	49.99836192
14.8595	49.99831807
14.8795	49.99827906
14.8995	49.99824599
14.9195	49.99821972
14.9395	49.99820089
14.9595	49.99818987
14.9795	49.9981868
14.9995	49.99819156
15.0195	49.99820378
15.0395	49.99822288
15.0595	49.99824809
15.0795	49.99827845
15.0995	49.9983129
15.1195	49.99835028
15.1395	49.99838934
15.1595	49.99842886
15.1795	49.99846762
15.1995	49.99850446
15.2195	49.99853833
15.2395	49.99857204
15.2595	49.99856239
15.2795	49.99859361
15.2995	49.99862021
15.3195	49.99861786
15.3395	49.99861786
15.3595	49.99861952
15.3795	49.99860851
15.3995	49.99859159
15.4195	49.99857395
15.4395	49.99855152
15.4595	49.99852489
15.4795	49.99849737
15.4995	49.99846908
15.5195	49.99844012
15.5395	49.99841215
15.5595	49.99838612
15.5795	49.99836243
15.5995	49.99834185
15.6195	49.9983251
15.6395	49.99831249
15.6595	49.99830428
15.6795	49.99830067
15.6995	49.99830165
15.7195	49.99830703
15.7395	49.99831655
15.7595	49.99832982
15.7795	49.99834631
15.7995	49.99836545
15.8195	49.99838657
15.8395	49.99840899
15.8595	49.99843198
15.8795	49.99845483
15.8995	49.99847687
15.9195	49.99849745
15.9395	49.99851599
15.9595	49.998532
15.9795	49.99854509
15.9995	49.99855495
16.0195	49.99856139
16.0395	49.99856434
16.0595	49.99856383
16.0795	49.99855999
16.0995	49.99855308
16.1195	49.99854341
16.1395	49.99853138
16.1595	49.99851746
16.1795	49.99850215
16.1995	49.99848598
16.2195	49.99846951
16.2395	49.99845326
16.2595	49.99843776
16.2795	49.99842346
16.2995	49.99841081
16.3195	49.99840015
16.3395	49.99839177
16.3595	49.99838588
16.3795	49.9983826
16.3995	49.99838197
16.4195	49.99838394
16.4395	49.99838839
16.4595	49.99839512
16.4795	49.99840386
16.4995	49.99841431
16.5195	49.9984261
16.5395	49.99843885
16.5595	49.99845213
16.5795	49.99846554
16.5995	49.99847868
16.6195	49.99849116
16.6395	49.99850263
16.6595	49.99851279
16.6795	49.99852136
16.6995	49.99852816
16.7195	49.99853303
16.7395	49.99853591
16.7595	49.99853677
16.7795	49.99853567
16.7995	49.99853272
16.8195	49.99852807
16.8395	49.99852195
16.8595	49.9985146
16.8795	49.99850629
16.8995	49.99849734
16.9195	49.99848804
16.9395	49.99847872
16.9595	49.99846969
16.9795	49.99846121
16.9995	49.99845356
17.0195	49.99844696
17.0395	49.99844159
17.0595	49.99843761
17.0795	49.9984351
17.0995	49.99843411
17.1195	49.99843464
17.1395	49.99843664
17.1595	49.99844002
17.1795	49.99844464
17.1995	49.99845034
17.2195	49.99845693
17.2395	49.99846417
17.2595	49.99847185
17.2795	49.99847972
17.2995	49.99848755
17.3195	49.99849512
17.3395	49.9985022
17.3595	49.99850861
17.3795	49.99851418
17.3995	49.99851877
17.4195	49.9985223
17.4395	49.9985247
17.4595	49.99852593
17.4795	49.99852601
17.4995	49.99852499
17.5195	49.99852294
17.5395	49.99851998
17.5595	49.99851623
17.5795	49.99851184
17.5995	49.998507
17.6195	49.99850186
17.6395	49.99849662
17.6595	49.99849145
17.6795	49.99848653
17.6995	49.998482
17.7195	49.99847802
17.7395	49.9984747
17.7595	49.99847214
17.7795	49.9984704
17.7995	49.99846952
17.8195	49.99846953
17.8395	49.9984704
17.8595	49.99847209
17.8795	49.99847455
17.8995	49.99847767
17.9195	49.99848137
17.9395	49.99848551
17.9595	49.99848996
17.9795	49.9984946
17.9995	49.99849929
18.0195	49.99850388
18.0395	49.99850826
18.0595	49.9985123
18.0795	49.99851591
18.0995	49.99851899
18.1195	49.99852148
18.1395	49.99852334
18.1595	49.99852453
18.1795	49.99852505
18.1995	49.99852491
18.2195	49.99852417
18.2395	49.99852285
18.2595	49.99852105
18.2795	49.99851883
18.2995	49.9985163
18.3195	49.99851354
18.3395	49.99851068
18.3595	49.9985078
18.3795	49.99850501
18.3995	49.99850241
18.4195	49.99850008
18.4395	49.9984981
18.4595	49.99849653
18.4795	49.99849541
18.4995	49.99849478
18.5195	49.99849466
18.5395	49.99849505
18.5595	49.99849592
18.5795	49.99849725
18.5995	49.99849899
18.6195	49.99850109
18.6395	49.99850349
18.6595	49.9985061
18.6795	49.99850886
18.6995	49.99851169
18.7195	49.9985145
18.7395	49.99851723
18.7595	49.99851979
18.7795	49.99852213
18.7995	49.9985242
18.8195	49.99852594
18.8395	49.99852733
18.8595	49.99852833
18.8795	49.99852896
18.8995	49.9985292
18.9195	49.99852907
18.9395	49.9985286
18.9595	49.99852782
18.9795	49.99852678
18.9995	49.99852553
19.0195	49.99852413
19.0395	49.99852262
19.0595	49.99852108
19.0795	49.99851957
19.0995	49.99851813
19.1195	49.99851683
19.1395	49.9985157
19.1595	49.99851479
19.1795	49.99851413
19.1995	49.99851375
19.2195	49.99851365
19.2395	49.99851385
19.2595	49.99851433
19.2795	49.99851508
19.2995	49.99851609
19.3195	49.99851732
19.3395	49.99851874
19.3595	49.99852031
19.3795	49.99852198
19.3995	49.99852372
19.4195	49.99852547
19.4395	49.99852719
19.4595	49.99852883
19.4795	49.99853037
19.4995	49.99853176
19.5195	49.99853298
19.5395	49.998534
19.5595	49.99853481
19.5795	49.9985354
19.5995	49.99853576
19.6195	49.99853591
19.6395	49.99853585
19.6595	49.99853561
19.6795	49.9985352
19.6995	49.99853465
19.7195	49.99853399
19.7395	49.99853326
19.7595	49.9985325
19.7795	49.99853173
19.7995	49.99853098
19.8195	49.9985303
19.8395	49.99852971
19.8595	49.99852923
19.8795	49.99852889
19.8995	49.99852869
19.9195	49.99852866
19.9395	49.9985288
19.9595	49.99852911
19.9795	49.99852957
19.9995	49.99853019
20.0195	49.99853095
20.0395	49.99853182
20.0595	49.99853279
20.0795	49.99853384
20.0995	49.99853493
20.1195	49.99853605
20.1395	49.99853716
20.1595	49.99853824
20.1795	49.99853927
20.1995	49.99854022
20.2195	49.99854108
20.2395	49.99854184
20.2595	49.99854247
20.2795	49.99854298
20.2995	49.99854336
20.3195	49.99854362
20.3395	49.99854375
20.3595	49.99854376
20.3795	49.99854368
20.3995	49.9985435
20.4195	49.99854326
20.4395	49.99854296
20.4595	49.99854263
20.4795	49.99854229
20.4995	49.99854195
20.5195	49.99854164
20.5395	49.99854137
20.5595	49.99854117
20.5795	49.99854103
20.5995	49.99854097
20.6195	49.99854101
20.6395	49.99854114
20.6595	49.99854137
20.6795	49.99854169
20.6995	49.9985421
20.7195	49.9985426
20.7395	49.99854317
20.7595	49.9985438
20.7795	49.99854448
20.7995	49.9985452
20.8195	49.99854594
20.8395	49.99856057
20.8595	49.99855196
20.8795	49.99853451
20.8995	49.99854692
20.9195	49.9985513
20.9395	49.99854428
20.9595	49.99854547
20.9795	49.99854869
20.9995	49.99854705
21.0195	49.99854628
21.0395	49.99854742
21.0595	49.99854733
21.0795	49.99854679
21.0995	49.99854702
21.1195	49.99854718
21.1395	49.99854703
21.1595	49.99854708
21.1795	49.99854727
21.1995	49.99854739
21.2195	49.99854756
21.2395	49.99854784
21.2595	49.99854814
21.2795	49.99854848
21.2995	49.99854888
21.3195	49.99854933
21.3395	49.9985498
21.3595	49.9985503
21.3795	49.99855084
21.3995	49.99855138
21.4195	49.99855193
21.4395	49.99855247
21.4595	49.99855301
21.4795	49.99855353
21.4995	49.99855402
21.5195	49.99855448
21.5395	49.99855491
21.5595	49.99855529
21.5795	49.99855564
21.5995	49.99855594
21.6195	49.9985562
21.6395	49.99855642
21.6595	49.9985566
21.6795	49.99855675
21.6995	49.99855686
21.7195	49.99855696
21.7395	49.99855703
21.7595	49.9985571
21.7795	49.99855715
21.7995	49.99855721
21.8195	49.99855728
21.8395	49.99855735
21.8595	49.99855745
21.8795	49.99855757
21.8995	49.99855771
21.9195	49.99855788
21.9395	49.99855808
21.9595	49.99855831
21.9795	49.99855857
21.9995	49.99855886
22.0195	49.99855917
22.0395	49.99855951
22.0595	49.99855987
22.0795	49.99856024
22.0995	49.99856062
22.1195	49.99856101
22.1395	49.9985614
22.1595	49.99856178
22.1795	49.99856216
22.1995	49.99856252
22.2195	49.99856287
22.2395	49.9985632
22.2595	49.99856351
22.2795	49.99856379
22.2995	49.99856405
22.3195	49.99856429
22.3395	49.9985645
22.3595	49.99856469
22.3795	49.99856486
22.3995	49.99856501
22.4195	49.99856514
22.4395	49.99856526
22.4595	49.99856538
22.4795	49.99856548
22.4995	49.99856559
22.5195	49.9985657
22.5395	49.99856581
22.5595	49.99856593
22.5795	49.99856607
22.5995	49.99856622
22.6195	49.99856638
22.6395	49.99856656
22.6595	49.99856676
22.6795	49.99856697
22.6995	49.9985672
22.7195	49.99856745
22.7395	49.99856771
22.7595	49.99856798
22.7795	49.99856826
22.7995	49.99856855
22.8195	49.99856885
22.8395	49.99856914
22.8595	49.99856944
22.8795	49.99856973
22.8995	49.99857002
22.9195	49.9985703
22.9395	49.99857056
22.9595	49.99857082
22.9795	49.99857106
22.9995	49.99857129
23.0195	49.9985715
23.0395	49.9985717
23.0595	49.99857189
23.0795	49.99857206
23.0995	49.99857223
23.1195	49.99857238
23.1395	49.99857252
23.1595	49.99857266
23.1795	49.99857279
23.1995	49.99857293
23.2195	49.99857306
23.2395	49.99857319
23.2595	49.99857333
23.2795	49.99857347
23.2995	49.99857362
23.3195	49.99857378
23.3395	49.99857395
23.3595	49.99857413
23.3795	49.99857431
23.3995	49.99857451
23.4195	49.99857472
23.4395	49.99857493
23.4595	49.99857515
23.4795	49.99857538
23.4995	49.99857561
23.5195	49.99857585
23.5395	49.99857609
23.5595	49.99857633
23.5795	49.99857656
23.5995	49.9985768
23.6195	49.99857703
23.6395	49.99857725
23.6595	49.99857747
23.6795	49.99857768
23.6995	49.99857788
23.7195	49.99857808
23.7395	49.99857826
23.7595	49.99857844
23.7795	49.99857861
23.7995	49.99857877
23.8195	49.99857893
23.8395	49.99857908
23.8595	49.99857923
23.8795	49.99857937
23.8995	49.99857951
23.9195	49.99857965
23.9395	49.99857979
23.9595	49.99857993
23.9795	49.99858008
23.9995	49.99858023
24.0195	49.99858038
24.0395	49.99858054
24.0595	49.9985807
24.0795	49.99858087
24.0995	49.99858104
24.1195	49.99858122
24.1395	49.99858141
24.1595	49.9985816
24.1795	49.99858179
24.1995	49.99858199
24.2195	49.99858218
24.2395	49.99858238
24.2595	49.99858258
24.2795	49.99858278
24.2995	49.99858298
24.3195	49.99858317
24.3395	49.99858337
24.3595	49.99858356
24.3795	49.99858374
24.3995	49.99858392
24.4195	49.9985841
24.4395	49.99858427
24.4595	49.99858443
24.4795	49.99858459
24.4995	49.99858475
24.5195	49.9985849
24.5395	49.99858505
24.5595	49.99858519
24.5795	49.99858534
24.5995	49.99858548
24.6195	49.99858562
24.6395	49.99858576
24.6595	49.9985859
24.6795	49.99858604
24.6995	49.99858619
24.7195	49.99858633
24.7395	49.99858648
24.7595	49.99858663
24.7795	49.99858678
24.7995	49.99858694
24.8195	49.9985871
24.8395	49.99858726
24.8595	49.99858743
24.8795	49.9985876
24.8995	49.99858776
24.9195	49.99858793
24.9395	49.99858811
24.9595	49.99858828
24.9795	49.99858845
24.9995	49.99858862
25.0195	49.99858879
25.0395	49.99858896
25.0595	49.99858913
25.0795	49.99858929
25.0995	49.99858945
25.1195	49.99858961
25.1395	49.99858976
25.1595	49.99858992
25.1795	49.99859006
25.1995	49.99859021
25.2195	49.99859035
25.2395	49.9985905
25.2595	49.99859063
25.2795	49.99859077
25.2995	49.99859091
25.3195	49.99859104
25.3395	49.99859118
25.3595	49.99859131
25.3795	49.99859145
25.3995	49.99859159
25.4195	49.99859172
25.4395	49.99859186
25.4595	49.998592
25.4795	49.99859214
25.4995	49.99859228
25.5195	49.99859243
25.5395	49.99859257
25.5595	49.99859272
25.5795	49.99859287
25.5995	49.99859302
25.6195	49.99859317
25.6395	49.99859332
25.6595	49.99859347
25.6795	49.99859362
25.6995	49.99859377
25.7195	49.99859392
25.7395	49.99859407
25.7595	49.99859422
25.7795	49.99859436
25.7995	49.99859451
25.8195	49.99859465
25.8395	49.99859479
25.8595	49.99859493
25.8795	49.99859507
25.8995	49.9985952
25.9195	49.99859534
25.9395	49.99859547
25.9595	49.9985956
25.9795	49.99859573
25.9995	49.99859586
26.0195	49.99859598
26.0395	49.99859611
26.0595	49.99859624
26.0795	49.99859637
26.0995	49.99859649
26.1195	49.99859662
26.1395	49.99859675
26.1595	49.99859688
26.1795	49.99859701
26.1995	49.99859714
26.2195	49.99859727
26.2395	49.9985974
26.2595	49.99859753
26.2795	49.99859766
26.2995	49.9985978
26.3195	49.99859793
26.3395	49.99859806
26.3595	49.9985982
26.3795	49.99859833
26.3995	49.99859847
26.4195	49.9985986
26.4395	49.99859873
26.4595	49.99859887
26.4795	49.998599
26.4995	49.99859913
26.5195	49.99859926
26.5395	49.99859938
26.5595	49.99859951
26.5795	49.99859964
26.5995	49.99859976
26.6195	49.99859988
26.6395	49.99860001
26.6595	49.99860013
26.6795	49.99860025
26.6995	49.99860037
26.7195	49.99860049
26.7395	49.99863521
26.7595	49.99860571
26.7795	49.9986013
26.7995	49.99861753
26.8195	49.99861317
26.8395	49.99860692
26.8595	49.99861119
26.8795	49.99861215
26.8995	49.99860938
26.9195	49.99860973
26.9395	49.99861069
26.9595	49.99861
26.9795	49.99860977
26.9995	49.99861025
27.0195	49.99861034
27.0395	49.99861037
27.0595	49.99861072
27.0795	49.99861108
27.0995	49.99861138
27.1195	49.99861179
27.1395	49.99861226
27.1595	49.99861271
27.1795	49.99861318
27.1995	49.99861367
27.2195	49.99861414
27.2395	49.99861459
27.2595	49.99861503
27.2795	49.99861543
27.2995	49.99861579
27.3195	49.99861611
27.3395	49.99861638
27.3595	49.99861659
27.3795	49.99861676
27.3995	49.99861688
27.4195	49.99861695
27.4395	49.99861697
27.4595	49.99861696
27.4795	49.99861691
27.4995	49.99861684
27.5195	49.99861675
27.5395	49.99861665
27.5595	49.99861654
27.5795	49.99861644
27.5995	49.99861635
27.6195	49.99861628
27.6395	49.99861623
27.6595	49.99861621
27.6795	49.99861622
27.6995	49.99861627
27.7195	49.99861635
27.7395	49.99861648
27.7595	49.99861663
27.7795	49.99861682
27.7995	49.99861704
27.8195	49.99861729
27.8395	49.99861756
27.8595	49.99861785
27.8795	49.99861814
27.8995	49.99861845
27.9195	49.99861875
27.9395	49.99861904
27.9595	49.99861933
27.9795	49.9986196
27.9995	49.99861984
28.0195	49.99862007
28.0395	49.99862026
28.0595	49.99862043
28.0795	49.99862057
28.0995	49.99862068
28.1195	49.99862077
28.1395	49.99862082
28.1595	49.99862085
28.1795	49.99862087
28.1995	49.99862086
28.2195	49.99862084
28.2395	49.99862082
28.2595	49.99862079
28.2795	49.99862076
28.2995	49.99862073
28.3195	49.99862071
28.3395	49.99862071
28.3595	49.99862072
28.3795	49.99862075
28.3995	49.99862079
28.4195	49.99862086
28.4395	49.99862095
28.4595	49.99862106
28.4795	49.99862119
28.4995	49.99862134
28.5195	49.99862151
28.5395	49.99862169
28.5595	49.99862188
28.5795	49.99862208
28.5995	49.99862228
28.6195	49.99862249
28.6395	49.99862269
28.6595	49.99862289
28.6795	49.99862308
28.6995	49.99862326
28.7195	49.99862343
28.7395	49.99862359
28.7595	49.99862372
28.7795	49.99862384
28.7995	49.99862395
28.8195	49.99862403
28.8395	49.9986241
28.8595	49.99862416
28.8795	49.99862421
28.8995	49.99862424
28.9195	49.99862426
28.9395	49.99862428
28.9595	49.9986243
28.9795	49.99862431
28.9995	49.99862432
29.0195	49.99862434
29.0395	49.99862437
29.0595	49.9986244
29.0795	49.99862444
29.0995	49.99862449
29.1195	49.99862456
29.1395	49.99862464
29.1595	49.99862472
29.1795	49.99862482
29.1995	49.99862494
29.2195	49.99862506
29.2395	49.99862519
29.2595	49.99862533
29.2795	49.99862547
29.2995	49.99862562
29.3195	49.99862577
29.3395	49.99862592
29.3595	49.99862606
29.3795	49.99862621
29.3995	49.99862634
29.4195	49.99862648
29.4395	49.9986266
29.4595	49.99862671
29.4795	49.99862682
29.4995	49.99862691
29.5195	49.998627
29.5395	49.99862707
29.5595	49.99862714
29.5795	49.9986272
29.5995	49.99862725
29.6195	49.9986273
29.6395	49.99862734
29.6595	49.99862738
29.6795	49.99862742
29.6995	49.99862745
29.7195	49.99862749
29.7395	49.99862754
29.7595	49.99862758
29.7795	49.99862763
29.7995	49.99862769
29.8195	49.99862775
29.8395	49.99862782
29.8595	49.9986279
29.8795	49.99862798
29.8995	49.99862807
29.9195	49.99862817
29.9395	49.99862827
29.9595	49.99862838
29.9795	49.99862849
29.9995	49.9986286
30.0195	50.01390881
30.0395	50.02290098
30.0595	50.02696549
30.0795	50.02823666
30.0995	50.02812277
30.1195	50.0271708
30.1395	50.02567163
30.1595	50.02392671
30.1795	50.02208606
30.1995	50.02021098
30.2195	50.01839062
30.2395	50.01669898
30.2595	50.01517399
30.2795	50.01385444
30.2995	50.01277862
30.3195	50.01196869
30.3395	50.01143794
30.3595	50.0111953
30.3795	50.0112402
30.3995	50.0115628
30.4195	50.01214704
30.4395	50.01297033
30.4595	50.01400364
30.4795	50.0152133
30.4995	50.01656226
30.5195	50.01800745
30.5395	50.01949759
30.5595	50.02104515
30.5795	50.02254992
30.5995	50.02398721
30.6195	50.02534779
30.6395	50.0265875
30.6595	50.02767757
30.6795	50.02860958
30.6995	50.02937044
30.7195	50.02995068
30.7395	50.03035316
30.7595	50.03058541
30.7795	50.03065805
30.7995	50.03058819
30.8195	50.03039765
30.8395	50.03011071
30.8595	50.02974983
30.8795	50.02932447
30.8995	50.02892587
30.9195	50.02854417
30.9395	50.02818948
30.9595	50.02791248
30.9795	50.02773384
30.9995	50.02766139
31.0195	50.02771561
31.0395	50.0279104
31.0595	50.02824805
31.0795	50.02873007
31.0995	50.02935513
31.1195	50.030115
31.1395	50.03051565
31.1595	50.03153755
31.1795	50.03259599
31.1995	50.03374233
31.2195	50.03495383
31.2395	50.03617338
31.2595	50.03739128
31.2795	50.03859519
31.2995	50.03975263
31.3195	50.04084293
31.3395	50.04185397
31.3595	50.04276919
31.3795	50.0435645
31.3995	50.04423464
31.4195	50.04482521
31.4395	50.04527566
31.4595	50.04559561
31.4795	50.04581632
31.4995	50.04593306
31.5195	50.04595064
31.5395	50.04589181
31.5595	50.04572956
31.5795	50.04558311
31.5995	50.04539548
31.6195	50.04516763
31.6395	50.0449596
31.6595	50.0447771
31.6795	50.04461737
31.6995	50.04450394
31.7195	50.04445024
31.7395	50.04445512
31.7595	50.04456124
31.7795	50.04468504
31.7995	50.04489275
31.8195	50.04518634
31.8395	50.04552666
31.8595	50.04591699
31.8795	50.04635937
31.8995	50.04683289
31.9195	50.04728413
31.9395	50.04782155
31.9595	50.04831382
31.9795	50.04877279
31.9995	50.04922508
32.0195	50.04963127
32.0395	50.04997312
32.0595	50.05025779
32.0795	50.05056131
32.0995	50.05070922
32.1195	50.0507398
32.1395	50.0507278
32.1595	50.05064241
32.1795	50.0504612
32.1995	50.0502138
32.2195	50.04990841
32.2395	50.04953995
32.2595	50.04922074
32.2795	50.04880092
32.2995	50.04829636
32.3195	50.04778185
32.3395	50.0472809
32.3595	50.04676689
32.3795	50.04625652
32.3995	50.04577157
32.4195	50.04530931
32.4395	50.044822
32.4595	50.04445492
32.4795	50.04408777
32.4995	50.04373797
32.5195	50.04344689
32.5395	50.04318729
32.5595	50.04294532
32.5795	50.04273202
32.5995	50.04254008
32.6195	50.04106399
32.6395	50.04090233
32.6595	50.04069114
32.6795	50.04050231
32.6995	50.04030469
32.7195	50.04006361
32.7395	50.03979523
32.7595	50.03949837
32.7795	50.03915622
32.7995	50.0387683
32.8195	50.03833709
32.8395	50.03803626
32.8595	50.03749977
32.8795	50.03695069
32.8995	50.03633022
32.9195	50.03566551
32.9395	50.03498028
32.9595	50.03426037
32.9795	50.03350968
32.9995	50.03274378
33.0195	50.03196561
33.0395	50.03117783
33.0595	50.03038914
33.0795	50.02957333
33.0995	50.02877071
33.1195	50.02802491
33.1395	50.02728718
33.1595	50.02655248
33.1795	50.02585059
33.1995	50.02517492
33.2195	50.0245153
33.2395	50.02387859
33.2595	50.02326496
33.2795	50.02266771
33.2995	50.02208478
33.3195	50.02151441
33.3395	50.02095164
33.3595	50.02039204
33.3795	50.0209748
33.3995	50.02042397
33.4195	50.0198701
33.4395	50.01927054
33.4595	50.01866651
33.4795	50.01805583
33.4995	50.017415
33.5195	50.01675086
33.5395	50.0160694
33.5595	50.01536384
33.5795	50.01463421
33.5995	50.01388514
33.6195	50.01311735
33.6395	50.01233205
33.6595	50.01153304
33.6795	50.01072365
33.6995	50.00990677
33.7195	50.00908611
33.7395	50.0082655
33.7595	50.00744832
33.7795	50.00663792
33.7995	50.00583751
33.8195	50.00504983
33.8395	50.00427721
33.8595	50.00352158
33.8795	50.00278432
33.8995	50.0020663
33.9195	50.00136784
33.9395	50.00068878
33.9595	50.00002843
33.9795	49.99938567
33.9995	49.99875899
34.0195	49.99814655
34.0395	49.99754624
34.0595	49.9969558
34.0795	49.99637285
34.0995	49.99579502
34.1195	49.99521998
34.1395	49.99464558
34.1595	49.99406986
34.1795	49.99349113
34.1995	49.99290803
34.2195	49.99231956
34.2395	49.9917251
34.2595	49.99112442
34.2795	49.99051771
34.2995	49.98990553
34.3195	49.98928879
34.3395	49.98866874
34.3595	49.9880469
34.3795	49.98742504
34.3995	49.98680507
34.4195	49.98618903
34.4395	49.98557901
34.4595	49.98497707
34.4795	49.98438522
34.4995	49.98380531
34.5195	49.98323904
34.5395	49.98268785
34.5595	49.98215296
34.5795	49.98163527
34.5995	49.98113539
34.6195	49.98065363
34.6395	49.97904646
34.6595	49.97858754
34.6795	49.97813926
34.6995	49.97774109
34.7195	49.97734742
34.7395	49.97695622
34.7595	49.97658779
34.7795	49.97623238
34.7995	49.97588175
34.8195	49.97554126
34.8395	49.97521007
34.8595	49.97488353
34.8795	49.97456171
34.8995	49.97424482
34.9195	49.97393112
34.9395	49.97361996
34.9595	49.97331159
34.9795	49.97300577
34.9995	49.97277354
35.0195	49.97243838
35.0395	49.97213863
35.0595	49.97186426
35.0795	49.97157102
35.0995	49.97128362
35.1195	49.97101499
35.1395	49.97075021
35.1595	49.97049135
35.1795	49.97024679
35.1995	49.97001415
35.2195	49.96979233
35.2395	49.96958462
35.2595	49.96939169
35.2795	49.96921289
35.2995	49.96886388
35.3195	49.96872509
35.3395	49.96856808
35.3595	49.96845457
35.3795	49.96835968
35.3995	49.96826364
35.4195	49.96818544
35.4395	49.96812554
35.4595	49.96807333
35.4795	49.96803139
35.4995	49.96800207
35.5195	49.96798149
35.5395	49.96796843
35.5595	49.96927837
35.5795	49.96926376
35.5995	49.96925425
35.6195	49.96928289
35.6395	49.96930353
35.6595	49.96931867
35.6795	49.96934879
35.6995	49.9693841
35.7195	49.96941886
35.7395	49.96946028
35.7595	49.96950856
35.7795	49.9695608
35.7995	49.96961885
35.8195	49.96968424
35.8395	49.9697694
35.8595	49.96987481
35.8795	49.96994502
35.8995	49.97003642
35.9195	49.9701522
35.9395	49.97026522
35.9595	49.97038587
35.9795	49.97052342
35.9995	49.97066959
36.0195	49.97082361
36.0395	49.97098978
36.0595	49.97116658
36.0795	49.97135223
36.0995	49.97154768
36.1195	49.97164505
36.1395	49.97186434
36.1595	49.97206265
36.1795	49.9722983
36.1995	49.97254221
36.2195	49.97277751
36.2395	49.97302384
36.2595	49.97328011
36.2795	49.97353641
36.2995	49.9737963
36.3195	49.97406216
36.3395	49.97433054
36.3595	49.97460107
36.3795	49.97487502
36.3995	49.97515167
36.4195	49.97538132
36.4395	49.97564275
36.4595	49.97591167
36.4795	49.97621425
36.4995	49.9765044
36.5195	49.97678895
36.5395	49.9770875
36.5595	49.97738932
36.5795	49.97768994
36.5995	49.97799677
36.6195	49.97830936
36.6395	49.97862476
36.6595	49.97894472
36.6795	49.97927017
36.6995	49.97960006
36.7195	49.97993442
36.7395	49.98027367
36.7595	49.98061746
36.7795	49.98096545
36.7995	49.98135659
36.8195	49.9816754
36.8395	49.98203759
36.8595	49.98241658
36.8795	49.98277333
36.8995	49.98313576
36.9195	49.9835104
36.9395	49.98388061
36.9595	49.98424932
36.9795	49.98462255
36.9995	49.98499577
37.0195	49.98536735
37.0395	49.98573952
37.0595	49.98611166
37.0795	49.98648253
37.0995	49.98685261
37.1195	49.98722203
37.1395	49.98759034
37.1595	49.98795756
37.1795	49.98832387
37.1995	49.98868922
37.2195	49.98905365
37.2395	49.98941729
37.2595	49.98978024
37.2795	49.99014258
37.2995	49.99050441
37.3195	49.99086584
37.3395	49.99122693
37.3595	49.99158774
37.3795	49.99194831
37.3995	49.99230865
37.4195	49.99266773
37.4395	49.99299438
37.4595	49.99337536
37.4795	49.99374152
37.4995	49.99408624
37.5195	49.99444509
37.5395	49.99480659
37.5595	49.99515815
37.5795	49.99550998
37.5995	49.99586351
37.6195	49.99621287
37.6395	49.99655933
37.6595	49.99690471
37.6795	49.99724723
37.6995	49.99758632
37.7195	49.99792267
37.7395	49.9982559
37.7595	49.99858552
37.7795	49.99891161
37.7995	49.99923414
37.8195	49.99955289
37.8395	49.99986781
37.8595	50.00017895
37.8795	50.00048624
37.8995	50.00078969
37.9195	50.00108934
37.9395	50.00138523
37.9595	50.00167739
37.9795	50.0019659
37.9995	50.00225081
38.0195	50.00253217
38.0395	50.00281005
38.0595	50.00308448
38.0795	50.00335551
38.0995	50.00362316
38.1195	50.00388743
38.1395	50.00414832
38.1595	50.00440581
38.1795	50.00465985
38.1995	50.00491039
38.2195	50.00515736
38.2395	50.00540067
38.2595	50.00564023
38.2795	50.00587593
38.2995	50.00610766
38.3195	50.0063353
38.3395	50.00655873
38.3595	50.00678003
38.3795	50.00699341
38.3995	50.00722604
38.4195	50.00742326
38.4395	50.00761717
38.4595	50.0078205
38.4795	50.00801265
38.4995	50.00819572
38.5195	50.00837854
38.5395	50.00855648
38.5595	50.00872716
38.5795	50.00889375
38.5995	50.00905611
38.6195	50.00921285
38.6395	50.00936466
38.6595	50.00951203
38.6795	50.00965455
38.6995	50.00979228
38.7195	50.00992553
38.7395	50.01005428
38.7595	50.01017853
38.7795	50.01029843
38.7995	50.01041405
38.8195	50.01052539
38.8395	50.01063254
38.8595	50.01073552
38.8795	50.01083437
38.8995	50.0109291
38.9195	50.01101972
38.9395	50.01110622
38.9595	50.0111886
38.9795	50.01126684
38.9995	50.0113409
39.0195	50.01141077
39.0395	50.01147641
39.0595	50.01153778
39.0795	50.01159486
39.0995	50.01164761
39.1195	50.011696
39.1395	50.01174003
39.1595	50.01177966
39.1795	50.01181491
39.1995	50.01180575
39.2195	50.01186953
39.2395	50.0118884
39.2595	50.01188988
39.2795	50.01191197
39.2995	50.01192621
39.3195	50.01192603
39.3395	50.01192766
39.3595	50.01192775
39.3795	50.01192005
39.3995	50.01190878
39.4195	50.01189536
39.4395	50.01187733
39.4595	50.01185518
39.4795	50.01183002
39.4995	50.01180133
39.5195	50.01176893
39.5395	50.01173329
39.5595	50.01169444
39.5795	50.0116523
39.5995	50.01160699
39.6195	50.01155864
39.6395	50.01150723
39.6595	50.01145281
39.6795	50.01139545
39.6995	50.01133519
39.7195	50.01127204
39.7395	50.01120605
39.7595	50.01113724
39.7795	50.01106564
39.7995	50.01099127
39.8195	50.01091416
39.8395	50.01083433
39.8595	50.01075181
39.8795	50.01066664
39.8995	50.01057884
39.9195	50.01057667
39.9395	50.01049304
39.9595	50.01036775
39.9795	50.01027586
39.9995	50.01018773
40.0195	50.01007798
40.0395	50.00997093
40.0595	50.00986889
40.0795	50.00975943
40.0995	50.00964658
40.1195	50.00953472
40.1395	50.0094203
40.1595	50.00930279
40.1795	50.00918422
40.1995	50.00906417
40.2195	50.00894199
40.2395	50.00881828
40.2595	50.00869326
40.2795	50.0085667
40.2995	50.00843874
40.3195	50.00830957
40.3395	50.00817919
40.3595	50.00804763
40.3795	50.00791502
40.3995	50.0077814
40.4195	50.00764682
40.4395	50.00751135
40.4595	50.00737504
40.4795	50.00723793
40.4995	50.00710008
40.5195	50.00696152
40.5395	50.0068223
40.5595	50.00668246
40.5795	50.00654204
40.5995	50.00640107
40.6195	50.00625959
40.6395	50.00611765
40.6595	50.00597528
40.6795	50.00583252
40.6995	50.00568942
40.7195	50.00554601
40.7395	50.00540234
40.7595	50.00525846
40.7795	50.00511442
40.7995	50.00497027
40.8195	50.00482606
40.8395	50.00468185
40.8595	50.0045377
40.8795	50.00439366
40.8995	50.00424979
40.9195	50.00410614
40.9395	50.00396279
40.9595	50.00381978
40.9795	50.00367718
40.9995	50.00353503
41.0195	50.0033934
41.0395	50.00325235
41.0595	50.0031119
41.0795	50.00297213
41.0995	50.00283308
41.1195	50.00269478
41.1395	50.00255728
41.1595	50.00242062
41.1795	50.00239082
41.1995	50.0022509
41.2195	50.00214014
41.2395	50.00200044
41.2595	50.00186072
41.2795	50.00173682
41.2995	50.00160855
41.3195	50.00147656
41.3395	50.00135016
41.3595	50.00122531
41.3795	50.00109923
41.3995	50.00097499
41.4195	50.00085271
41.4395	50.00073092
41.4595	50.00061019
41.4795	50.00049106
41.4995	50.00037307
41.5195	50.00025624
41.5395	50.00014082
41.5595	50.00002679
41.5795	49.99991411
41.5995	49.99980288
41.6195	49.99969316
41.6395	49.99958495
41.6595	49.99947831
41.6795	49.99937329
41.6995	49.99926991
41.7195	49.99916821
41.7395	49.99906822
41.7595	49.99896998
41.7795	49.99887351
41.7995	49.99877883
41.8195	49.99868597
41.8395	49.99859493
41.8595	49.99850572
41.8795	49.99841836
41.8995	49.99833285
41.9195	49.99824919
41.9395	49.99816738
41.9595	49.99808742
41.9795	49.9980093
41.9995	49.99783443
42.0195	49.99772396
42.0395	49.99767087
42.0595	49.99760953
42.0795	49.99752726
42.0995	49.99746059
42.1195	49.99740086
42.1395	49.99733427
42.1595	49.99727058
42.1795	49.99721243
42.1995	49.99715414
42.2195	49.99709679
42.2395	49.99704267
42.2595	49.99699037
42.2795	49.99693938
42.2995	49.99689061
42.3195	49.99684394
42.3395	49.996799
42.3595	49.99675601
42.3795	49.99671505
42.3995	49.996676
42.4195	49.99663885
42.4395	49.99660366
42.4595	49.9965704
42.4795	49.99653903
42.4995	49.99650957
42.5195	49.99648201
42.5395	49.99645631
42.5595	49.99643247
42.5795	49.99641047
42.5995	49.9963903
42.6195	49.99637193
42.6395	49.99635536
42.6595	49.99634055
42.6795	49.9963275
42.6995	49.9963162
42.7195	49.99630662
42.7395	49.99629875
42.7595	49.99629257
42.7795	49.99628808
42.7995	49.99628526
42.8195	49.99628411
42.8395	49.9962846
42.8595	49.99628673
42.8795	49.99629049
42.8995	49.99629587
42.9195	49.99630286
42.9395	49.99631144
42.9595	49.99632161
42.9795	49.99633336
42.9995	49.99634667
43.0195	49.99636152
43.0395	49.99637792
43.0595	49.99639583
43.0795	49.99641524
43.0995	49.99643614
43.1195	49.9964585
43.1395	49.9964823
43.1595	49.99650753
43.1795	49.99653415
43.1995	49.99656215
43.2195	49.9965915
43.2395	49.99662217
43.2595	49.99665414
43.2795	49.99668738
43.2995	49.99672187
43.3195	49.99675757
43.3395	49.99679447
43.3595	49.99683253
43.3795	49.99687172
43.3995	49.99691203
43.4195	49.99695342
43.4395	49.99699587
43.4595	49.99703936
43.4795	49.99708386
43.4995	49.99712935
43.5195	49.99717581
43.5395	49.99722321
43.5595	49.99727153
43.5795	49.99732076
43.5995	49.99737086
43.6195	49.99742183
43.6395	49.99747363
43.6595	49.99752624
43.6795	49.99757966
43.6995	49.99763385
43.7195	49.99768879
43.7395	49.99774446
43.7595	49.99780083
43.7795	49.99785789
43.7995	49.99791562
43.8195	49.99797398
43.8395	49.99803295
43.8595	49.9980925
43.8795	49.99815262
43.8995	49.99821327
43.9195	49.99827443
43.9395	49.99833607
43.9595	49.99839816
43.9795	49.99846068
43.9995	49.9985236
44.0195	49.99858689
44.0395	49.99865053
44.0595	49.99871449
44.0795	49.99877874
44.0995	49.99884326
44.1195	49.99890803
44.1395	49.99897301
44.1595	49.99903819
44.1795	49.99910354
44.1995	49.99916904
44.2195	49.99923466
44.2395	49.99930039
44.2595	49.99936621
44.2795	49.99943208
44.2995	49.999498
44.3195	49.99956393
44.3395	49.99962987
44.3595	49.99969579
44.3795	49.99976168
44.3995	49.99982751
44.4195	49.99989326
44.4395	49.99995892
44.4595	50.00002446
44.4795	50.00008987
44.4995	50.00015513
44.5195	50.00022021
44.5395	50.00028511
44.5595	50.00034979
44.5795	50.00041424
44.5995	50.00047844
44.6195	50.00054237
44.6395	50.00060601
44.6595	50.00066934
44.6795	50.00073234
44.6995	50.00079499
44.7195	50.00085727
44.7395	50.00091917
44.7595	50.00098067
44.7795	50.00104175
44.7995	50.00110238
44.8195	50.00116256
44.8395	50.00122227
44.8595	50.0012815
44.8795	50.00134022
44.8995	50.00139842
44.9195	50.00145609
44.9395	50.00151321
44.9595	50.00156978
44.9795	50.00162578
44.9995	50.0016812
45.0195	50.00173602
45.0395	50.00179023
45.0595	50.00184383
45.0795	50.0018968
45.0995	50.00194913
45.1195	50.00200082
45.1395	50.00205184
45.1595	50.0021022
45.1795	50.00215188
45.1995	50.00220088
45.2195	50.00224918
45.2395	50.00229677
45.2595	50.00234365
45.2795	50.00238981
45.2995	50.00243523
45.3195	50.00247991
45.3395	50.00252385
45.3595	50.00256702
45.3795	50.00260943
45.3995	50.00265107
45.4195	50.00269193
45.4395	50.002732
45.4595	50.00277128
45.4795	50.00280976
45.4995	50.00284743
45.5195	50.00288429
45.5395	50.00292033
45.5595	50.00295556
45.5795	50.00298995
45.5995	50.00302352
45.6195	50.00305626
45.6395	50.00308816
45.6595	50.00311923
45.6795	50.00314945
45.6995	50.00317884
45.7195	50.00320738
45.7395	50.00323508
45.7595	50.00326194
45.7795	50.00328795
45.7995	50.00331312
45.8195	50.00333745
45.8395	50.00336093
45.8595	50.00338357
45.8795	50.00340537
45.8995	50.00342633
45.9195	50.00344646
45.9395	50.00346574
45.9595	50.00348419
45.9795	50.0035018
45.9995	50.00351858
46.0195	50.00353453
46.0395	50.00354966
46.0595	50.00356396
46.0795	50.00357743
46.0995	50.00359008
46.1195	50.00360192
46.1395	50.00361295
46.1595	50.00362316
46.1795	50.00363257
46.1995	50.00364117
46.2195	50.00364898
46.2395	50.00365599
46.2595	50.00366221
46.2795	50.00366765
46.2995	50.00367232
46.3195	50.00367621
46.3395	50.00367933
46.3595	50.0036817
46.3795	50.00368331
46.3995	50.00368418
46.4195	50.00368431
46.4395	50.0036837
46.4595	50.00368237
46.4795	50.00368033
46.4995	50.00367757
46.5195	50.00367412
46.5395	50.00366997
46.5595	50.00366514
46.5795	50.00365963
46.5995	50.00365346
46.6195	50.00364662
46.6395	50.00363914
46.6595	50.00363101
46.6795	50.00362225
46.6995	50.00361287
46.7195	50.00360287
46.7395	50.00359227
46.7595	50.00358106
46.7795	50.00356927
46.7995	50.00355691
46.8195	50.00354397
46.8395	50.00353047
46.8595	50.00351642
46.8795	50.00350183
46.8995	50.00348671
46.9195	50.00347106
46.9395	50.00345491
46.9595	50.00343825
46.9795	50.0034211
46.9995	50.00340347
47.0195	50.00338537
47.0395	50.00336681
47.0595	50.0033478
47.0795	50.00332836
47.0995	50.00341478
47.1195	50.00338951
47.1395	50.00339187
47.1595	50.00336405
47.1795	50.00333486
47.1995	50.00332001
47.2195	50.00329939
47.2395	50.00327364
47.2595	50.00325202
47.2795	50.00323049
47.2995	50.00320626
47.3195	50.00318239
47.3395	50.00315897
47.3595	50.00313451
47.3795	50.0031096
47.3995	50.00308472
47.4195	50.00305942
47.4395	50.00303369
47.4595	50.00300777
47.4795	50.0029816
47.4995	50.00295514
47.5195	50.00292847
47.5395	50.00290161
47.5595	50.00287457
47.5795	50.00284737
47.5995	50.00282004
47.6195	50.00279259
47.6395	50.00276505
47.6595	50.00273743
47.6795	50.00270975
47.6995	50.00268202
47.7195	50.00265425
47.7395	50.00262646
47.7595	50.00259865
47.7795	50.00257083
47.7995	50.00254301
47.8195	50.00251518
47.8395	50.00248735
47.8595	50.00245952
47.8795	50.00243169
47.8995	50.00240387
47.9195	50.00237605
47.9395	50.00234823
47.9595	50.00232041
47.9795	50.00229261
47.9995	50.00226481
48.0195	50.00223702
48.0395	50.00220925
48.0595	50.0021815
48.0795	50.00215379
48.0995	50.00212612
48.1195	50.00209849
48.1395	50.00207093
48.1595	50.00204344
48.1795	50.00201604
48.1995	50.00198874
48.2195	50.00196155
48.2395	50.0019345
48.2595	50.00190758
48.2795	50.00188083
48.2995	50.00185425
48.3195	50.00182785
48.3395	50.00180165
48.3595	50.00177566
48.3795	50.00174989
48.3995	50.00172435
48.4195	50.00169904
48.4395	50.00167398
48.4595	50.00164917
48.4795	50.00162462
48.4995	50.00160032
48.5195	50.00157629
48.5395	50.00155251
48.5595	50.00152901
48.5795	50.00150576
48.5995	50.00148279
48.6195	50.00146007
48.6395	50.00143762
48.6595	50.00141544
48.6795	50.00139353
48.6995	50.00137188
48.7195	50.00135049
48.7395	50.00132938
48.7595	50.00130854
48.7795	50.00128798
48.7995	50.00126769
48.8195	50.00124769
48.8395	50.00122798
48.8595	50.00120856
48.8795	50.00118945
48.8995	50.00117064
48.9195	50.00115215
48.9395	50.00113398
48.9595	50.00111614
48.9795	50.00109863
48.9995	50.00108146
49.0195	50.00106465
49.0395	50.00104818
49.0595	50.00103208
49.0795	50.00101633
49.0995	50.00100096
49.1195	50.00098595
49.1395	50.00097132
49.1595	50.00095706
49.1795	50.00094317
49.1995	50.00092966
49.2195	50.00091653
49.2395	50.00090376
49.2595	50.00089137
49.2795	50.00087935
49.2995	50.0008677
49.3195	50.00085641
49.3395	50.00084548
49.3595	50.00083491
49.3795	50.0008247
49.3995	50.00081485
49.4195	50.00080534
49.4395	50.00079619
49.4595	50.00078739
49.4795	50.00077894
49.4995	50.00077083
49.5195	50.00076307
49.5395	50.00075566
49.5595	50.00074859
49.5795	50.00074187
49.5995	50.0007355
49.6195	50.00072948
49.6395	50.00072381
49.6595	50.00071848
49.6795	50.00071351
49.6995	50.00070889
49.7195	50.00070463
49.7395	50.00070071
49.7595	50.00069715
49.7795	50.00069394
49.7995	50.00069108
49.8195	50.00068858
49.8395	50.00068641
49.8595	50.0006846
49.8795	50.00068312
49.8995	50.00068199
49.9195	50.00068119
49.9395	50.00068072
49.9595	50.00068059
49.9795	50.00068077
49.9995	50.00068128
50.0195	50.00068209
50.0395	50.00068322
50.0595	50.00068465
50.0795	50.00068638
50.0995	50.00068841
50.1195	50.00069073
50.1395	50.00069333
50.1595	50.00069621
50.1795	50.00069937
50.1995	50.0007028
50.2195	50.0007065
50.2395	50.00071046
50.2595	50.00071469
50.2795	50.00071918
50.2995	50.00072392
50.3195	50.00072892
50.3395	50.00073416
50.3595	50.00073966
50.3795	50.0007454
50.3995	50.00075138
50.4195	50.00075759
50.4395	50.00076405
50.4595	50.00077074
50.4795	50.00077765
50.4995	50.00078479
50.5195	50.00079216
50.5395	50.00079974
50.5595	50.00080753
50.5795	50.00081553
50.5995	50.00082374
50.6195	50.00083215
50.6395	50.00084075
50.6595	50.00084953
50.6795	50.00085851
50.6995	50.00086765
50.7195	50.00087698
50.7395	50.00088646
50.7595	50.00089611
50.7795	50.00090591
50.7995	50.00091586
50.8195	50.00092596
50.8395	50.00093619
50.8595	50.00094656
50.8795	50.00095705
50.8995	50.00096767
50.9195	50.00097841
50.9395	50.00098926
50.9595	50.00100022
50.9795	50.00101128
50.9995	50.00102245
51.0195	50.00103371
51.0395	50.00104507
51.0595	50.00105651
51.0795	50.00106804
51.0995	50.00107965
51.1195	50.00109134
51.1395	50.0011031
51.1595	50.00111493
51.1795	50.00112682
51.1995	50.00113878
51.2195	50.00115079
51.2395	50.00116286
51.2595	50.00117498
51.2795	50.00118714
51.2995	50.00119934
51.3195	50.00121158
51.3395	50.00122384
51.3595	50.00123614
51.3795	50.00124845
51.3995	50.00126078
51.4195	50.00127312
51.4395	50.00128547
51.4595	50.00129782
51.4795	50.00131017
51.4995	50.00132251
51.5195	50.00133484
51.5395	50.00134715
51.5595	50.00135945
51.5795	50.00137172
51.5995	50.00138396
51.6195	50.00139616
51.6395	50.00140834
51.6595	50.00142047
51.6795	50.00143256
51.6995	50.0014446
51.7195	50.00145659
51.7395	50.00146853
51.7595	50.00148041
51.7795	50.00149224
51.7995	50.001504
51.8195	50.00151569
51.8395	50.00152732
51.8595	50.00153888
51.8795	50.00155037
51.8995	50.00156177
51.9195	50.0015731
51.9395	50.00158435
51.9595	50.00159551
51.9795	50.00160659
51.9995	50.00161757
52.0195	50.00162846
52.0395	50.00163926
52.0595	50.00164995
52.0795	50.00166055
52.0995	50.00167104
52.1195	50.00168142
52.1395	50.00169169
52.1595	50.00170185
52.1795	50.00171189
52.1995	50.00172182
52.2195	50.00173162
52.2395	50.0017413
52.2595	50.00175085
52.2795	50.00176028
52.2995	50.00176958
52.3195	50.00177875
52.3395	50.00178778
52.3595	50.00179668
52.3795	50.00180544
52.3995	50.00181406
52.4195	50.00182254
52.4395	50.00183088
52.4595	50.00183908
52.4795	50.00184714
52.4995	50.00185505
52.5195	50.00186281
52.5395	50.00187043
52.5595	50.0018779
52.5795	50.00188523
52.5995	50.0018924
52.6195	50.00189942
52.6395	50.0019063
52.6595	50.00191302
52.6795	50.00191959
52.6995	50.001926
52.7195	50.00193226
52.7395	50.00193837
52.7595	50.00194432
52.7795	50.00195012
52.7995	50.00195576
52.8195	50.00196124
52.8395	50.00196656
52.8595	50.00197173
52.8795	50.00197674
52.8995	50.00198159
52.9195	50.00198628
52.9395	50.00199081
52.9595	50.00199518
52.9795	50.00199939
52.9995	50.00200344
53.0195	50.00200733
53.0395	50.00201106
53.0595	50.00201464
53.0795	50.00201805
53.0995	50.00202131
53.1195	50.0020244
53.1395	50.00202734
53.1595	50.00203013
53.1795	50.00203275
53.1995	50.00203523
53.2195	50.00203754
53.2395	50.00203971
53.2595	50.00204172
53.2795	50.00204357
53.2995	50.00204528
53.3195	50.00203266
53.3395	50.00200897
53.3595	50.0020281
53.3795	50.00203421
53.3995	50.00202522
53.4195	50.0020284
53.4395	50.00203363
53.4595	50.00203199
53.4795	50.00203186
53.4995	50.00203405
53.5195	50.00203424
53.5395	50.00203377
53.5595	50.00203414
53.5795	50.0020341
53.5995	50.00203343
53.6195	50.00203283
53.6395	50.00203211
53.6595	50.00203105
53.6795	50.00202982
53.6995	50.0020285
53.7195	50.00202697
53.7395	50.00202528
53.7595	50.00202349
53.7795	50.00202158
53.7995	50.00201955
53.8195	50.00201743
53.8395	50.00201523
53.8595	50.00201296
53.8795	50.00201063
53.8995	50.00200824
53.9195	50.0020058
53.9395	50.00200332
53.9595	50.00200079
53.9795	50.00199821
53.9995	50.00199559
54.0195	50.00199292
54.0395	50.00199018
54.0595	50.00198739
54.0795	50.00198453
54.0995	50.0019816
54.1195	50.00197858
54.1395	50.00197547
54.1595	50.00197226
54.1795	50.00196895
54.1995	50.00196553
54.2195	50.001962
54.2395	50.00195836
54.2595	50.00195459
54.2795	50.00195071
54.2995	50.00194671
54.3195	50.00194259
54.3395	50.00193837
54.3595	50.00193404
54.3795	50.00192961
54.3995	50.00192508
54.4195	50.00192047
54.4395	50.00191579
54.4595	50.00191104
54.4795	50.00190623
54.4995	50.00190137
54.5195	50.00189648
54.5395	50.00189154
54.5595	50.00188659
54.5795	50.00188161
54.5995	50.00187663
54.6195	50.00187163
54.6395	50.00186663
54.6595	50.00186162
54.6795	50.00185661
54.6995	50.0018516
54.7195	50.00184659
54.7395	50.00184158
54.7595	50.00183656
54.7795	50.00183153
54.7995	50.00182649
54.8195	50.00182143
54.8395	50.00181636
54.8595	50.00181126
54.8795	50.00180614
54.8995	50.00180099
54.9195	50.00179581
54.9395	50.0017906
54.9595	50.00178536
54.9795	50.00178008
54.9995	50.00177478
55.0195	50.00176945
55.0395	50.00176409
55.0595	50.00175871
55.0795	50.00175331
55.0995	50.0017479
55.1195	50.00174247
55.1395	50.00173704
55.1595	50.00173162
55.1795	50.0017262
55.1995	50.00172079
55.2195	50.0017154
55.2395	50.00171004
55.2595	50.0017047
55.2795	50.0016994
55.2995	50.00169413
55.3195	50.00168891
55.3395	50.00168372
55.3595	50.00167858
55.3795	50.00167349
55.3995	50.00166844
55.4195	50.00166344
55.4395	50.00165849
55.4595	50.00165358
55.4795	50.00164871
55.4995	50.00164389
55.5195	50.00163911
55.5395	50.00163437
55.5595	50.00162966
55.5795	50.00162499
55.5995	50.00162036
55.6195	50.00161575
55.6395	50.00161118
55.6595	50.00160664
55.6795	50.00160214
55.6995	50.00159766
55.7195	50.00159322
55.7395	50.00158881
55.7595	50.00158443
55.7795	50.0015801
55.7995	50.0015758
55.8195	50.00157155
55.8395	50.00156734
55.8595	50.00156318
55.8795	50.00155908
55.8995	50.00155503
55.9195	50.00155103
55.9395	50.0015471
55.9595	50.00154323
55.9795	50.00153943
55.9995	50.0015357
56.0195	50.00153204
56.0395	50.00152845
56.0595	50.00152493
56.0795	50.00152148
56.0995	50.00151811
56.1195	50.00151482
56.1395	50.0015116
56.1595	50.00150845
56.1795	50.00150537
56.1995	50.00150236
56.2195	50.00149942
56.2395	50.00149655
56.2595	50.00149374
56.2795	50.001491
56.2995	50.00148833
56.3195	50.00148572
56.3395	50.00148316
56.3595	50.00148067
56.3795	50.00147824
56.3995	50.00147587
56.4195	50.00147356
56.4395	50.00147131
56.4595	50.00146912
56.4795	50.00146699
56.4995	50.00146492
56.5195	50.00146291
56.5395	50.00146097
56.5595	50.00145909
56.5795	50.00145728
56.5995	50.00145554
56.6195	50.00145387
56.6395	50.00145226
56.6595	50.00145073
56.6795	50.00144927
56.6995	50.00144789
56.7195	50.00144657
56.7395	50.00144533
56.7595	50.00144417
56.7795	50.00144308
56.7995	50.00144206
56.8195	50.00144111
56.8395	50.00144024
56.8595	50.00143944
56.8795	50.00143871
56.8995	50.00143804
56.9195	50.00143745
56.9395	50.00143692
56.9595	50.00143646
56.9795	50.00143606
56.9995	50.00143572
57.0195	50.00143544
57.0395	50.00143522
57.0595	50.00143506
57.0795	50.00143496
57.0995	50.00143491
57.1195	50.00143492
57.1395	50.00143498
57.1595	50.0014351
57.1795	50.00143527
57.1995	50.0014355
57.2195	50.00143577
57.2395	50.00143611
57.2595	50.00143649
57.2795	50.00143693
57.2995	50.00143743
57.3195	50.00143798
57.3395	50.00143858
57.3595	50.00143923
57.3795	50.00143995
57.3995	50.00144071
57.4195	50.00144153
57.4395	50.0014424
57.4595	50.00144332
57.4795	50.0014443
57.4995	50.00144533
57.5195	50.00144641
57.5395	50.00144753
57.5595	50.00144871
57.5795	50.00144993
57.5995	50.0014512
57.6195	50.00145252
57.6395	50.00145387
57.6595	50.00145527
57.6795	50.00145671
57.6995	50.00145819
57.7195	50.0014597
57.7395	50.00146125
57.7595	50.00146284
57.7795	50.00146446
57.7995	50.00146611
57.8195	50.0014678
57.8395	50.00146951
57.8595	50.00147125
57.8795	50.00147303
57.8995	50.00147483
57.9195	50.00147666
57.9395	50.00147851
57.9595	50.00148039
57.9795	50.0014823
57.9995	50.00148424
58.0195	50.0014862
58.0395	50.00148818
58.0595	50.00149019
58.0795	50.00149222
58.0995	50.00149428
58.1195	50.00149636
58.1395	50.00149846
58.1595	50.00150058
58.1795	50.00150272
58.1995	50.00150488
58.2195	50.00150706
58.2395	50.00150926
58.2595	50.00151148
58.2795	50.00151371
58.2995	50.00151595
58.3195	50.00151821
58.3395	50.00152048
58.3595	50.00152277
58.3795	50.00152506
58.3995	50.00152736
58.4195	50.00152967
58.4395	50.00153198
58.4595	50.0015343
58.4795	50.00153663
58.4995	50.00153895
58.5195	50.00154128
58.5395	50.00154362
58.5595	50.00154595
58.5795	50.00154828
58.5995	50.00155061
58.6195	50.00155294
58.6395	50.00155527
58.6595	50.00155759
58.6795	50.00155992
58.6995	50.00156224
58.7195	50.00156455
58.7395	50.00156686
58.7595	50.00156916
58.7795	50.00157146
58.7995	50.00157376
58.8195	50.00157604
58.8395	50.00157832
58.8595	50.0015806
58.8795	50.00158286
58.8995	50.00158512
58.9195	50.00158736
58.9395	50.0015896
58.9595	50.00159182
58.9795	50.00159403
58.9995	50.00030551
59.0195	50.00032569
59.0395	50.00029818
59.0595	50.00030426
59.0795	50.00031928
59.0995	50.00031493
59.1195	50.00031427
59.1395	50.00032134
59.1595	50.0003235
59.1795	50.00032391
59.1995	50.00032726
59.2195	50.00033013
59.2395	50.00033165
59.2595	50.00033378
59.2795	50.00033613
59.2995	50.00033793
59.3195	50.00033967
59.3395	50.00034153
59.3595	50.00034321
59.3795	50.00034476
59.3995	50.00034631
59.4195	50.00034781
59.4395	50.00034923
59.4595	50.00035063
59.4795	50.00035203
59.4995	50.0003534
59.5195	50.00035478
59.5395	50.00035617
59.5595	50.00035758
59.5795	50.00035902
59.5995	50.00036049
59.6195	50.00036199
59.6395	50.00036352
59.6595	50.00036509
59.6795	50.00036669
59.6995	50.00036831
59.7195	50.00036995
59.7395	50.00037161
59.7595	50.00037327
59.7795	50.00037492
59.7995	50.00037656
59.8195	50.00037818
59.8395	50.00037976
59.8595	50.00038131
59.8795	50.0003828
59.8995	50.00038423
59.9195	50.0003856
59.9395	50.0003869
59.9595	50.00038813
59.9795	50.00038928
59.9995	50.00039036
60.0195	50.00039136
60.0395	50.00039229
60.0595	50.00039315
60.0795	50.00039395
60.0995	50.00039469
60.1195	50.00039537
60.1395	50.000396
60.1595	50.0003966
60.1795	50.00039717
60.1995	50.0003977
60.2195	50.00039822
60.2395	50.00039873
60.2595	50.00039923
60.2795	50.00039972
60.2995	50.00040021
60.3195	50.00040071
60.3395	50.00040121
60.3595	50.00040171
60.3795	50.00040221
60.3995	50.00040272
60.4195	50.00040322
60.4395	50.00040372
60.4595	50.0004042
60.4795	50.00040468
60.4995	50.00040513
60.5195	50.00040556
60.5395	50.00040596
60.5595	50.00040632
60.5795	50.00040664
60.5995	50.00040692
60.6195	50.00040715
60.6395	50.00040733
60.6595	50.00040746
60.6795	50.00040754
60.6995	50.00040756
60.7195	50.00040752
60.7395	50.00040744
60.7595	50.0004073
60.7795	50.00040712
60.7995	50.00040688
60.8195	50.00040661
60.8395	50.0004063
60.8595	50.00040596
60.8795	50.00040559
60.8995	50.0004052
60.9195	50.00040478
60.9395	50.00040435
60.9595	50.00040391
60.9795	50.00040346
60.9995	50.000403
61.0195	50.00040254
61.0395	50.00040207
61.0595	50.0004016
61.0795	50.00040112
61.0995	50.00040064
61.1195	50.00040016
61.1395	50.00039967
61.1595	50.00039918
61.1795	50.00039867
61.1995	50.00039815
61.2195	50.00039762
61.2395	50.00039706
61.2595	50.00039649
61.2795	50.00039589
61.2995	50.00039527
61.3195	50.00039461
61.3395	50.00039393
61.3595	50.00039322
61.3795	50.00039248
61.3995	50.0003917
61.4195	50.0003909
61.4395	50.00039006
61.4595	50.0003892
61.4795	50.0003883
61.4995	50.00038738
61.5195	50.00038644
61.5395	50.00038548
61.5595	50.0003845
61.5795	50.00038351
61.5995	50.0003825
61.6195	50.00038148
61.6395	50.00038046
61.6595	50.00037943
61.6795	50.0003784
61.6995	50.00037736
61.7195	50.00037633
61.7395	50.0003753
61.7595	50.00037427
61.7795	50.00037325
61.7995	50.00037222
61.8195	50.00037121
61.8395	50.00037019
61.8595	50.00036917
61.8795	50.00036816
61.8995	50.00036714
61.9195	50.00036612
61.9395	50.0003651
61.9595	50.00036407
61.9795	50.00036304
61.9995	50.000362
62.0195	50.00036095
62.0395	50.00035989
62.0595	50.00035882
62.0795	50.00035774
62.0995	50.00035665
62.1195	50.00035555
62.1395	50.00035444
62.1595	50.00035332
62.1795	50.00035219
62.1995	50.00035105
62.2195	50.00034991
62.2395	50.00034877
62.2595	50.00034762
62.2795	50.00034647
62.2995	50.00034533
62.3195	50.00034418
62.3395	50.00034304
62.3595	50.00034191
62.3795	50.00034078
62.3995	50.00033966
62.4195	50.00033855
62.4395	50.00033746
62.4595	50.00033637
62.4795	50.00033529
62.4995	50.00033423
62.5195	50.00033318
62.5395	50.00033214
62.5595	50.00033111
62.5795	50.00033009
62.5995	50.00032908
62.6195	50.00032808
62.6395	50.00032708
62.6595	50.0003261
62.6795	50.00032512
62.6995	50.00032415
62.7195	50.00032319
62.7395	50.00032223
62.7595	50.00032127
62.7795	50.00032032
62.7995	50.00031937
62.8195	50.00031843
62.8395	50.00031749
62.8595	50.00031656
62.8795	50.00031563
62.8995	50.00031471
62.9195	50.0003138
62.9395	50.00031289
62.9595	50.00031199
62.9795	50.0003111
62.9995	50.00031022
63.0195	50.00030936
63.0395	50.0003085
63.0595	50.00030766
63.0795	50.00030684
63.0995	50.00030603
63.1195	50.00030523
63.1395	50.00030445
63.1595	50.00030369
63.1795	50.00030294
63.1995	50.00030221
63.2195	50.0003015
63.2395	50.0003008
63.2595	50.00030012
63.2795	50.00029946
63.2995	50.00029881
63.3195	50.00029817
63.3395	50.00029756
63.3595	50.00029695
63.3795	50.00029636
63.3995	50.00029578
63.4195	50.00029522
63.4395	50.00029466
63.4595	50.00029412
63.4795	50.00029359
63.4995	50.00029308
63.5195	50.00029257
63.5395	50.00029208
63.5595	50.00029159
63.5795	50.00029112
63.5995	50.00029066
63.6195	50.00029021
63.6395	50.00028978
63.6595	50.00028936
63.6795	50.00028895
63.6995	50.00028855
63.7195	50.00028817
63.7395	50.0002878
63.7595	50.00028745
63.7795	50.00028712
63.7995	50.0002868
63.8195	50.0002865
63.8395	50.00028621
63.8595	50.00028594
63.8795	50.00028568
63.8995	50.00028544
63.9195	50.00028522
63.9395	50.00028502
63.9595	50.00028483
63.9795	50.00028465
63.9995	50.0002845
64.0195	50.00028435
64.0395	50.00028422
64.0595	50.00028411
64.0795	50.00028401
64.0995	50.00028392
64.1195	50.00028384
64.1395	50.00028378
64.1595	50.00028373
64.1795	50.00028369
64.1995	50.00028366
64.2195	50.00028365
64.2395	50.00028364
64.2595	50.00028365
64.2795	50.00028367
64.2995	50.00028369
64.3195	50.00028373
64.3395	50.00028378
64.3595	50.00028384
64.3795	50.00028392
64.3995	50.000284
64.4195	50.00028409
64.4395	50.0002842
64.4595	50.00028432
64.4795	50.00028445
64.4995	50.00028459
64.5195	50.00028475
64.5395	50.00028491
64.5595	50.00028509
64.5795	50.00028528
64.5995	50.00028548
64.6195	50.00028569
64.6395	50.00028592
64.6595	50.00028615
64.6795	50.0002864
64.6995	50.00028665
64.7195	50.00028692
64.7395	50.0002872
64.7595	50.00047381
64.7795	50.00046557
64.7995	50.00048906
64.8195	50.00048429
64.8395	50.00047618
64.8595	50.00048302
64.8795	50.0004855
64.8995	50.00048267
64.9195	50.00048405
64.9395	50.0004862
64.9595	50.00048598
64.9795	50.00048625
64.9995	50.00048735
65.0195	50.00048776
65.0395	50.00048794
65.0595	50.00048841
65.0795	50.00048876
65.0995	50.0004889
65.1195	50.00048909
65.1395	50.00048927
65.1595	50.00048937
65.1795	50.00048946
65.1995	50.00048956
65.2195	50.00048966
65.2395	50.00048978
65.2595	50.00048992
65.2795	50.00049011
65.2995	50.00049034
65.3195	50.00049063
65.3395	50.00049098
65.3595	50.00049138
65.3795	50.00049186
65.3995	50.00049239
65.4195	50.00049299
65.4395	50.00049365
65.4595	50.00049436
65.4795	50.00049511
65.4995	50.0004959
65.5195	50.00049672
65.5395	50.00049756
65.5595	50.00049841
65.5795	50.00049925
65.5995	50.00050009
65.6195	50.00050092
65.6395	50.00050171
65.6595	50.00050248
65.6795	50.00050321
65.6995	50.00050389
65.7195	50.00050453
65.7395	50.00050513
65.7595	50.00050568
65.7795	50.00050619
65.7995	50.00050666
65.8195	50.00050709
65.8395	50.00050749
65.8595	50.00050786
65.8795	50.00050822
65.8995	50.00050856
65.9195	50.00050889
65.9395	50.00050923
65.9595	50.00050957
65.9795	50.00050993
65.9995	50.0005103
66.0195	50.0005107
66.0395	50.00051112
66.0595	50.00051157
66.0795	50.00051205
66.0995	50.00051256
66.1195	50.0005131
66.1395	50.00051367
66.1595	50.00051427
66.1795	50.00051488
66.1995	50.00051551
66.2195	50.00051615
66.2395	50.0005168
66.2595	50.00051745
66.2795	50.0005181
66.2995	50.00051874
66.3195	50.00051936
66.3395	50.00051996
66.3595	50.00052054
66.3795	50.00052109
66.3995	50.00052161
66.4195	50.00052211
66.4395	50.00052256
66.4595	50.00052299
66.4795	50.00052338
66.4995	50.00052375
66.5195	50.00052408
66.5395	50.00052439
66.5595	50.00052467
66.5795	50.00052494
66.5995	50.00052519
66.6195	50.00052543
66.6395	50.00052566
66.6595	50.00052589
66.6795	50.00052612
66.6995	50.00052635
66.7195	50.00052659
66.7395	50.00052684
66.7595	50.0005271
66.7795	50.00052736
66.7995	50.00052765
66.8195	50.00052794
66.8395	50.00052824
66.8595	50.00052855
66.8795	50.00052888
66.8995	50.0005292
66.9195	50.00052953
66.9395	50.00052986
66.9595	50.00053019
66.9795	50.00053051
66.9995	50.00053082
67.0195	50.00053112
67.0395	50.0005314
67.0595	50.00053167
67.0795	50.00053192
67.0995	50.00053214
67.1195	50.00053235
67.1395	50.00053253
67.1595	50.00053269
67.1795	50.00053282
67.1995	50.00053294
67.2195	50.00053303
67.2395	50.0005331
67.2595	50.00053316
67.2795	50.00053319
67.2995	50.00053322
67.3195	50.00053323
67.3395	50.00053324
67.3595	50.00053323
67.3795	50.00053323
67.3995	50.00053322
67.4195	50.00053321
67.4395	50.00053321
67.4595	50.0005332
67.4795	50.0005332
67.4995	50.0005332
67.5195	50.00053321
67.5395	50.00053322
67.5595	50.00053323
67.5795	50.00053325
67.5995	50.00053327
67.6195	50.00053329
67.6395	50.0005333
67.6595	50.00053332
67.6795	50.00053333
67.6995	50.00053333
67.7195	50.00053332
67.7395	50.0005333
67.7595	50.00053328
67.7795	50.00053324
67.7995	50.00053318
67.8195	50.00053312
67.8395	50.00053304
67.8595	50.00053294
67.8795	50.00053283
67.8995	50.0005327
67.9195	50.00053256
67.9395	50.00053241
67.9595	50.00053225
67.9795	50.00053207
67.9995	50.00053189
68.0195	50.0005317
68.0395	50.0005315
68.0595	50.0005313
68.0795	50.00053109
68.0995	50.00053088
68.1195	50.00053067
68.1395	50.00053046
68.1595	50.00053025
68.1795	50.00053005
68.1995	50.00052984
68.2195	50.00052964
68.2395	50.00052944
68.2595	50.00052924
68.2795	50.00052905
68.2995	50.00052885
68.3195	50.00052866
68.3395	50.00052847
68.3595	50.00052827
68.3795	50.00052808
68.3995	50.00052788
68.4195	50.00052767
68.4395	50.00052747
68.4595	50.00052725
68.4795	50.00052704
68.4995	50.00052681
68.5195	50.00052658
68.5395	50.00052634
68.5595	50.00052609
68.5795	50.00052584
68.5995	50.00052558
68.6195	50.00052531
68.6395	50.00052503
68.6595	50.00052475
68.6795	50.00052447
68.6995	50.00052418
68.7195	50.00052389
68.7395	50.00052359
68.7595	50.0005233
68.7795	50.000523
68.7995	50.0005227
68.8195	50.00052241
68.8395	50.00052211
68.8595	50.00052182
68.8795	50.00052153
68.8995	50.00052124
68.9195	50.00052096
68.9395	50.00052068
68.9595	50.00052041
68.9795	50.00052013
68.9995	50.00051986
69.0195	50.0005196
69.0395	50.00051933
69.0595	50.00051907
69.0795	50.00051881
69.0995	50.00051855
69.1195	50.00051829
69.1395	50.00051803
69.1595	50.00051777
69.1795	50.00051751
69.1995	50.00051724
69.2195	50.00051698
69.2395	50.00051671
69.2595	50.00051645
69.2795	50.00051618
69.2995	50.00051591
69.3195	50.00051564
69.3395	50.00051536
69.3595	50.00051509
69.3795	50.00051481
69.3995	50.00051454
69.4195	50.00051426
69.4395	50.00051399
69.4595	50.00051372
69.4795	50.00051345
69.4995	50.00051318
69.5195	50.00051292
69.5395	50.00051266
69.5595	50.0005124
69.5795	50.00051215
69.5995	50.0005119
69.6195	50.00051166
69.6395	50.00051142
69.6595	50.00051119
69.6795	50.00051096
69.6995	50.00051073
69.7195	50.00051051
69.7395	50.0005103
69.7595	50.00051009
69.7795	50.00050988
69.7995	50.00050967
69.8195	50.00050947
69.8395	50.00050927
69.8595	50.00050908
69.8795	50.00050888
69.8995	50.00050869
69.9195	50.0005085
69.9395	50.00050831
69.9595	50.00050812
69.9795	50.00050794
69.9995	50.00050775
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	


==> GFM_Figures/data/GFMGFL_Switch/PowerP.txt <==
0.0195	1001.644509
0.0395	1001.64458
0.0595	1001.644664
0.0795	1001.644765
0.0995	1001.644886
0.1195	1001.645028
0.1395	1001.645193
0.1595	1001.645381
0.1795	1001.645592
0.1995	1001.645825
0.2195	1001.646079
0.2395	1001.646351
0.2595	1001.646639
0.2795	1001.646939
0.2995	1001.647248
0.3195	1001.647563
0.3395	1001.64788
0.3595	1001.648196
0.3795	1001.648506
0.3995	1001.648807
0.4195	1001.649098
0.4395	1001.649375
0.4595	1001.649636
0.4795	1001.64988
0.4995	1001.650106
0.5195	1001.650313
0.5395	1001.650503
0.5595	1001.650675
0.5795	1001.650831
0.5995	1001.650973
0.6195	1001.651103
0.6395	1001.651223
0.6595	1001.651335
0.6795	1001.651443
0.6995	1001.651548
0.7195	1001.651655
0.7395	1001.651764
0.7595	1001.65188
0.7795	1001.652002
0.7995	1001.652134
0.8195	1001.652276
0.8395	1001.65243
0.8595	1001.652596
0.8795	1001.652774
0.8995	1001.652963
0.9195	1001.653163
0.9395	1001.653373
0.9595	1001.653592
0.9795	1001.653817
0.9995	1001.654046
1.0195	1001.654279
1.0395	1001.654512
1.0595	1001.654743
1.0795	1001.654971
1.0995	1001.655193
1.1195	1001.655408
1.1395	1001.655615
1.1595	1001.655811
1.1795	1001.655997
1.1995	1001.65617
1.2195	1001.656332
1.2395	1001.656482
1.2595	1001.65662
1.2795	1001.656748
1.2995	1001.656865
1.3195	1001.656973
1.3395	1001.657074
1.3595	1001.657168
1.3795	1001.657257
1.3995	1001.657344
1.4195	1001.657429
1.4395	1001.657513
1.4595	1001.6576
1.4795	1001.657688
1.4995	1001.657781
1.5195	1001.657878
1.5395	1001.65798
1.5595	1001.658088
1.5795	1001.658201
1.5995	1001.65832
1.6195	1001.658445
1.6395	1001.658574
1.6595	1001.658708
1.6795	1001.658844
1.6995	1001.658983
1.7195	1001.659122
1.7395	1001.659261
1.7595	1001.659399
1.7795	1001.659534
1.7995	1001.659666
1.8195	1001.659793
1.8395	1001.659914
1.8595	1001.660028
1.8795	1001.660135
1.8995	1001.660235
1.9195	1001.660327
1.9395	1001.660411
1.9595	1001.660487
1.9795	1001.660556
1.9995	1001.660618
2.0195	1001.660674
2.0395	1001.660724
2.0595	1001.660769
2.0795	1001.66081
2.0995	1001.660849
2.1195	1001.660885
2.1395	1001.66092
2.1595	1001.660955
2.1795	1001.66099
2.1995	1001.661026
2.2195	1001.661064
2.2395	1001.661105
2.2595	1001.661147
2.2795	1001.661193
2.2995	1001.661241
2.3195	1001.661292
2.3395	999.4651931
2.3595	999.9600047
2.3795	1001.092781
2.3995	1000.396922
2.4195	1000.138122
2.4395	1000.572036
2.4595	1000.518653
2.4795	1000.333888
2.4995	1000.434485
2.5195	1000.482691
2.5395	1000.417065
2.5595	1000.422897
2.5795	1000.454345
2.5995	1000.441816
2.6195	1000.435149
2.6395	1000.44715
2.6595	1000.44885
2.6795	1000.445781
2.6995	1000.449373
2.7195	1000.452283
2.7395	1000.451971
2.7595	1000.452888
2.7795	1000.454388
2.7995	1000.45458
2.8195	1000.454514
2.8395	1000.454662
2.8595	1000.454343
2.8795	1000.453637
2.8995	1000.452875
2.9195	1000.451937
2.9395	1000.450778
2.9595	1000.449544
2.9795	1000.448273
2.9995	1000.446959
3.0195	1000.445667
3.0395	1000.444449
3.0595	1000.443328
3.0795	1000.442335
3.0995	1000.441505
3.1195	1000.440856
3.1395	1000.440402
3.1595	1000.440153
3.1795	1000.440111
3.1995	1000.44027
3.2195	1000.440619
3.2395	1000.441143
3.2595	1000.441819
3.2795	1000.442622
3.2995	1000.443523
3.3195	1000.44449
3.3395	1000.445492
3.3595	1000.446496
3.3795	1000.447471
3.3995	1000.448386
3.4195	1000.449216
3.4395	1000.449935
3.4595	1000.450525
3.4795	1000.450971
3.4995	1000.451263
3.5195	1000.451396
3.5395	1000.45137
3.5595	1000.45119
3.5795	1000.450865
3.5995	1000.450411
3.6195	1000.449843
3.6395	1000.449183
3.6595	1000.448453
3.6795	1000.447677
3.6995	1000.446879
3.7195	1000.446085
3.7395	1000.445319
3.7595	1000.444601
3.7795	1000.443953
3.7995	1000.443391
3.8195	1000.44293
3.8395	1000.442579
3.8595	1000.442345
3.8795	1000.442232
3.8995	1000.442237
3.9195	1000.442356
3.9395	1000.442581
3.9595	1000.4429
3.9795	1000.4433
3.9995	1000.443765
4.0195	1000.444277
4.0395	1000.444817
4.0595	1000.445368
4.0795	1000.44591
4.0995	1000.446426
4.1195	1000.446899
4.1395	1000.447314
4.1595	1000.447661
4.1795	1000.447928
4.1995	1000.448108
4.2195	1000.448198
4.2395	1000.448197
4.2595	1000.448106
4.2795	1000.447929
4.2995	1000.447674
4.3195	1000.447349
4.3395	1000.446967
4.3595	1000.446539
4.3795	1000.446079
4.3995	1000.445601
4.4195	1000.44512
4.4395	1000.44465
4.4595	1000.444203
4.4795	1000.443793
4.4995	1000.443429
4.5195	1000.443121
4.5395	1000.442875
4.5595	1000.442696
4.5795	1000.442587
4.5995	1000.442549
4.6195	1000.442578
4.6395	1000.442672
4.6595	1000.442824
4.6795	1000.443028
4.6995	1000.443273
4.7195	1000.443552
4.7395	1000.443852
4.7595	1000.444164
4.7795	1000.444476
4.7995	1000.444778
4.8195	1000.44506
4.8395	1000.445313
4.8595	1000.44553
4.8795	1000.445704
4.8995	1000.445831
4.9195	1000.445906
4.9395	1000.44593
4.9595	1000.445902
4.9795	1000.445823
4.9995	1000.445699
5.0195	1000.445532
5.0395	1000.44533
5.0595	1000.445099
5.0795	1000.444847
5.0995	1000.444582
5.1195	1000.444312
5.1395	1000.444045
5.1595	1000.44379
5.1795	1000.443553
5.1995	1000.443342
5.2195	1000.443161
5.2395	1000.443016
5.2595	1000.442909
5.2795	1000.442843
5.2995	1000.442818
5.3195	1000.442834
5.3395	1000.442889
5.3595	1000.44298
5.3795	1000.443103
5.3995	1000.443253
5.4195	1000.443426
5.4395	1000.443615
5.4595	1000.443814
5.4795	1000.444016
5.4995	1000.444216
5.5195	1000.444407
5.5395	1000.444584
5.5595	1000.444743
5.5795	1000.444879
5.5995	1000.444989
5.6195	1000.445071
5.6395	1000.445124
5.6595	1000.445147
5.6795	1000.445141
5.6995	1000.445108
5.7195	1000.44505
5.7395	1000.44497
5.7595	1000.444872
5.7795	1000.444761
5.7995	1000.44464
5.8195	1000.444516
5.8395	1000.444391
5.8595	1000.444272
5.8795	1000.444162
5.8995	1000.444065
5.9195	1000.443986
5.9395	1000.443926
5.9595	1000.443888
5.9795	1000.443874
5.9995	1000.443884
6.0195	1000.443918
6.0395	1000.443976
6.0595	1000.444056
6.0795	1000.444155
6.0995	1000.444273
6.1195	1000.444404
6.1395	1000.444547
6.1595	1000.444698
6.1795	1000.444852
6.1995	1000.445007
6.2195	1000.445159
6.2395	1000.445304
6.2595	1000.44544
6.2795	1000.445564
6.2995	1000.445674
6.3195	1000.445768
6.3395	1000.445846
6.3595	1000.445907
6.3795	1000.445951
6.3995	1000.445979
6.4195	1000.445993
6.4395	1000.445993
6.4595	1000.445982
6.4795	1000.445962
6.4995	1000.445936
6.5195	1000.445906
6.5395	1000.445875
6.5595	1000.445846
6.5795	1000.445822
6.5995	1000.445805
6.6195	1000.445796
6.6395	1000.445799
6.6595	1000.445814
6.6795	1000.445842
6.6995	1000.445884
6.7195	1000.44594
6.7395	1000.44601
6.7595	1000.446093
6.7795	1000.446189
6.7995	1000.446295
6.8195	1000.44641
6.8395	1000.446533
6.8595	1000.44666
6.8795	1000.446792
6.8995	1000.446924
6.9195	1000.447055
6.9395	1000.447183
6.9595	1000.447306
6.9795	1000.447423
6.9995	1000.447532
7.0195	1000.447633
7.0395	1000.447724
7.0595	1000.447805
7.0795	1000.447877
7.0995	1000.447938
7.1195	1000.447991
7.1395	1000.448035
7.1595	1000.448073
7.1795	1000.448104
7.1995	1000.448131
7.2195	1000.448155
7.2395	1000.448177
7.2595	1000.4482
7.2795	1000.448225
7.2995	1000.448253
7.3195	1000.448285
7.3395	1000.448323
7.3595	1000.448368
7.3795	1000.44842
7.3995	1000.448479
7.4195	1000.448547
7.4395	1000.448622
7.4595	1000.448705
7.4795	1000.448795
7.4995	1000.448891
7.5195	1000.448993
7.5395	1000.449099
7.5595	1000.449208
7.5795	1000.44932
7.5995	1000.449432
7.6195	1000.449544
7.6395	1000.449655
7.6595	1000.449763
7.6795	1000.449867
7.6995	1000.449967
7.7195	1000.450061
7.7395	1000.45015
7.7595	1000.450234
7.7795	1000.450311
7.7995	1000.450382
7.8195	1000.450447
7.8395	1000.450507
7.8595	1000.450563
7.8795	1000.450614
7.8995	1000.450662
7.9195	1000.450707
7.9395	1000.450751
7.9595	1000.450795
7.9795	1000.450839
7.9995	1000.450883
8.0195	1000.45093
8.0395	1000.45098
8.0595	1000.451032
8.0795	1000.451089
8.0995	1000.451149
8.1195	1000.451214
8.1395	991.1949379
8.1595	989.4158727
8.1795	988.5254725
8.1995	989.742808
8.2195	989.6711028
8.2395	989.1197712
8.2595	989.3756065
8.2795	989.5334515
8.2995	989.3480333
8.3195	989.3486958
8.3395	989.4378109
8.3595	989.4032834
8.3795	989.3772433
8.3995	989.4069424
8.4195	989.4103857
8.4395	989.3981919
8.4595	989.4049256
8.4795	989.4114534
8.4995	989.4089891
8.5195	989.4100831
8.5395	989.4137453
8.5595	989.4143354
8.5795	989.4145415
8.5995	989.4159066
8.6195	989.4164951
8.6395	989.416339
8.6595	989.4163435
8.6795	989.4161413
8.6995	989.4154799
8.7195	989.4146787
8.7395	989.4137829
8.7595	989.4126866
8.7795	989.4114826
8.7995	989.4102604
8.8195	989.4090187
8.8395	989.4077944
8.8595	989.4066497
8.8795	989.4056137
8.8995	989.4047097
8.9195	989.4039704
8.9395	989.4034174
8.9595	989.4030607
8.9795	989.4029088
8.9995	989.4029634
9.0195	989.4032177
9.0395	989.4036595
9.0595	989.404272
9.0795	989.4050327
9.0995	989.405915
9.1195	989.4068899
9.1395	989.407926
9.1595	989.4089907
9.1795	989.4100521
9.1995	989.4110788
9.2195	989.4120415
9.2395	989.4129137
9.2595	989.4136727
9.2795	989.4142998
9.2995	989.4147809
9.3195	989.4151069
9.3395	989.4152739
9.3595	989.4152827
9.3795	989.4151392
9.3995	989.4148537
9.4195	989.4144409
9.4395	989.4139183
9.4595	989.413307
9.4795	989.4126295
9.4995	989.4119103
9.5195	989.4111739
9.5395	989.4104447
9.5595	989.4097462
9.5795	989.4091002
9.5995	989.408526
9.6195	989.4080403
9.6395	989.4076562
9.6595	989.4073834
9.6795	989.4072278
9.6995	989.4071914
9.7195	989.4072724
9.7395	989.4074654
9.7595	989.4077615
9.7795	989.4081493
9.7995	989.4086142
9.8195	989.40914
9.8395	989.4097092
9.8595	989.410303
9.8795	989.4109029
9.8995	989.4114904
9.9195	989.412048
9.9395	989.4125597
9.9595	989.4130114
9.9795	989.413391
9.9995	989.4136895
10.0195	951.6145834
10.0395	956.3293034
10.0595	955.3239243
10.0795	940.6802045
10.0995	933.5091443
10.1195	930.3430718
10.1395	923.2070874
10.1595	917.4829069
10.1795	915.2175619
10.1995	913.2485536
10.2195	911.987018
10.2395	912.8196243
10.2595	914.939331
10.2795	917.8694061
10.2995	921.9828841
10.3195	927.0923696
10.3395	932.7771182
10.3595	938.9405979
10.3795	945.4422559
10.3995	964.0343803
10.4195	968.2363606
10.4395	974.9250164
10.4595	981.3310948
10.4795	985.6062327
10.4995	989.5376436
10.5195	993.062492
10.5395	995.1726386
10.5595	996.1852095
10.5795	996.4006795
10.5995	995.5515247
10.6195	993.6640001
10.6395	990.9741637
10.6595	987.5430773
10.6795	983.4440922
10.6995	978.8649288
10.7195	973.9686428
10.7395	968.8909357
10.7595	963.7984432
10.7795	958.8573517
10.7995	954.2087425
10.8195	949.9848245
10.8395	946.3064904
10.8595	943.2697428
10.8795	940.9467535
10.8995	939.387827
10.9195	938.6174685
10.9395	938.6338935
10.9595	939.4115166
10.9795	940.9020635
10.9995	943.036161
11.0195	945.7266108
11.0395	948.8717962
11.0595	952.3590523
11.0795	956.068585
11.0995	959.8775428
11.1195	963.6638777
11.1395	967.3100889
11.1595	970.7067632
11.1795	973.7556966
11.1995	976.3725464
11.2195	978.4889937
11.2395	980.0543353
11.2595	981.036472
11.2795	981.4223059
11.2995	981.2175497
11.3195	982.667807
11.3395	980.941946
11.3595	978.0219592
11.3795	976.5211057
11.3995	974.3186892
11.4195	971.1562833
11.4395	968.3169655
11.4595	965.5846346
11.4795	962.6024222
11.4995	959.7849591
11.5195	957.2988055
11.5395	955.0258284
11.5595	953.0626174
11.5795	951.5358231
11.5995	950.4333309
11.6195	949.7581078
11.6395	949.5468776
11.6595	949.7886863
11.6795	950.4490381
11.6995	951.5008105
11.7195	952.9025559
11.7395	954.5951657
11.7595	956.5169858
11.7795	958.6031755
11.7995	960.7827756
11.8195	962.9843874
11.8395	965.1395167
11.8595	967.1825892
11.8795	969.0531615
11.8995	970.698488
11.9195	972.0744361
11.9395	973.1463537
11.9595	973.8901578
11.9795	974.2927276
11.9995	974.3518246
12.0195	974.0758923
12.0395	973.4835116
12.0595	972.6024696
12.0795	971.4686244
12.0995	970.1245799
12.1195	968.6181596
12.1395	967.0007663
12.1595	965.3256944
12.1795	963.646425
12.1995	962.0149613
12.2195	960.4802612
12.2395	959.0868111
12.2595	957.8733772
12.2795	956.8719716
12.2995	956.1070609
12.3195	955.5950318
12.3395	955.3439253
12.3595	955.3534392
12.3795	955.6151916
12.3995	956.1132279
12.4195	956.8247491
12.4395	957.7210319
12.4595	958.7685038
12.4795	959.9299371
12.4995	961.1657189
12.5195	962.4351547
12.5395	963.6977654
12.5595	964.9145361
12.5795	966.0490787
12.5995	967.0686778
12.6195	967.9451888
12.6395	968.6557656
12.6595	969.1834037
12.6795	969.5172836
12.6995	969.652915
12.7195	969.5920801
12.7395	969.3425869
12.7595	968.917843
12.7795	968.336272
12.7995	967.6205909
12.8195	966.7969789
12.8395	965.8941631
12.8595	964.9424528
12.8795	963.9727542
12.8995	963.0155958
12.9195	962.1001932
12.9395	961.2535837
12.9595	960.4998529
12.9795	959.8594773
12.9995	959.3487967
13.0195	958.9796328
13.0395	958.7590588
13.0595	958.6893236
13.0795	958.7679291
13.0995	958.9878524
13.1195	959.3379025
13.1395	959.803195
13.1595	960.3657282
13.1795	961.0050379
13.1995	961.6989078
13.2195	962.4241135
13.2395	963.1571737
13.2595	963.8750864
13.2795	964.5560265
13.2995	965.1799865
13.3195	965.729339
13.3395	966.1893098
13.3595	966.5483462
13.3795	966.7983763
13.3995	966.9349511
13.4195	966.9572706
13.4395	966.8680972
13.4595	966.6735613
13.4795	966.3828683
13.4995	966.0079209
13.5195	965.5628684
13.5395	965.0636005
13.5595	964.5272032
13.5795	963.9713929
13.5995	963.4139493
13.6195	962.8721623
13.6395	962.3623112
13.6595	961.899191
13.6795	961.4956981
13.6995	961.1624886
13.7195	960.9077151
13.7395	960.7368506
13.7595	960.6525997
13.7795	960.654899
13.7995	960.7410037
13.8195	960.9056547
13.8395	961.1413185
13.8595	961.4384906
13.8795	961.786051
13.8995	962.1716583
13.9195	962.5821703
13.9395	963.0040762
13.9595	963.4239264
13.9795	963.8287476
13.9995	964.2064306
14.0195	964.5460779
14.0395	964.8383051
14.0595	965.0754843
14.0795	965.2519264
14.0995	965.3639982
14.1195	965.4101712
14.1395	965.3910051
14.1595	965.309066
14.1795	965.168786
14.1995	964.9762692
14.2195	964.7390514
14.2395	964.4658232
14.2595	964.1661261
14.2795	963.8500307
14.2995	963.5278091
14.3195	963.2096103
14.3395	962.9051494
14.3595	962.6234201
14.3795	962.3724374
14.3995	962.1590195
14.4195	961.9886124
14.4395	961.865163
14.4595	961.791042
14.4795	961.7670192
14.4995	961.7922879
14.5195	961.8645382
14.5395	961.9800744
14.5595	962.1339725
14.5795	962.3202696
14.5995	962.5321817
14.6195	962.7623384
14.6395	963.0030295
14.6595	963.2464544
14.6795	963.484967
14.6995	963.7113075
14.7195	963.9188156
14.7395	964.1016186
14.7595	964.2547886
14.7795	964.3744674
14.7995	964.4579519
14.8195	964.503743
14.8395	964.5115554
14.8595	964.4822891
14.8795	964.4179651
14.8995	964.3216288
14.9195	964.1972247
14.9395	964.0494459
14.9595	963.883567
14.9795	963.7052624
14.9995	963.5204183
15.0195	963.3349439
15.0395	963.1545882
15.0595	962.9847657
15.0795	962.8304
15.0995	962.6957849
15.1195	962.5844716
15.1395	962.4991807
15.1595	962.4417433
15.1795	962.4130716
15.1995	962.413158
15.2195	962.4411043
15.2395	955.4349097
15.2595	955.6961128
15.2795	957.4252686
15.2995	956.8047916
15.3195	956.4451969
15.3395	957.1295158
15.3595	957.2856379
15.3795	957.1558994
15.3995	957.3894517
15.4195	957.6036222
15.4395	957.6322694
15.4595	957.7186383
15.4795	957.840046
15.4995	957.8845371
15.5195	957.9044718
15.5395	957.9308551
15.5595	957.925701
15.5795	957.8900234
15.5995	957.8436036
15.6195	957.7811634
15.6395	957.6993933
15.6595	957.6070495
15.6795	957.5077928
15.6995	957.4019892
15.7195	957.2940222
15.7395	957.1883142
15.7595	957.0872055
15.7795	956.99352
15.7995	956.9103875
15.8195	956.839933
15.8395	956.7837574
15.8595	956.7432761
15.8795	956.7192849
15.8995	956.7119334
15.9195	956.7209387
15.9395	956.7455375
15.9595	956.7844577
15.9795	956.8360334
15.9995	956.8982763
16.0195	956.9689157
16.0395	957.045486
16.0595	957.1254212
16.0795	957.2061281
16.0995	957.285066
16.1195	957.3598283
16.1395	957.4282124
16.1595	957.4882795
16.1795	957.5384079
16.1995	957.5773338
16.2195	957.6041794
16.2395	957.6184674
16.2595	957.6201248
16.2795	957.6094719
16.2995	957.5872005
16.3195	957.554342
16.3395	957.5122237
16.3595	957.4624194
16.3795	957.4066932
16.3995	957.3469388
16.4195	957.2851169
16.4395	957.2231926
16.4595	957.1630737
16.4795	957.1065543
16.4995	957.0552624
16.5195	957.0106136
16.5395	956.9737752
16.5595	956.9456363
16.5795	956.9267896
16.5995	956.9175219
16.6195	956.917814
16.6395	956.9273514
16.6595	956.9455428
16.6795	956.9715466
16.6995	957.0043051
16.7195	957.0425833
16.7395	957.0850135
16.7595	957.1301406
16.7795	957.1764707
16.7995	957.2225185
16.8195	957.2668524
16.8395	957.3081384
16.8595	957.345177
16.8795	957.3769376
16.8995	957.4025844
16.9195	957.4214967
16.9395	957.4332814
16.9595	957.4377783
16.9795	957.4350581
16.9995	957.4254128
17.0195	957.40934
17.0395	957.3875218
17.0595	957.3607969
17.0795	957.3301308
17.0995	957.2965815
17.1195	957.2612643
17.1395	957.2253149
17.1595	957.1898542
17.1795	957.1559537
17.1995	957.1246037
17.2195	957.0966854
17.2395	957.0729469
17.2595	957.0539837
17.2795	957.0402254
17.2995	957.0319269
17.3195	957.0291665
17.3395	957.0318485
17.3595	957.0397111
17.3795	957.0523406
17.3995	957.0691878
17.4195	957.08959
17.4395	957.1127942
17.4595	957.1379838
17.4795	957.1643059
17.4995	957.1908982
17.5195	957.2169168
17.5395	957.2415611
17.5595	957.2640978
17.5795	957.2838811
17.5995	957.3003706
17.6195	957.3131442
17.6395	957.3219081
17.6595	957.3265016
17.6795	957.3268983
17.6995	957.3232026
17.7195	957.3156426
17.7395	957.3045589
17.7595	957.2903914
17.7795	957.2736619
17.7995	957.2549556
17.8195	957.2349011
17.8395	957.2141499
17.8595	957.1933548
17.8795	957.1731504
17.8995	957.1541334
17.9195	957.1368456
17.9395	957.1217586
17.9595	957.1092617
17.9795	957.0996519
17.9995	957.0931276
18.0195	957.0897856
18.0395	957.0896214
18.0595	957.0925319
18.0795	957.098322
18.0995	957.1067134
18.1195	957.1173557
18.1395	957.1298395
18.1595	957.1437109
18.1795	957.1584868
18.1995	957.1736709
18.2195	957.1887697
18.2395	957.2033069
18.2595	957.2168389
18.2795	957.2289663
18.2995	957.2393455
18.3195	957.2476977
18.3395	957.2538157
18.3595	957.2575676
18.3795	957.2588987
18.3995	957.2578315
18.4195	957.2544616
18.4395	957.2489536
18.4595	957.2415331
18.4795	957.2324779
18.4995	957.2221085
18.5195	957.2107757
18.5395	957.19885
18.5595	957.1867088
18.5795	957.1747245
18.5995	957.1632536
18.6195	957.1526258
18.6395	957.1431342
18.6595	957.1350282
18.6795	957.1285067
18.6995	957.1237131
18.7195	957.1207332
18.7395	957.1195938
18.7595	957.1202642
18.7795	957.1226581
18.7995	957.1266389
18.8195	957.1320249
18.8395	957.1385963
18.8595	957.1461034
18.8795	957.1542752
18.8995	957.1628283
18.9195	957.1714765
18.9395	957.1799389
18.9595	957.1879493
18.9795	957.1952638
18.9995	957.201667
19.0195	957.2069791
19.0395	957.2110589
19.0595	957.2138082
19.0795	957.2151729
19.0995	957.2151434
19.1195	957.2137538
19.1395	957.2110791
19.1595	957.2072321
19.1795	957.2023583
19.1995	957.1966309
19.2195	957.1902439
19.2395	957.183406
19.2595	957.1763335
19.2795	957.1692435
19.2995	957.1623469
19.3195	957.1558423
19.3395	957.1499099
19.3595	957.144707
19.3795	957.1403632
19.3995	957.1369777
19.4195	957.1346171
19.4395	957.133314
19.4595	957.1330675
19.4795	957.1338439
19.4995	957.1355788
19.5195	957.1381801
19.5395	957.1415318
19.5595	957.1454981
19.5795	957.1499285
19.5995	957.1546625
19.6195	957.1595354
19.6395	957.1643828
19.6595	957.1690467
19.6795	957.1733794
19.6995	957.1772478
19.7195	957.1805376
19.7395	957.1831557
19.7595	957.1850327
19.7795	957.1861246
19.7995	957.1864127
19.8195	957.1859041
19.8395	957.1846302
19.8595	957.1826453
19.8795	957.180024
19.8995	957.1768584
19.9195	957.1732548
19.9395	957.1693295
19.9595	957.1652057
19.9795	957.1610088
19.9995	957.1568624
20.0195	957.1528852
20.0395	957.1491868
20.0595	957.1458649
20.0795	957.1430026
20.0995	957.1406663
20.1195	957.1389038
20.1395	957.137744
20.1595	957.1371964
20.1795	957.1372506
20.1995	957.1378787
20.2195	957.1390352
20.2395	957.1406602
20.2595	957.1426806
20.2795	957.1450138
20.2995	957.1475697
20.3195	957.1502544
20.3395	957.1529726
20.3595	957.155631
20.3795	957.158141
20.3995	957.1604214
20.4195	957.1624005
20.4395	957.1640184
20.4595	957.165228
20.4795	957.1659963
20.4995	957.1663051
20.5195	957.1661511
20.5395	957.1655453
20.5595	957.1645124
20.5795	957.1630897
20.5995	957.1613254
20.6195	957.159277
20.6395	957.1570086
20.6595	957.1545897
20.6795	957.1520921
20.6995	957.1495879
20.7195	957.1471472
20.7395	957.1448362
20.7595	957.1427148
20.7795	957.1408352
20.7995	957.139241
20.8195	957.1379652
20.8395	960.2969016
20.8595	958.1123328
20.8795	958.850997
20.8995	959.6065004
20.9195	958.9537589
20.9395	958.8539646
20.9595	959.209274
20.9795	959.1180279
20.9995	958.9861817
21.0195	959.0843725
21.0395	959.1100578
21.0595	959.0538969
21.0795	959.0646608
21.0995	959.0875516
21.1195	959.0730416
21.1395	959.0671438
21.1595	959.0753052
21.1795	959.0733248
21.1995	959.0682764
21.2195	959.0690052
21.2395	959.0686605
21.2595	959.0657992
21.2795	959.064355
21.2995	959.0635276
21.3195	959.0618223
21.3395	959.0602875
21.3595	959.0592862
21.3795	959.0582272
21.3995	959.0572192
21.4195	959.0565393
21.4395	959.056051
21.4595	959.0556903
21.4795	959.0555511
21.4995	959.0556182
21.5195	959.0558336
21.5395	959.0561988
21.5595	959.0567033
21.5795	959.0573059
21.5995	959.0579779
21.6195	959.0586962
21.6395	959.0594277
21.6595	959.06014
21.6795	959.0608071
21.6995	959.0614031
21.7195	959.0619038
21.7395	959.0622901
21.7595	959.0625471
21.7795	959.0626639
21.7995	959.0626342
21.8195	959.062457
21.8395	959.0621356
21.8595	959.0616775
21.8795	959.0610947
21.8995	959.0604023
21.9195	959.0596186
21.9395	959.058764
21.9595	959.0578608
21.9795	959.0569317
21.9995	959.0559999
22.0195	959.0550879
22.0395	959.0542169
22.0595	959.0534062
22.0795	959.0526726
22.0995	959.05203
22.1195	959.0514892
22.1395	959.0510577
22.1595	959.0507388
22.1795	959.0505328
22.1995	959.0504364
22.2195	959.050443
22.2395	959.0505427
22.2595	959.0507236
22.2795	959.0509713
22.2995	959.0512698
22.3195	959.0516021
22.3395	959.0519509
22.3595	959.0522984
22.3795	959.0526279
22.3995	959.0529237
22.4195	959.0531716
22.4395	959.053359
22.4595	959.0534761
22.4795	959.0535154
22.4995	959.0534719
22.5195	959.0533435
22.5395	959.0531308
22.5595	959.052837
22.5795	959.0524677
22.5995	959.0520308
22.6195	959.0515357
22.6395	959.050994
22.6595	959.0504177
22.6795	959.0498199
22.6995	959.049214
22.7195	959.0486132
22.7395	959.04803
22.7595	959.0474763
22.7795	959.0469624
22.7995	959.0464973
22.8195	959.0460882
22.8395	959.0457402
22.8595	959.0454567
22.8795	959.0452387
22.8995	959.0450851
22.9195	959.0449932
22.9395	959.0449582
22.9595	959.0449739
22.9795	959.0450326
22.9995	959.0451254
23.0195	959.045243
23.0395	959.0453753
23.0595	959.0455122
23.0795	959.0456438
23.0995	959.0457607
23.1195	959.0458541
23.1395	959.0459162
23.1595	959.0459409
23.1795	959.0459229
23.1995	959.0458585
23.2195	959.0457457
23.2395	959.0455842
23.2595	959.045375
23.2795	959.0451205
23.2995	959.0448249
23.3195	959.044493
23.3395	959.0441308
23.3595	959.0437453
23.3795	959.0433438
23.3995	959.0429338
23.4195	959.0425231
23.4395	959.0421191
23.4595	959.0417288
23.4795	959.0413588
23.4995	959.0410144
23.5195	959.0407006
23.5395	959.0404208
23.5595	959.0401774
23.5795	959.0399719
23.5995	959.039804
23.6195	959.0396728
23.6395	959.0395762
23.6595	959.0395108
23.6795	959.0394728
23.6995	959.0394572
23.7195	959.0394589
23.7395	959.0394721
23.7595	959.0394913
23.7795	959.0395103
23.7995	959.0395236
23.8195	959.0395261
23.8395	959.039513
23.8595	959.0394801
23.8795	959.0394241
23.8995	959.0393426
23.9195	959.0392339
23.9395	959.0390972
23.9595	959.0389328
23.9795	959.0387417
23.9995	959.0385256
24.0195	959.0382873
24.0395	959.0380298
24.0595	959.0377571
24.0795	959.0374731
24.0995	959.0371821
24.1195	959.0368885
24.1395	959.0365968
24.1595	959.0363112
24.1795	959.0360356
24.1995	959.0357733
24.2195	959.0355275
24.2395	959.0353005
24.2595	959.035094
24.2795	959.0349091
24.2995	959.0347463
24.3195	959.0346051
24.3395	959.0344847
24.3595	959.0343835
24.3795	959.0342993
24.3995	959.0342298
24.4195	959.0341719
24.4395	959.0341226
24.4595	959.0340784
24.4795	959.0340359
24.4995	959.033992
24.5195	959.0339436
24.5395	959.0338876
24.5595	959.0338214
24.5795	959.0337432
24.5995	959.0336509
24.6195	959.0335436
24.6395	959.0334204
24.6595	959.0332813
24.6795	959.0331266
24.6995	959.0329571
24.7195	959.032774
24.7395	959.0325791
24.7595	959.0323743
24.7795	959.032162
24.7995	959.0319445
24.8195	959.0317245
24.8395	959.0315043
24.8595	959.0312866
24.8795	959.0310737
24.8995	959.0308676
24.9195	959.0306703
24.9395	959.0304832
24.9595	959.0303078
24.9795	959.0301447
24.9995	959.0299943
25.0195	959.0298568
25.0395	959.0297316
25.0595	959.0296182
25.0795	959.0295154
25.0995	959.029422
25.1195	959.0293361
25.1395	959.0292562
25.1595	959.0291806
25.1795	959.029107
25.1995	959.0290336
25.2195	959.0289587
25.2395	959.0288804
25.2595	959.0287971
25.2795	959.0287076
25.2995	959.0286106
25.3195	959.0285052
25.3395	959.0283911
25.3595	959.0282679
25.3795	959.0281357
25.3995	959.0279949
25.4195	959.027846
25.4395	959.0276899
25.4595	959.0275276
25.4795	959.0273605
25.4995	959.0271898
25.5195	959.027017
25.5395	959.0268435
25.5595	959.0266707
25.5795	959.0265002
25.5995	959.0263332
25.6195	959.0261708
25.6395	959.0260141
25.6595	959.0258639
25.6795	959.0257207
25.6995	959.0255848
25.7195	959.0254565
25.7395	959.0253355
25.7595	959.0252218
25.7795	959.0251144
25.7995	959.0250131
25.8195	959.0249167
25.8395	959.0248245
25.8595	959.0247354
25.8795	959.0246482
25.8995	959.0245618
25.9195	959.0244751
25.9395	959.0243871
25.9595	959.0242969
25.9795	959.0242035
25.9995	959.0241062
26.0195	959.0240045
26.0395	959.023898
26.0595	959.0237865
26.0795	959.0236698
26.0995	959.0235481
26.1195	959.0234218
26.1395	959.0232911
26.1595	959.0231566
26.1795	959.0230192
26.1995	959.0228793
26.2195	959.0227379
26.2395	959.0225959
26.2595	959.0224539
26.2795	959.0223131
26.2995	959.0221739
26.3195	959.0220371
26.3395	959.0219035
26.3595	959.0217735
26.3795	959.0216475
26.3995	959.0215257
26.4195	959.0214084
26.4395	959.0212954
26.4595	959.0211868
26.4795	959.0210823
26.4995	959.0209815
26.5195	959.020884
26.5395	959.0207893
26.5595	959.0206967
26.5795	959.0206057
26.5995	959.0205157
26.6195	959.0204259
26.6395	959.0203358
26.6595	959.0202447
26.6795	959.0201523
26.6995	959.0200579
26.7195	959.0199612
26.7395	958.1802456
26.7595	956.8543633
26.7795	958.429328
26.7995	958.4395687
26.8195	957.682101
26.8395	957.9803557
26.8595	958.2257766
26.8795	957.9853935
26.8995	957.9632693
26.9195	958.0866357
26.9395	958.0468615
26.9595	958.0018143
26.9795	958.0366874
26.9995	958.0419136
27.0195	958.0203569
27.0395	958.0235077
27.0595	958.0295741
27.0795	958.0226318
27.0995	958.0195607
27.1195	958.0213559
27.1395	958.0195997
27.1595	958.0172316
27.1795	958.01717
27.1995	958.016883
27.2195	958.0160052
27.2395	958.015909
27.2595	958.0162212
27.2795	958.0164171
27.2995	958.0168573
27.3195	958.0176105
27.3395	958.0184279
27.3595	958.0193189
27.3795	958.0203364
27.3995	958.0213883
27.4195	958.0224177
27.4395	958.0234239
27.4595	958.0243693
27.4795	958.0252086
27.4995	958.0259238
27.5195	958.0264969
27.5395	958.0269063
27.5595	958.0271415
27.5795	958.0271996
27.5995	958.0270802
27.6195	958.0267886
27.6395	958.0263368
27.6595	958.0257405
27.6795	958.0250193
27.6995	958.0241964
27.7195	958.0232974
27.7395	958.0223495
27.7595	958.0213803
27.7795	958.0204179
27.7995	958.0194887
27.8195	958.0186173
27.8395	958.0178263
27.8595	958.0171347
27.8795	958.016558
27.8995	958.0161073
27.9195	958.0157902
27.9395	958.0156094
27.9595	958.0155632
27.9795	958.0156464
27.9995	958.0158494
28.0195	958.0161593
28.0395	958.0165605
28.0595	958.0170349
28.0795	958.0175627
28.0995	958.0181231
28.1195	958.0186949
28.1395	958.0192573
28.1595	958.0197902
28.1795	958.0202754
28.1995	958.0206963
28.2195	958.0210393
28.2395	958.0212932
28.2595	958.0214502
28.2795	958.0215057
28.2995	958.0214581
28.3195	958.0213096
28.3395	958.021065
28.3595	958.0207322
28.3795	958.0203213
28.3995	958.0198449
28.4195	958.0193171
28.4395	958.018753
28.4595	958.0181687
28.4795	958.0175802
28.4995	958.0170032
28.5195	958.0164525
28.5395	958.0159419
28.5595	958.0154832
28.5795	958.0150866
28.5995	958.0147597
28.6195	958.0145081
28.6395	958.0143345
28.6595	958.0142393
28.6795	958.0142208
28.6995	958.0142743
28.7195	958.0143936
28.7395	958.0145703
28.7595	958.0147947
28.7795	958.0150558
28.7995	958.015342
28.8195	958.0156411
28.8395	958.0159407
28.8595	958.0162293
28.8795	958.0164957
28.8995	958.0167297
28.9195	958.0169227
28.9395	958.0170675
28.9595	958.0171586
28.9795	958.0171922
28.9995	958.0171669
29.0195	958.0170824
29.0395	958.0169411
29.0595	958.0167464
29.0795	958.0165037
29.0995	958.0162195
29.1195	958.0159015
29.1395	958.0155582
29.1595	958.0151985
29.1795	958.0148319
29.1995	958.0144673
29.2195	958.0141137
29.2395	958.0137793
29.2595	958.0134717
29.2795	958.013197
29.2995	958.0129605
29.3195	958.012766
29.3395	958.0126159
29.3595	958.0125112
29.3795	958.0124515
29.3995	958.0124348
29.4195	958.012458
29.4395	958.012517
29.4595	958.0126067
29.4795	958.0127207
29.4995	958.0128528
29.5195	958.012996
29.5395	958.013143
29.5595	958.0132873
29.5795	958.013422
29.5995	958.0135409
29.6195	958.0136388
29.6395	958.0137108
29.6595	958.0137535
29.6795	958.0137642
29.6995	958.0137412
29.7195	958.013684
29.7395	958.0135935
29.7595	958.013471
29.7795	958.0133193
29.7995	958.0131418
29.8195	958.0129424
29.8395	958.012726
29.8595	958.0124977
29.8795	958.0122626
29.8995	958.0120261
29.9195	958.0117935
29.9395	958.0115697
29.9595	958.0113592
29.9795	958.0111661
29.9995	958.0109935
30.0195	982.8057217
30.0395	994.5256092
30.0595	995.6301609
30.0795	999.0652055
30.0995	1009.499378
30.1195	1015.795465
30.1395	1019.510275
30.1595	1024.805429
30.1795	1028.919117
30.1995	1030.764495
30.2195	1031.961196
30.2395	1032.325981
30.2595	1031.192925
30.2795	1029.014967
30.2995	1026.085497
30.3195	1022.284768
30.3395	1017.780111
30.3595	1012.855503
30.3795	1007.637395
30.3995	1002.275062
30.4195	996.9876317
30.4395	991.9489062
30.4595	987.3010321
30.4795	983.1943088
30.4995	979.7563714
30.5195	977.0398503
30.5395	975.9067724
30.5595	976.0117428
30.5795	975.1488622
30.5995	975.729982
30.6195	977.7907038
30.6395	980.0787914
30.6595	982.9441377
30.6795	986.6644134
30.6995	990.7528385
30.7195	995.0399913
30.7395	999.5750243
30.7595	1004.160022
30.7795	1008.592921
30.7995	1012.798839
30.8195	1016.669361
30.8395	1020.071709
30.8595	1020.947907
30.8795	1022.497084
30.8995	1025.313075
30.9195	1026.074205
30.9395	1025.788953
30.9595	1025.634416
30.9795	1024.703215
30.9995	1022.880216
31.0195	1020.754491
31.0395	1018.284942
31.0595	1015.37153
31.0795	1012.254188
31.0995	1009.075967
31.1195	1005.862211
31.1395	1009.783272
31.1595	1006.642832
31.1795	1002.422998
31.1995	1000.857901
31.2195	999.4312565
31.2395	997.4911423
31.2595	996.5728816
31.2795	996.4220182
31.2995	996.4300472
31.3195	996.9491909
31.3395	998.0862915
31.3595	999.5630668
31.3795	999.1507855
31.3995	1001.764169
31.4195	1005.243161
31.4395	1007.000748
31.4595	1009.242771
31.4795	1012.164422
31.4995	1014.493134
31.5195	1016.505032
31.5395	1018.564563
31.5595	1007.841257
31.5795	1011.206224
31.5995	1011.575216
31.6195	1011.397282
31.6395	1012.133733
31.6595	1012.031977
31.6795	1011.113847
31.6995	1010.239478
31.7195	1009.112262
31.7395	1012.946
31.7595	1011.250903
31.7795	1007.834732
31.7995	1006.472701
31.8195	1004.970379
31.8395	1002.523782
31.8595	1000.604975
31.8795	999.1134488
31.8995	997.4855632
31.9195	993.9769002
31.9395	994.6122598
31.9595	992.4468045
31.9795	991.6899977
31.9995	992.246371
32.0195	992.1572351
32.0395	992.2322736
32.0595	993.0458382
32.0795	1000.436078
32.0995	999.7992822
32.1195	999.9589573
32.1395	1002.446287
32.1595	1003.758052
32.1795	1004.507875
32.1995	1006.027101
32.2195	1007.409748
32.2395	1008.307409
32.2595	1012.28653
32.2795	1013.384381
32.2995	1012.250895
32.3195	1013.051213
32.3395	1013.724919
32.3595	1013.105605
32.3795	1012.63968
32.3995	1012.31999
32.4195	1011.491197
32.4395	1008.118467
32.4595	1008.864584
32.4795	1006.416908
32.4995	1004.817078
32.5195	1004.286297
32.5395	1002.884916
32.5595	1001.3473
32.5795	1000.364186
32.5995	999.3697904
32.6195	1009.147998
32.6395	1007.077749
32.6595	1005.27737
32.6795	1005.887604
32.6995	1005.713728
32.7195	1005.034293
32.7395	1005.249606
32.7595	1005.652982
32.7795	1005.838114
32.7995	1006.270918
32.8195	1006.91917
32.8395	1010.129012
32.8595	1012.04805
32.8795	1013.532628
32.8995	1013.301435
32.9195	1013.931852
32.9395	1014.953364
32.9595	1015.287684
32.9795	1015.552113
32.9995	1015.979528
33.0195	1016.158703
33.0395	1016.126491
33.0595	1016.053858
33.0795	1013.78716
33.0995	1013.256115
33.1195	1014.055051
33.1395	1013.068391
33.1595	1011.986778
33.1795	1011.64264
33.1995	1010.933895
33.2195	1009.944403
33.2395	1009.202363
33.2595	1008.494591
33.2795	1007.693271
33.2995	1006.986217
33.3195	1006.390742
33.3395	1005.83856
33.3595	1005.371861
33.3795	996.2804195
33.3995	998.1178936
33.4195	997.8355954
33.4395	996.8424997
33.4595	997.32666
33.4795	997.7270128
33.4995	997.6160175
33.5195	997.8866364
33.5395	998.3581775
33.5595	998.6523642
33.5795	998.9788653
33.5995	999.4035448
33.6195	999.7710615
33.6395	1000.084637
33.6595	1000.390564
33.6795	1000.645102
33.6995	1000.823683
33.7195	1000.940631
33.7395	1000.989709
33.7595	1000.958989
33.7795	1000.853203
33.7995	1000.67761
33.8195	1000.433705
33.8395	1000.128306
33.8595	999.7714894
33.8795	999.3725803
33.8995	998.9421412
33.9195	998.4924075
33.9395	998.0354603
33.9595	997.5830402
33.9795	997.1467822
33.9995	996.7375308
34.0195	996.3648795
34.0395	996.0371239
34.0595	995.761027
34.0795	995.5415597
34.0995	995.3818471
34.1195	995.2831528
34.1395	995.2448637
34.1595	995.2645667
34.1795	995.3381937
34.1995	995.4601912
34.2195	995.6237348
34.2395	995.8209844
34.2595	996.0433589
34.2795	996.2818242
34.2995	996.5271882
34.3195	996.7703925
34.3395	997.0027886
34.3595	997.2163957
34.3795	997.404127
34.3995	997.5599835
34.4195	997.679207
34.4395	997.7583896
34.4595	997.7955391
34.4795	997.7900969
34.4995	997.7429115
34.5195	997.6561695
34.5395	997.5332864
34.5595	997.3787624
34.5795	997.1980099
34.5995	996.9971561
34.6195	996.7828314
34.6395	1005.327033
34.6595	1003.004618
34.6795	1002.876806
34.6995	1003.643058
34.7195	1003.029948
34.7395	1002.592302
34.7595	1002.786948
34.7795	1002.695908
34.7995	1002.48165
34.8195	1002.518197
34.8395	1002.577531
34.8595	1002.574408
34.8795	1002.649748
34.8995	1002.782548
34.9195	1002.908643
34.9395	1003.05707
34.9595	1003.238234
34.9795	1003.424964
34.9995	1006.009173
35.0195	1004.208986
35.0395	1005.578168
35.0595	1006.228673
35.0795	1005.647186
35.0995	1005.88418
35.1195	1006.339982
35.1395	1006.278808
35.1595	1006.282284
35.1795	1006.460431
35.1995	1006.490826
35.2195	1006.453445
35.2395	1006.471082
35.2595	1006.459014
35.2795	1006.398101
35.2995	1003.73239
35.3195	1002.408669
35.3395	1001.539202
35.3595	1002.392495
35.3795	1002.32503
35.3995	1001.820549
35.4195	1001.945706
35.4395	1002.041115
35.4595	1001.874516
35.4795	1001.859199
35.4995	1001.94055
35.5195	1001.946968
35.5395	1001.976033
35.5595	994.3509622
35.5795	992.2783192
35.5995	992.6678677
35.6195	993.7098085
35.6395	993.3425402
35.6595	993.2645545
35.6795	993.7571802
35.6995	993.8921098
35.7195	993.9091578
35.7395	994.1461243
35.7595	994.3453581
35.7795	994.4462422
35.7995	994.5913297
35.8195	994.7470577
35.8395	997.3092809
35.8595	997.3524698
35.8795	996.1964028
35.8995	996.8144393
35.9195	997.2510243
35.9395	996.8916184
35.9595	996.9189041
35.9795	997.1444198
35.9995	997.0856718
36.0195	997.0328869
36.0395	997.100936
36.0595	997.1090769
36.0795	997.0808065
36.0995	997.0967906
36.1195	996.1770934
36.1395	994.7089949
36.1595	994.0970897
36.1795	995.0970581
36.1995	995.0493388
36.2195	994.681831
36.2395	994.9632759
36.2595	995.1525425
36.2795	995.0911772
36.2995	995.195426
36.3195	995.369332
36.3395	995.4521257
36.3595	995.5526039
36.3795	995.7000385
36.3995	995.8276927
36.4195	992.5734049
36.4395	990.5271079
36.4595	991.0786532
36.4795	992.0610047
36.4995	991.6242288
36.5195	991.5503568
36.5395	991.9902783
36.5595	992.0333801
36.5795	991.9778544
36.5995	992.1344195
36.6195	992.2344459
36.6395	992.2399553
36.6595	992.2949281
36.6795	992.3599831
36.6995	992.384315
36.7195	992.4092794
36.7395	992.4443802
36.7595	992.4684542
36.7795	992.4880678
36.7995	994.6557433
36.8195	992.9935065
36.8395	994.4123788
36.8595	994.6805971
36.8795	993.9589976
36.8995	994.1952671
36.9195	994.5215075
36.9395	994.3656049
36.9595	994.3732887
36.9795	994.5538961
36.9995	994.5962963
37.0195	994.621886
37.0395	994.7282057
37.0595	994.8166104
37.0795	994.8793355
37.0995	994.9647606
37.1195	995.0551284
37.1395	995.1328175
37.1595	995.2115923
37.1795	995.2924584
37.1995	995.3667984
37.2195	995.4361292
37.2395	995.502627
37.2595	995.5636185
37.2795	995.618348
37.2995	995.6678643
37.3195	995.7118574
37.3395	995.7499957
37.3595	995.7828756
37.3795	995.810983
37.3995	995.8346366
37.4195	990.4207483
37.4395	990.3333594
37.4595	991.9965
37.4795	991.3924141
37.4995	990.8724153
37.5195	991.3941472
37.5395	991.4530101
37.5595	991.2050634
37.5795	991.3032036
37.5995	991.4095528
37.6195	991.3515363
37.6395	991.3602558
37.6595	991.424468
37.6795	991.4390807
37.6995	991.4519898
37.7195	991.493514
37.7395	991.5282032
37.7595	991.555432
37.7795	991.5915812
37.7995	991.6294785
37.8195	991.6633198
37.8395	991.6978833
37.8595	991.7329898
37.8795	991.7654462
37.8995	991.7956747
37.9195	991.8241345
37.9395	991.8496458
37.9595	991.8717903
37.9795	991.8907543
37.9995	991.9062641
38.0195	991.9181002
38.0395	991.9263976
38.0595	991.9312785
38.0795	991.9328511
38.0995	991.9313738
38.1195	991.9271743
38.1395	991.9205856
38.1595	991.9119895
38.1795	991.9018061
38.1995	991.8904533
38.2195	991.8783435
38.2395	991.8658797
38.2595	991.8534361
38.2795	991.8413459
38.2995	991.8298972
38.3195	991.8193243
38.3395	991.8098004
38.3595	994.9716217
38.3795	996.5812038
38.3995	997.0610631
38.4195	996.0893592
38.4395	996.2429703
38.4595	996.6340919
38.4795	996.3966313
38.4995	996.3016782
38.5195	996.4488938
38.5395	996.43114
38.5595	996.364829
38.5795	996.3957753
38.5995	996.4091923
38.6195	996.3815365
38.6395	996.3762825
38.6595	996.3784924
38.6795	996.3636043
38.6995	996.3482757
38.7195	996.3371939
38.7395	996.3203924
38.7595	996.2996047
38.7795	996.2789054
38.7995	996.2559627
38.8195	996.2300077
38.8395	996.202765
38.8595	996.174281
38.8795	996.1441507
38.8995	996.1129909
38.9195	996.0812472
38.9395	996.04896
38.9595	996.0164098
38.9795	995.9839532
38.9995	995.951769
39.0195	995.9200252
39.0395	995.8889226
39.0595	995.8585886
39.0795	995.8290936
39.0995	995.8004906
39.1195	995.7727903
39.1395	995.745953
39.1595	995.7199076
39.1795	995.6945528
39.1995	993.5762364
39.2195	995.1810195
39.2395	993.757153
39.2595	993.520995
39.2795	994.2447703
39.2995	994.017371
39.3195	993.7174
39.3395	993.8981663
39.3595	993.9188753
39.3795	993.7747956
39.3995	993.7719996
39.4195	993.7890949
39.4395	993.7294516
39.4595	993.6895706
39.4795	993.6763577
39.4995	993.6411495
39.5195	993.6003047
39.5395	993.5704096
39.5595	993.5371156
39.5795	993.4984831
39.5995	993.4623015
39.6195	993.426572
39.6395	993.388645
39.6595	993.3507988
39.6795	993.3136417
39.6995	993.2761141
39.7195	993.2386149
39.7395	993.2017322
39.7595	993.1652632
39.7795	993.1292073
39.7995	993.093826
39.8195	993.0591439
39.8395	993.0251188
39.8595	992.9918094
39.8795	992.9592264
39.8995	992.9273151
39.9195	999.3837832
39.9395	997.7998183
39.9595	996.7445719
39.9795	997.8921475
39.9995	997.8716553
40.0195	997.2769683
40.0395	997.4698871
40.0595	997.6186913
40.0795	997.4118524
40.0995	997.370059
40.1195	997.4310433
40.1395	997.3723951
40.1595	997.3132977
40.1795	997.3111795
40.1995	997.2861176
40.2195	997.2429834
40.2395	997.2177064
40.2595	997.1934211
40.2795	997.1598434
40.2995	997.1291443
40.3195	997.1013314
40.3395	997.0706796
40.3595	997.0395809
40.3795	997.0098948
40.3995	996.9798569
40.4195	996.9494319
40.4395	996.9196178
40.4595	996.8901782
40.4795	996.8608848
40.4995	996.8320882
40.5195	996.8038935
40.5395	996.7762178
40.5595	996.7491559
40.5795	996.7228024
40.5995	996.6971476
40.6195	996.6722029
40.6395	996.6479987
40.6595	996.6245259
40.6795	996.6017611
40.6995	996.5796854
40.7195	996.5582669
40.7395	996.5374609
40.7595	996.5172213
40.7795	996.4974986
40.7995	996.4782389
40.8195	996.4593885
40.8395	996.4408958
40.8595	996.4227117
40.8795	996.4047916
40.8995	996.3870971
40.9195	996.3695966
40.9395	996.3522664
40.9595	996.3350912
40.9795	996.3180643
40.9995	996.3011878
41.0195	996.2844721
41.0395	996.2679356
41.0595	996.2516038
41.0795	996.2355083
41.0995	996.2196856
41.1195	996.2041761
41.1395	996.1890225
41.1595	996.1742686
41.1795	997.1020356
41.1995	998.5845421
41.2195	999.1746832
41.2395	998.2041636
41.2595	998.2904439
41.2795	998.6925252
41.2995	998.4664558
41.3195	998.3462794
41.3395	998.4836197
41.3595	998.468295
41.3795	998.3941543
41.3995	998.4180652
41.4195	998.4318502
41.4395	998.4046066
41.4595	998.4000993
41.4795	998.4070508
41.4995	998.3995572
41.5195	998.3932932
41.5395	998.3940612
41.5595	998.3919086
41.5795	998.3879636
41.5995	998.3863737
41.6195	998.3848184
41.6395	998.3821831
41.6595	998.3799635
41.6795	998.3780506
41.6995	998.37577
41.7195	998.3734635
41.7395	998.3713535
41.7595	998.369249
41.7795	998.3672012
41.7995	998.3653753
41.8195	998.3637863
41.8395	998.3624638
41.8595	998.3615065
41.8795	998.3609777
41.8995	998.3609183
41.9195	998.3613871
41.9395	998.3624353
41.9595	998.3640946
41.9795	998.3663924
41.9995	995.3416349
42.0195	995.0183078
42.0395	996.6987579
42.0595	996.1828056
42.0795	995.6045862
42.0995	996.0961776
42.1195	996.1846224
42.1395	995.9284215
42.1595	996.0038055
42.1795	996.1089607
42.1995	996.0446955
42.2195	996.0350805
42.2395	996.0839669
42.2595	996.083274
42.2795	996.0749408
42.2995	996.0933419
42.3195	996.1046316
42.3395	996.1062097
42.3595	996.1152506
42.3795	996.1260763
42.3995	996.132877
42.4195	996.1407617
42.4395	996.1504813
42.4595	996.1593637
42.4795	996.1681931
42.4995	996.1779766
42.5195	996.1879823
42.5395	996.19807
42.5595	996.2086775
42.5795	996.219717
42.5995	996.2310289
42.6195	996.2427212
42.6395	996.2548166
42.6595	996.2672347
42.6795	996.2799671
42.6995	996.2930162
42.7195	996.3063379
42.7395	996.3198949
42.7595	996.3336645
42.7795	996.3476113
42.7995	996.3616965
42.8195	996.3758888
42.8395	996.390157
42.8595	996.4044698
42.8795	996.4188004
42.8995	996.4331262
42.9195	996.4474276
42.9395	996.4616895
42.9595	996.4759017
42.9795	996.4900583
42.9995	996.5041577
43.0195	996.5182024
43.0395	996.532199
43.0595	996.5461569
43.0795	996.5600886
43.0995	996.5740087
43.1195	996.5879329
43.1395	996.6018779
43.1595	996.6158602
43.1795	996.6298958
43.1995	996.6439994
43.2195	996.6581836
43.2395	996.672459
43.2595	996.6868331
43.2795	996.7013104
43.2995	996.7158923
43.3195	996.7305766
43.3395	996.7453579
43.3595	996.7602274
43.3795	996.7751734
43.3995	996.7901816
43.4195	996.8052353
43.4395	996.8203158
43.4595	996.8354034
43.4795	996.850477
43.4995	996.8655157
43.5195	996.8804987
43.5395	996.8954058
43.5595	996.910218
43.5795	996.924918
43.5995	996.9394906
43.6195	996.9539227
43.6395	996.9682038
43.6595	996.9823258
43.6795	996.9962838
43.6995	997.0100748
43.7195	997.0236989
43.7395	997.0371583
43.7595	997.0504573
43.7795	997.0636019
43.7995	997.0765997
43.8195	997.089459
43.8395	997.1021893
43.8595	997.1147998
43.8795	997.1272996
43.8995	997.1396976
43.9195	997.1520014
43.9395	997.1642177
43.9595	997.1763516
43.9795	997.1884063
43.9995	997.2003836
44.0195	997.2122834
44.0395	997.2241032
44.0595	997.2358392
44.0795	997.2474855
44.0995	997.2590347
44.1195	997.2704781
44.1395	997.2818055
44.1595	997.2930063
44.1795	997.3040692
44.1995	997.3149824
44.2195	997.3257343
44.2395	997.3363136
44.2595	997.3467097
44.2795	997.3569127
44.2995	997.366914
44.3195	997.3767062
44.3395	997.3862832
44.3595	997.3956408
44.3795	997.404776
44.3995	997.4136874
44.4195	997.4223755
44.4395	997.4308416
44.4595	997.439089
44.4795	997.4471216
44.4995	997.4549445
44.5195	997.4625634
44.5395	997.4699847
44.5595	997.4772149
44.5795	997.4842604
44.5995	997.4911278
44.6195	997.4978228
44.6395	997.5043511
44.6595	997.5107169
44.6795	997.5169243
44.6995	997.5229757
44.7195	997.5288728
44.7395	997.5346164
44.7595	997.5402058
44.7795	997.5456397
44.7995	997.5509155
44.8195	997.5560299
44.8395	997.5609789
44.8595	997.5657579
44.8795	997.5703622
44.8995	997.5747862
44.9195	997.5790252
44.9395	997.5830737
44.9595	997.5869272
44.9795	997.5905813
44.9995	997.5940323
45.0195	997.5972773
45.0395	997.6003141
45.0595	997.6031414
45.0795	997.6057587
45.0995	997.6081667
45.1195	997.6103668
45.1395	997.6123612
45.1595	997.6141533
45.1795	997.6157467
45.1995	997.6171457
45.2195	997.6183554
45.2395	997.6193812
45.2595	997.6202282
45.2795	997.6209022
45.2995	997.6214087
45.3195	997.621753
45.3395	997.6219401
45.3595	997.6219747
45.3795	997.6218609
45.3995	997.6216024
45.4195	997.6212021
45.4395	997.6206623
45.4595	997.6199851
45.4795	997.6191714
45.4995	997.6182219
45.5195	997.6171366
45.5395	997.615915
45.5595	997.6145567
45.5795	997.6130604
45.5995	997.6114251
45.6195	997.6096493
45.6395	997.6077321
45.6595	997.6056723
45.6795	997.6034689
45.6995	997.6011214
45.7195	997.5986298
45.7395	997.5959941
45.7595	997.5932152
45.7795	997.5902943
45.7995	997.5872332
45.8195	997.5840343
45.8395	997.5807002
45.8595	997.5772343
45.8795	997.5736402
45.8995	997.5699222
45.9195	997.5660844
45.9395	997.5621315
45.9595	997.5580684
45.9795	997.5538996
45.9995	997.54963
46.0195	997.5452644
46.0395	997.5408072
46.0595	997.5362629
46.0795	997.5316354
46.0995	997.5269285
46.1195	997.5221457
46.1395	997.5172897
46.1595	997.5123635
46.1795	997.5073691
46.1995	997.5023086
46.2195	997.4971836
46.2395	997.4919951
46.2595	997.4867444
46.2795	997.4814323
46.2995	997.4760594
46.3195	997.4706264
46.3395	997.4651338
46.3595	997.4595822
46.3795	997.4539724
46.3995	997.4483052
46.4195	997.4425815
46.4395	997.4368027
46.4595	997.4309703
46.4795	997.4250858
46.4995	997.4191514
46.5195	997.4131696
46.5395	997.4071427
46.5595	997.4010736
46.5795	997.3949657
46.5995	997.3888219
46.6195	997.3826459
46.6395	997.3764411
46.6595	997.3702113
46.6795	997.3639604
46.6995	997.3576918
46.7195	997.3514092
46.7395	997.3451162
46.7595	997.3388163
46.7795	997.3325126
46.7995	997.3262083
46.8195	997.3199061
46.8395	997.3136085
46.8595	997.3073182
46.8795	997.3010372
46.8995	997.2947671
46.9195	997.28851
46.9395	997.282267
46.9595	997.2760396
46.9795	997.2698288
46.9995	997.2636356
47.0195	997.2574611
47.0395	997.251306
47.0595	997.2451711
47.0795	997.2390575
47.0995	998.1778578
47.1195	999.6657896
47.1395	1000.262941
47.1595	999.3004978
47.1795	999.392389
47.1995	999.7996565
47.2195	999.5790947
47.2395	999.4632484
47.2595	999.6041053
47.2795	999.5921027
47.2995	999.5205881
47.3195	999.5463725
47.3395	999.5616193
47.3595	999.5353368
47.3795	999.5312055
47.3995	999.5381035
47.4195	999.5301679
47.4395	999.5230428
47.4595	999.5225964
47.4795	999.5189343
47.4995	999.5131912
47.5195	999.5095439
47.5395	999.505712
47.5595	999.5005955
47.5795	999.4957015
47.5995	999.4909379
47.6195	999.4856364
47.6395	999.4801366
47.6595	999.4746582
47.6795	999.4690025
47.6995	999.4632077
47.7195	999.457423
47.7395	999.451646
47.7595	999.4458862
47.7795	999.4402211
47.7995	999.4346933
47.8195	999.4293232
47.8395	999.4241507
47.8595	999.4192103
47.8795	999.4145196
47.8995	999.4100949
47.9195	999.4059492
47.9395	999.4020854
47.9595	999.3984995
47.9795	999.3951832
47.9995	999.392122
48.0195	999.3892953
48.0395	999.386679
48.0595	999.384246
48.0795	999.3819658
48.0995	999.3798072
48.1195	999.3777384
48.1395	999.3757282
48.1595	999.3737472
48.1795	999.3717683
48.1995	999.3697676
48.2195	999.3677255
48.2395	999.3656264
48.2595	999.3634594
48.2795	999.3612189
48.2995	999.3589039
48.3195	999.3565187
48.3395	999.354072
48.3595	999.3515763
48.3795	999.3490484
48.3995	999.3465078
48.4195	999.3439762
48.4395	999.3414771
48.4595	999.3390347
48.4795	999.336673
48.4995	999.3344158
48.5195	999.3322848
48.5395	999.3303
48.5595	999.3284787
48.5795	999.326835
48.5995	999.3253792
48.6195	999.3241185
48.6395	999.3230558
48.6595	999.3221904
48.6795	999.3215177
48.6995	999.3210299
48.7195	999.3207159
48.7395	999.3205619
48.7595	999.3205522
48.7795	999.320669
48.7995	999.3208936
48.8195	999.3212072
48.8395	999.3215904
48.8595	999.3220252
48.8795	999.3224943
48.8995	999.3229824
48.9195	999.3234762
48.9395	999.3239649
48.9595	999.3244401
48.9795	999.3248966
48.9995	999.3253319
49.0195	999.3257463
49.0395	999.3261431
49.0595	999.3265278
49.0795	999.3269083
49.0995	999.3272944
49.1195	999.3276974
49.1395	999.3281298
49.1595	999.3286046
49.1795	999.3291353
49.1995	999.3297348
49.2195	999.3304154
49.2395	999.3311886
49.2595	999.3320642
49.2795	999.3330504
49.2995	999.3341536
49.3195	999.3353778
49.3395	999.3367252
49.3595	999.3381952
49.3795	999.3397858
49.3995	999.3414923
49.4195	999.3433085
49.4395	999.3452261
49.4595	999.347236
49.4795	999.3493275
49.4995	999.3514893
49.5195	999.35371
49.5395	999.3559775
49.5595	999.3582805
49.5795	999.360608
49.5995	999.3629499
49.6195	999.3652975
49.6395	999.367643
49.6595	999.3699804
49.6795	999.3723053
49.6995	999.3746148
49.7195	999.3769078
49.7395	999.3791848
49.7595	999.3814479
49.7795	999.3837004
49.7995	999.3859469
49.8195	999.3881931
49.8395	999.3904453
49.8595	999.3927104
49.8795	999.3949955
49.8995	999.3973077
49.9195	999.3996536
49.9395	999.4020399
49.9595	999.4044718
49.9795	999.406954
49.9995	999.4094905
50.0195	999.4120832
50.0395	999.4147337
50.0595	999.4174416
50.0795	999.4202057
50.0995	999.4230236
50.1195	999.4258914
50.1395	999.4288045
50.1595	999.4317572
50.1795	999.4347435
50.1995	999.4377564
50.2195	999.4407887
50.2395	999.4438335
50.2595	999.4468834
50.2795	999.4499316
50.2995	999.4529718
50.3195	999.4559979
50.3395	999.459005
50.3595	999.4619888
50.3795	999.464946
50.3995	999.4678741
50.4195	999.4707719
50.4395	999.4736389
50.4595	999.4764756
50.4795	999.4792833
50.4995	999.4820641
50.5195	999.4848207
50.5395	999.4875565
50.5595	999.490275
50.5795	999.4929801
50.5995	999.4956756
50.6195	999.4983653
50.6395	999.5010529
50.6595	999.5037416
50.6795	999.5064339
50.6995	999.5091323
50.7195	999.5118382
50.7395	999.5145522
50.7595	999.5172748
50.7795	999.5200053
50.7995	999.5227422
50.8195	999.5254837
50.8395	999.5282271
50.8595	999.5309694
50.8795	999.533707
50.8995	999.5364359
50.9195	999.5391521
50.9395	999.5418514
50.9595	999.5445294
50.9795	999.5471821
50.9995	999.5498055
51.0195	999.5523963
51.0395	999.5549512
51.0595	999.5574676
51.0795	999.559943
51.0995	999.5623762
51.1195	999.5647659
51.1395	999.5671117
51.1595	999.5694138
51.1795	999.5716727
51.1995	999.5738895
51.2195	999.5760657
51.2395	999.5782031
51.2595	999.5803039
51.2795	999.5823701
51.2995	999.5844043
51.3195	999.5864086
51.3395	999.5883854
51.3595	999.5903367
51.3795	999.5922643
51.3995	999.5941698
51.4195	999.5960544
51.4395	999.5979188
51.4595	999.5997635
51.4795	999.6015884
51.4995	999.6033931
51.5195	999.6051768
51.5395	999.6069384
51.5595	999.6086762
51.5795	999.6103886
51.5995	999.6120735
51.6195	999.6137288
51.6395	999.6153523
51.6595	999.6169417
51.6795	999.6184949
51.6995	999.6200098
51.7195	999.6214842
51.7395	999.6229168
51.7595	999.624306
51.7795	999.6256506
51.7995	999.6269498
51.8195	999.628203
51.8395	999.6294104
51.8595	999.6305717
51.8795	999.6316878
51.8995	999.6327592
51.9195	999.6337871
51.9395	999.6347726
51.9595	999.6357173
51.9795	999.6366226
51.9995	999.6374902
52.0195	999.6383218
52.0395	999.6391189
52.0595	999.6398831
52.0795	999.6406158
52.0995	999.6413183
52.1195	999.6419917
52.1395	999.6426368
52.1595	999.6432542
52.1795	999.6438444
52.1995	999.6444076
52.2195	999.6449437
52.2395	999.6454524
52.2595	999.6459332
52.2795	999.6463856
52.2995	999.6468087
52.3195	999.6472016
52.3395	999.6475634
52.3595	999.6478932
52.3795	999.6481899
52.3995	999.6484528
52.4195	999.6486809
52.4395	999.6488737
52.4595	999.6490302
52.4795	999.6491504
52.4995	999.6492341
52.5195	999.649281
52.5395	999.6492914
52.5595	999.6492656
52.5795	999.6492043
52.5995	999.649108
52.6195	999.6489777
52.6395	999.6488145
52.6595	999.6486193
52.6795	999.6483934
52.6995	999.6481381
52.7195	999.6478546
52.7395	999.6475443
52.7595	999.6472084
52.7795	999.646848
52.7995	999.6464642
52.8195	999.6460582
52.8395	999.6456309
52.8595	999.6451826
52.8795	999.6447144
52.8995	999.6442266
52.9195	999.6437197
52.9395	999.6431937
52.9595	999.6426487
52.9795	999.6420848
52.9995	999.6415018
53.0195	999.6408996
53.0395	999.640278
53.0595	999.6396367
53.0795	999.6389754
53.0995	999.6382939
53.1195	999.6375922
53.1395	999.6368699
53.1595	999.6361269
53.1795	999.6353633
53.1995	999.6345792
53.2195	999.633775
53.2395	999.6329508
53.2595	999.6321071
53.2795	999.6312445
53.2995	999.6303636
53.3195	997.1540725
53.3395	997.2567666
53.3595	998.4869929
53.3795	997.9362385
53.3995	997.5705226
53.4195	997.976812
53.4395	997.983508
53.4595	997.7856309
53.4795	997.8610227
53.4995	997.9236974
53.5195	997.8622269
53.5395	997.8575189
53.5595	997.8892674
53.5795	997.879632
53.5995	997.8696512
53.6195	997.879611
53.6395	997.8817006
53.6595	997.8774273
53.6795	997.8792991
53.6995	997.8814503
53.7195	997.8802303
53.7395	997.879836
53.7595	997.8802519
53.7795	997.8794526
53.7995	997.8782437
53.8195	997.8772572
53.8395	997.8758661
53.8595	997.8740503
53.8795	997.8721567
53.8995	997.8701074
53.9195	997.8678325
53.9395	997.8654686
53.9595	997.8630708
53.9795	997.860632
53.9995	997.8582094
54.0195	997.8558619
54.0395	997.8536128
54.0595	997.8514924
54.0795	997.8495368
54.0995	997.8477665
54.1195	997.8461942
54.1395	997.8448314
54.1595	997.8436811
54.1795	997.8427381
54.1995	997.8419923
54.2195	997.8414282
54.2395	997.8410245
54.2595	997.8407556
54.2795	997.8405933
54.2995	997.8405066
54.3195	997.8404634
54.3395	997.8404313
54.3595	997.840379
54.3795	997.8402765
54.3995	997.8400969
54.4195	997.8398166
54.4395	997.839416
54.4595	997.83888
54.4795	997.8381985
54.4995	997.8373668
54.5195	997.8363847
54.5395	997.8352574
54.5595	997.8339944
54.5795	997.8326099
54.5995	997.831121
54.6195	997.8295488
54.6395	997.8279156
54.6595	997.8262458
54.6795	997.8245647
54.6995	997.8228972
54.7195	997.8212675
54.7395	997.8196978
54.7595	997.8182089
54.7795	997.8168182
54.7995	997.8155401
54.8195	997.8143856
54.8395	997.8133613
54.8595	997.8124707
54.8795	997.8117128
54.8995	997.8110832
54.9195	997.810574
54.9395	997.8101742
54.9595	997.8098699
54.9795	997.8096457
54.9995	997.8094839
55.0195	997.8093661
55.0395	997.8092735
55.0595	997.8091877
55.0795	997.8090909
55.0995	997.8089664
55.1195	997.8087998
55.1395	997.8085786
55.1595	997.808293
55.1795	997.8079354
55.1995	997.8075018
55.2195	997.8069911
55.2395	997.8064045
55.2595	997.8057469
55.2795	997.8050246
55.2995	997.804247
55.3195	997.8034254
55.3395	997.8025721
55.3595	997.8017012
55.3795	997.8008264
55.3995	997.7999625
55.4195	997.7991235
55.4395	997.7983228
55.4595	997.7975729
55.4795	997.7968838
55.4995	997.7962655
55.5195	997.7957245
55.5395	997.7952659
55.5595	997.7948922
55.5795	997.794604
55.5995	997.7943991
55.6195	997.7942741
55.6395	997.7942231
55.6595	997.7942384
55.6795	997.7943115
55.6995	997.7944327
55.7195	997.794591
55.7395	997.794776
55.7595	997.7949763
55.7795	997.7951811
55.7995	997.795381
55.8195	997.7955663
55.8395	997.7957294
55.8595	997.7958636
55.8795	997.7959641
55.8995	997.7960273
55.9195	997.7960516
55.9395	997.7960376
55.9595	997.7959863
55.9795	997.7959012
55.9995	997.795787
56.0195	997.7956494
56.0395	997.7954953
56.0595	997.7953322
56.0795	997.7951679
56.0995	997.7950108
56.1195	997.7948689
56.1395	997.79475
56.1595	997.7946616
56.1795	997.79461
56.1995	997.7946007
56.2195	997.7946382
56.2395	997.7947259
56.2595	997.7948655
56.2795	997.7950577
56.2995	997.7953017
56.3195	997.795596
56.3395	997.7959375
56.3595	997.7963219
56.3795	997.7967444
56.3995	997.7971995
56.4195	997.7976811
56.4395	997.7981829
56.4595	997.798698
56.4795	997.7992202
56.4995	997.7997435
56.5195	997.8002622
56.5395	997.8007712
56.5595	997.8012662
56.5795	997.801744
56.5995	997.8022018
56.6195	997.8026381
56.6395	997.8030527
56.6595	997.8034458
56.6795	997.8038188
56.6995	997.8041739
56.7195	997.8045142
56.7395	997.8048431
56.7595	997.8051648
56.7795	997.8054836
56.7995	997.805804
56.8195	997.8061308
56.8395	997.8064682
56.8595	997.8068207
56.8795	997.8071923
56.8995	997.8075859
56.9195	997.8080043
56.9395	997.8084499
56.9595	997.8089238
56.9795	997.8094265
56.9995	997.8099581
57.0195	997.8105175
57.0395	997.8111031
57.0595	997.811713
57.0795	997.8123442
57.0995	997.8129935
57.1195	997.8136577
57.1395	997.8143328
57.1595	997.8150149
57.1795	997.8157001
57.1995	997.8163851
57.2195	997.817066
57.2395	997.8177396
57.2595	997.8184035
57.2795	997.819055
57.2995	997.8196926
57.3195	997.8203151
57.3395	997.8209219
57.3595	997.8215127
57.3795	997.8220882
57.3995	997.8226494
57.4195	997.8231975
57.4395	997.8237346
57.4595	997.8242629
57.4795	997.8247845
57.4995	997.8253024
57.5195	997.8258188
57.5395	997.8263363
57.5595	997.8268575
57.5795	997.8273847
57.5995	997.82792
57.6195	997.8284647
57.6395	997.8290206
57.6595	997.8295882
57.6795	997.8301682
57.6995	997.8307605
57.7195	997.8313648
57.7395	997.8319805
57.7595	997.8326062
57.7795	997.8332405
57.7995	997.8338814
57.8195	997.8345273
57.8395	997.8351755
57.8595	997.8358242
57.8795	997.8364711
57.8995	997.837114
57.9195	997.8377505
57.9395	997.8383789
57.9595	997.8389976
57.9795	997.8396047
57.9995	997.8401993
58.0195	997.8407807
58.0395	997.8413482
58.0595	997.8419013
58.0795	997.8424406
58.0995	997.8429664
58.1195	997.8434793
58.1395	997.8439803
58.1595	997.8444708
58.1795	997.8449518
58.1995	997.8454251
58.2195	997.8458919
58.2395	997.8463538
58.2595	997.8468123
58.2795	997.8472685
58.2995	997.847724
58.3195	997.8481797
58.3395	997.8486366
58.3595	997.849095
58.3795	997.8495557
58.3995	997.8500187
58.4195	997.8504838
58.4395	997.8509509
58.4595	997.851419
58.4795	997.8518878
58.4995	997.8523563
58.5195	997.8528231
58.5395	997.8532872
58.5595	997.8537473
58.5795	997.8542021
58.5995	997.8546505
58.6195	997.8550913
58.6395	997.8555229
58.6595	997.8559448
58.6795	997.8563557
58.6995	997.8567552
58.7195	997.8571427
58.7395	997.8575178
58.7595	997.8578802
58.7795	997.8582303
58.7995	997.8585679
58.8195	997.8588936
58.8395	997.8592078
58.8595	997.8595113
58.8795	997.8598049
58.8995	997.8600893
58.9195	997.8603655
58.9395	997.8606345
58.9595	997.8608971
58.9795	997.8611541
58.9995	1008.678136
59.0195	1007.387801
59.0395	1006.182541
59.0595	1007.294458
59.0795	1007.415303
59.0995	1006.836458
59.1195	1007.012221
59.1395	1007.215834
59.1595	1007.050255
59.1795	1007.021451
59.1995	1007.113371
59.2195	1007.092024
59.2395	1007.059632
59.2595	1007.085948
59.2795	1007.094085
59.2995	1007.0819
59.3195	1007.08669
59.3395	1007.094278
59.3595	1007.092573
59.3795	1007.093103
59.3995	1007.096862
59.4195	1007.097889
59.4395	1007.098059
59.4595	1007.099395
59.4795	1007.100152
59.4995	1007.100058
59.5195	1007.10005
59.5395	1007.099893
59.5595	1007.099266
59.5795	1007.098456
59.5995	1007.097554
59.6195	1007.096454
59.6395	1007.095227
59.6595	1007.093975
59.6795	1007.092704
59.6995	1007.091444
59.7195	1007.090258
59.7395	1007.08918
59.7595	1007.088233
59.7795	1007.087449
59.7995	1007.086851
59.8195	1007.08645
59.8395	1007.086253
59.8595	1007.086263
59.8795	1007.086474
59.8995	1007.086871
59.9195	1007.087439
59.9395	1007.088154
59.9595	1007.088989
59.9795	1007.089914
59.9995	1007.090898
60.0195	1007.091906
60.0395	1007.092907
60.0595	1007.093868
60.0795	1007.094759
60.0995	1007.095553
60.1195	1007.096228
60.1395	1007.096764
60.1595	1007.097146
60.1795	1007.097365
60.1995	1007.097418
60.2195	1007.097306
60.2395	1007.097034
60.2595	1007.096613
60.2795	1007.096059
60.2995	1007.09539
60.3195	1007.094626
60.3395	1007.093792
60.3595	1007.092913
60.3795	1007.092013
60.3995	1007.091119
60.4195	1007.090253
60.4395	1007.089439
60.4595	1007.088696
60.4795	1007.088041
60.4995	1007.087488
60.5195	1007.087048
60.5395	1007.086725
60.5595	1007.086523
60.5795	1007.086439
60.5995	1007.086467
60.6195	1007.0866
60.6395	1007.086825
60.6595	1007.087128
60.6795	1007.087491
60.6995	1007.087897
60.7195	1007.088327
60.7395	1007.088762
60.7595	1007.089183
60.7795	1007.089572
60.7995	1007.089913
60.8195	1007.090191
60.8395	1007.090395
60.8595	1007.090515
60.8795	1007.090544
60.8995	1007.090479
60.9195	1007.090319
60.9395	1007.090066
60.9595	1007.089726
60.9795	1007.089306
60.9995	1007.088817
61.0195	1007.088269
61.0395	1007.087676
61.0595	1007.087053
61.0795	1007.086413
61.0995	1007.085771
61.1195	1007.085143
61.1395	1007.08454
61.1595	1007.083976
61.1795	1007.083461
61.1995	1007.083004
61.2195	1007.082612
61.2395	1007.082288
61.2595	1007.082036
61.2795	1007.081855
61.2995	1007.081743
61.3195	1007.081696
61.3395	1007.081708
61.3595	1007.08177
61.3795	1007.081874
61.3995	1007.08201
61.4195	1007.082166
61.4395	1007.082333
61.4595	1007.082498
61.4795	1007.082651
61.4995	1007.082783
61.5195	1007.082885
61.5395	1007.082948
61.5595	1007.082967
61.5795	1007.082938
61.5995	1007.082857
61.6195	1007.082724
61.6395	1007.082538
61.6595	1007.082303
61.6795	1007.082022
61.6995	1007.081701
61.7195	1007.081345
61.7395	1007.080962
61.7595	1007.08056
61.7795	1007.080147
61.7995	1007.079732
61.8195	1007.079324
61.8395	1007.078929
61.8595	1007.078557
61.8795	1007.078212
61.8995	1007.077902
61.9195	1007.077629
61.9395	1007.077398
61.9595	1007.07721
61.9795	1007.077066
61.9995	1007.076965
62.0195	1007.076905
62.0395	1007.076883
62.0595	1007.076895
62.0795	1007.076936
62.0995	1007.077
62.1195	1007.07708
62.1395	1007.077172
62.1595	1007.077268
62.1795	1007.077362
62.1995	1007.077448
62.2195	1007.077521
62.2395	1007.077576
62.2595	1007.077609
62.2795	1007.077617
62.2995	1007.077598
62.3195	1007.077551
62.3395	1007.077476
62.3595	1007.077374
62.3795	1007.077246
62.3995	1007.077095
62.4195	1007.076925
62.4395	1007.076739
62.4595	1007.076542
62.4795	1007.07634
62.4995	1007.076135
62.5195	1007.075934
62.5395	1007.075742
62.5595	1007.075562
62.5795	1007.075398
62.5995	1007.075255
62.6195	1007.075134
62.6395	1007.075039
62.6595	1007.07497
62.6795	1007.074928
62.6995	1007.074913
62.7195	1007.074925
62.7395	1007.07496
62.7595	1007.075018
62.7795	1007.075095
62.7995	1007.075189
62.8195	1007.075296
62.8395	1007.075413
62.8595	1007.075535
62.8795	1007.075659
62.8995	1007.075781
62.9195	1007.075898
62.9395	1007.076008
62.9595	1007.076107
62.9795	1007.076194
62.9995	1007.076267
63.0195	1007.076325
63.0395	1007.076368
63.0595	1007.076396
63.0795	1007.07641
63.0995	1007.076412
63.1195	1007.076402
63.1395	1007.076383
63.1595	1007.076358
63.1795	1007.07633
63.1995	1007.0763
63.2195	1007.076272
63.2395	1007.076248
63.2595	1007.076232
63.2795	1007.076225
63.2995	1007.07623
63.3195	1007.076249
63.3395	1007.076282
63.3595	1007.076331
63.3795	1007.076396
63.3995	1007.076477
63.4195	1007.076575
63.4395	1007.076688
63.4595	1007.076815
63.4795	1007.076954
63.4995	1007.077105
63.5195	1007.077264
63.5395	1007.07743
63.5595	1007.077601
63.5795	1007.077774
63.5995	1007.077947
63.6195	1007.078119
63.6395	1007.078288
63.6595	1007.078451
63.6795	1007.078608
63.6995	1007.078757
63.7195	1007.078898
63.7395	1007.079031
63.7595	1007.079155
63.7795	1007.079271
63.7995	1007.07938
63.8195	1007.079481
63.8395	1007.079577
63.8595	1007.079669
63.8795	1007.079758
63.8995	1007.079845
63.9195	1007.079933
63.9395	1007.080022
63.9595	1007.080115
63.9795	1007.080213
63.9995	1007.080317
64.0195	1007.080428
64.0395	1007.080547
64.0595	1007.080674
64.0795	1007.080811
64.0995	1007.080957
64.1195	1007.081112
64.1395	1007.081276
64.1595	1007.081447
64.1795	1007.081626
64.1995	1007.081812
64.2195	1007.082003
64.2395	1007.082197
64.2595	1007.082395
64.2795	1007.082594
64.2995	1007.082793
64.3195	1007.082991
64.3395	1007.083187
64.3595	1007.083379
64.3795	1007.083568
64.3995	1007.083752
64.4195	1007.083931
64.4395	1007.084104
64.4595	1007.084272
64.4795	1007.084434
64.4995	1007.084591
64.5195	1007.084743
64.5395	1007.084891
64.5595	1007.085035
64.5795	1007.085176
64.5995	1007.085316
64.6195	1007.085454
64.6395	1007.085592
64.6595	1007.085731
64.6795	1007.085871
64.6995	1007.086014
64.7195	1007.08616
64.7395	1007.08631
64.7595	1009.682589
64.7795	1010.970008
64.7995	1011.733137
64.8195	1010.810325
64.8395	1010.819139
64.8595	1011.252778
64.8795	1011.072485
64.8995	1010.939356
64.9195	1011.079548
64.9395	1011.087392
64.9595	1011.019492
64.9795	1011.045655
64.9995	1011.070209
65.0195	1011.051076
65.0395	1011.050644
65.0595	1011.063564
65.0795	1011.062247
65.0995	1011.060292
65.1195	1011.065206
65.1395	1011.067399
65.1595	1011.067101
65.1795	1011.068707
65.1995	1011.070274
65.2195	1011.07046
65.2395	1011.070709
65.2595	1011.071067
65.2795	1011.070839
65.2995	1011.070311
65.3195	1011.069735
65.3395	1011.068927
65.3595	1011.067904
65.3795	1011.066817
65.3995	1011.065674
65.4195	1011.06448
65.4395	1011.063309
65.4595	1011.062209
65.4795	1011.061199
65.4995	1011.060318
65.5195	1011.059599
65.5395	1011.059062
65.5595	1011.05872
65.5795	1011.058586
65.5995	1011.058662
65.6195	1011.058943
65.6395	1011.059418
65.6595	1011.060072
65.6795	1011.060883
65.6995	1011.061826
65.7195	1011.062871
65.7395	1011.063987
65.7595	1011.065141
65.7795	1011.066301
65.7995	1011.067433
65.8195	1011.068507
65.8395	1011.069497
65.8595	1011.070376
65.8795	1011.071125
65.8995	1011.071728
65.9195	1011.072174
65.9395	1011.072458
65.9595	1011.072579
65.9795	1011.072541
65.9995	1011.072355
66.0195	1011.072033
66.0395	1011.071593
66.0595	1011.071054
66.0795	1011.070441
66.0995	1011.069776
66.1195	1011.069086
66.1395	1011.068395
66.1595	1011.067728
66.1795	1011.067107
66.1995	1011.066552
66.2195	1011.066082
66.2395	1011.065711
66.2595	1011.06545
66.2795	1011.065305
66.2995	1011.065282
66.3195	1011.065377
66.3395	1011.065588
66.3595	1011.065906
66.3795	1011.06632
66.3995	1011.066816
66.4195	1011.067378
66.4395	1011.067988
66.4595	1011.068628
66.4795	1011.069279
66.4995	1011.069922
66.5195	1011.070538
66.5395	1011.071111
66.5595	1011.071626
66.5795	1011.07207
66.5995	1011.072432
66.6195	1011.072706
66.6395	1011.072886
66.6595	1011.072972
66.6795	1011.072964
66.6995	1011.072866
66.7195	1011.072687
66.7395	1011.072434
66.7595	1011.072118
66.7795	1011.071753
66.7995	1011.071352
66.8195	1011.07093
66.8395	1011.0705
66.8595	1011.070078
66.8795	1011.069677
66.8995	1011.06931
66.9195	1011.068986
66.9395	1011.068717
66.9595	1011.068509
66.9795	1011.068366
66.9995	1011.068293
67.0195	1011.068289
67.0395	1011.068353
67.0595	1011.068481
67.0795	1011.068667
67.0995	1011.068905
67.1195	1011.069185
67.1395	1011.069497
67.1595	1011.069832
67.1795	1011.070177
67.1995	1011.070523
67.2195	1011.070858
67.2395	1011.071171
67.2595	1011.071455
67.2795	1011.071702
67.2995	1011.071903
67.3195	1011.072055
67.3395	1011.072154
67.3595	1011.072199
67.3795	1011.072189
67.3995	1011.072126
67.4195	1011.072014
67.4395	1011.071858
67.4595	1011.071662
67.4795	1011.071435
67.4995	1011.071184
67.5195	1011.070918
67.5395	1011.070643
67.5595	1011.07037
67.5795	1011.070106
67.5995	1011.069858
67.6195	1011.069634
67.6395	1011.069439
67.6595	1011.069278
67.6795	1011.069154
67.6995	1011.069071
67.7195	1011.069028
67.7395	1011.069025
67.7595	1011.06906
67.7795	1011.069132
67.7995	1011.069235
67.8195	1011.069366
67.8395	1011.069518
67.8595	1011.069686
67.8795	1011.069864
67.8995	1011.070045
67.9195	1011.070223
67.9395	1011.070392
67.9595	1011.070547
67.9795	1011.070681
67.9995	1011.070792
68.0195	1011.070877
68.0395	1011.070931
68.0595	1011.070955
68.0795	1011.070948
68.0995	1011.070911
68.1195	1011.070844
68.1395	1011.070751
68.1595	1011.070635
68.1795	1011.070498
68.1995	1011.070347
68.2195	1011.070185
68.2395	1011.070017
68.2595	1011.069849
68.2795	1011.069684
68.2995	1011.069527
68.3195	1011.069383
68.3395	1011.069255
68.3595	1011.069146
68.3795	1011.069059
68.3995	1011.068995
68.4195	1011.068955
68.4395	1011.068938
68.4595	1011.068945
68.4795	1011.068975
68.4995	1011.069024
68.5195	1011.069091
68.5395	1011.069173
68.5595	1011.069266
68.5795	1011.069366
68.5995	1011.069471
68.6195	1011.069577
68.6395	1011.069678
68.6595	1011.069774
68.6795	1011.06986
68.6995	1011.069934
68.7195	1011.069993
68.7395	1011.070037
68.7595	1011.070064
68.7795	1011.070074
68.7995	1011.070066
68.8195	1011.070042
68.8395	1011.070002
68.8595	1011.069949
68.8795	1011.069884
68.8995	1011.069809
68.9195	1011.069728
68.9395	1011.069643
68.9595	1011.069556
68.9795	1011.069471
68.9995	1011.069391
69.0195	1011.069317
69.0395	1011.069253
69.0595	1011.069199
69.0795	1011.069158
69.0995	1011.06913
69.1195	1011.069117
69.1395	1011.069118
69.1595	1011.069133
69.1795	1011.069162
69.1995	1011.069203
69.2195	1011.069257
69.2395	1011.069319
69.2595	1011.06939
69.2795	1011.069467
69.2995	1011.069547
69.3195	1011.069629
69.3395	1011.069711
69.3595	1011.06979
69.3795	1011.069865
69.3995	1011.069934
69.4195	1011.069996
69.4395	1011.070049
69.4595	1011.070094
69.4795	1011.070128
69.4995	1011.070154
69.5195	1011.07017
69.5395	1011.070177
69.5595	1011.070176
69.5795	1011.070168
69.5995	1011.070154
69.6195	1011.070137
69.6395	1011.070116
69.6595	1011.070095
69.6795	1011.070074
69.6995	1011.070056
69.7195	1011.070041
69.7395	1011.070031
69.7595	1011.070027
69.7795	1011.070031
69.7995	1011.070043
69.8195	1011.070063
69.8395	1011.070092
69.8595	1011.07013
69.8795	1011.070175
69.8995	1011.070229
69.9195	1011.07029
69.9395	1011.070358
69.9595	1011.07043
69.9795	1011.070507
69.9995	1011.070587
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	


==> GFM_Figures/data/GFMGFL_Switch/PowerReference.txt <==
0.0195	1000
0.0395	1000
0.0595	1000
0.0795	1000
0.0995	1000
0.1195	1000
0.1395	1000
0.1595	1000
0.1795	1000
0.1995	1000
0.2195	1000
0.2395	1000
0.2595	1000
0.2795	1000
0.2995	1000
0.3195	1000
0.3395	1000
0.3595	1000
0.3795	1000
0.3995	1000
0.4195	1000
0.4395	1000
0.4595	1000
0.4795	1000
0.4995	1000
0.5195	1000
0.5395	1000
0.5595	1000
0.5795	1000
0.5995	1000
0.6195	1000
0.6395	1000
0.6595	1000
0.6795	1000
0.6995	1000
0.7195	1000
0.7395	1000
0.7595	1000
0.7795	1000
0.7995	1000
0.8195	1000
0.8395	1000
0.8595	1000
0.8795	1000
0.8995	1000
0.9195	1000
0.9395	1000
0.9595	1000
0.9795	1000
0.9995	1000
1.0195	1000
1.0395	1000
1.0595	1000
1.0795	1000
1.0995	1000
1.1195	1000
1.1395	1000
1.1595	1000
1.1795	1000
1.1995	1000
1.2195	1000
1.2395	1000
1.2595	1000
1.2795	1000
1.2995	1000
1.3195	1000
1.3395	1000
1.3595	1000
1.3795	1000
1.3995	1000
1.4195	1000
1.4395	1000
1.4595	1000
1.4795	1000
1.4995	1000
1.5195	1000
1.5395	1000
1.5595	1000
1.5795	1000
1.5995	1000
1.6195	1000
1.6395	1000
1.6595	1000
1.6795	1000
1.6995	1000
1.7195	1000
1.7395	1000
1.7595	1000
1.7795	1000
1.7995	1000
1.8195	1000
1.8395	1000
1.8595	1000
1.8795	1000
1.8995	1000
1.9195	1000
1.9395	1000
1.9595	1000
1.9795	1000
1.9995	1000
2.0195	1000
2.0395	1000
2.0595	1000
2.0795	1000
2.0995	1000
2.1195	1000
2.1395	1000
2.1595	1000
2.1795	1000
2.1995	1000
2.2195	1000
2.2395	1000
2.2595	1000
2.2795	1000
2.2995	1000
2.3195	1000
2.3395	1000
2.3595	1000
2.3795	1000
2.3995	1000
2.4195	1000
2.4395	1000
2.4595	1000
2.4795	1000
2.4995	1000
2.5195	1000
2.5395	1000
2.5595	1000
2.5795	1000
2.5995	1000
2.6195	1000
2.6395	1000
2.6595	1000
2.6795	1000
2.6995	1000
2.7195	1000
2.7395	1000
2.7595	1000
2.7795	1000
2.7995	1000
2.8195	1000
2.8395	1000
2.8595	1000
2.8795	1000
2.8995	1000
2.9195	1000
2.9395	1000
2.9595	1000
2.9795	1000
2.9995	1000
3.0195	1000
3.0395	1000
3.0595	1000
3.0795	1000
3.0995	1000
3.1195	1000
3.1395	1000
3.1595	1000
3.1795	1000
3.1995	1000
3.2195	1000
3.2395	1000
3.2595	1000
3.2795	1000
3.2995	1000
3.3195	1000
3.3395	1000
3.3595	1000
3.3795	1000
3.3995	1000
3.4195	1000
3.4395	1000
3.4595	1000
3.4795	1000
3.4995	1000
3.5195	1000
3.5395	1000
3.5595	1000
3.5795	1000
3.5995	1000
3.6195	1000
3.6395	1000
3.6595	1000
3.6795	1000
3.6995	1000
3.7195	1000
3.7395	1000
3.7595	1000
3.7795	1000
3.7995	1000
3.8195	1000
3.8395	1000
3.8595	1000
3.8795	1000
3.8995	1000
3.9195	1000
3.9395	1000
3.9595	1000
3.9795	1000
3.9995	1000
4.0195	1000
4.0395	1000
4.0595	1000
4.0795	1000
4.0995	1000
4.1195	1000
4.1395	1000
4.1595	1000
4.1795	1000
4.1995	1000
4.2195	1000
4.2395	1000
4.2595	1000
4.2795	1000
4.2995	1000
4.3195	1000
4.3395	1000
4.3595	1000
4.3795	1000
4.3995	1000
4.4195	1000
4.4395	1000
4.4595	1000
4.4795	1000
4.4995	1000
4.5195	1000
4.5395	1000
4.5595	1000
4.5795	1000
4.5995	1000
4.6195	1000
4.6395	1000
4.6595	1000
4.6795	1000
4.6995	1000
4.7195	1000
4.7395	1000
4.7595	1000
4.7795	1000
4.7995	1000
4.8195	1000
4.8395	1000
4.8595	1000
4.8795	1000
4.8995	1000
4.9195	1000
4.9395	1000
4.9595	1000
4.9795	1000
4.9995	1000
5.0195	1000
5.0395	1000
5.0595	1000
5.0795	1000
5.0995	1000
5.1195	1000
5.1395	1000
5.1595	1000
5.1795	1000
5.1995	1000
5.2195	1000
5.2395	1000
5.2595	1000
5.2795	1000
5.2995	1000
5.3195	1000
5.3395	1000
5.3595	1000
5.3795	1000
5.3995	1000
5.4195	1000
5.4395	1000
5.4595	1000
5.4795	1000
5.4995	1000
5.5195	1000
5.5395	1000
5.5595	1000
5.5795	1000
5.5995	1000
5.6195	1000
5.6395	1000
5.6595	1000
5.6795	1000
5.6995	1000
5.7195	1000
5.7395	1000
5.7595	1000
5.7795	1000
5.7995	1000
5.8195	1000
5.8395	1000
5.8595	1000
5.8795	1000
5.8995	1000
5.9195	1000
5.9395	1000
5.9595	1000
5.9795	1000
5.9995	1000
6.0195	1000
6.0395	1000
6.0595	1000
6.0795	1000
6.0995	1000
6.1195	1000
6.1395	1000
6.1595	1000
6.1795	1000
6.1995	1000
6.2195	1000
6.2395	1000
6.2595	1000
6.2795	1000
6.2995	1000
6.3195	1000
6.3395	1000
6.3595	1000
6.3795	1000
6.3995	1000
6.4195	1000
6.4395	1000
6.4595	1000
6.4795	1000
6.4995	1000
6.5195	1000
6.5395	1000
6.5595	1000
6.5795	1000
6.5995	1000
6.6195	1000
6.6395	1000
6.6595	1000
6.6795	1000
6.6995	1000
6.7195	1000
6.7395	1000
6.7595	1000
6.7795	1000
6.7995	1000
6.8195	1000
6.8395	1000
6.8595	1000
6.8795	1000
6.8995	1000
6.9195	1000
6.9395	1000
6.9595	1000
6.9795	1000
6.9995	1000
7.0195	1000
7.0395	1000
7.0595	1000
7.0795	1000
7.0995	1000
7.1195	1000
7.1395	1000
7.1595	1000
7.1795	1000
7.1995	1000
7.2195	1000
7.2395	1000
7.2595	1000
7.2795	1000
7.2995	1000
7.3195	1000
7.3395	1000
7.3595	1000
7.3795	1000
7.3995	1000
7.4195	1000
7.4395	1000
7.4595	1000
7.4795	1000
7.4995	1000
7.5195	1000
7.5395	1000
7.5595	1000
7.5795	1000
7.5995	1000
7.6195	1000
7.6395	1000
7.6595	1000
7.6795	1000
7.6995	1000
7.7195	1000
7.7395	1000
7.7595	1000
7.7795	1000
7.7995	1000
7.8195	1000
7.8395	1000
7.8595	1000
7.8795	1000
7.8995	1000
7.9195	1000
7.9395	1000
7.9595	1000
7.9795	1000
7.9995	1000
8.0195	1000
8.0395	1000
8.0595	1000
8.0795	1000
8.0995	1000
8.1195	1000
8.1395	1000
8.1595	1000
8.1795	1000
8.1995	1000
8.2195	1000
8.2395	1000
8.2595	1000
8.2795	1000
8.2995	1000
8.3195	1000
8.3395	1000
8.3595	1000
8.3795	1000
8.3995	1000
8.4195	1000
8.4395	1000
8.4595	1000
8.4795	1000
8.4995	1000
8.5195	1000
8.5395	1000
8.5595	1000
8.5795	1000
8.5995	1000
8.6195	1000
8.6395	1000
8.6595	1000
8.6795	1000
8.6995	1000
8.7195	1000
8.7395	1000
8.7595	1000
8.7795	1000
8.7995	1000
8.8195	1000
8.8395	1000
8.8595	1000
8.8795	1000
8.8995	1000
8.9195	1000
8.9395	1000
8.9595	1000
8.9795	1000
8.9995	1000
9.0195	1000
9.0395	1000
9.0595	1000
9.0795	1000
9.0995	1000
9.1195	1000
9.1395	1000
9.1595	1000
9.1795	1000
9.1995	1000
9.2195	1000
9.2395	1000
9.2595	1000
9.2795	1000
9.2995	1000
9.3195	1000
9.3395	1000
9.3595	1000
9.3795	1000
9.3995	1000
9.4195	1000
9.4395	1000
9.4595	1000
9.4795	1000
9.4995	1000
9.5195	1000
9.5395	1000
9.5595	1000
9.5795	1000
9.5995	1000
9.6195	1000
9.6395	1000
9.6595	1000
9.6795	1000
9.6995	1000
9.7195	1000
9.7395	1000
9.7595	1000
9.7795	1000
9.7995	1000
9.8195	1000
9.8395	1000
9.8595	1000
9.8795	1000
9.8995	1000
9.9195	1000
9.9395	1000
9.9595	1000
9.9795	1000
9.9995	1000
10.0195	960
10.0395	960
10.0595	960
10.0795	960
10.0995	960
10.1195	960
10.1395	960
10.1595	960
10.1795	960
10.1995	960
10.2195	960
10.2395	960
10.2595	960
10.2795	960
10.2995	960
10.3195	960
10.3395	960
10.3595	960
10.3795	960
10.3995	960
10.4195	960
10.4395	960
10.4595	960
10.4795	960
10.4995	960
10.5195	960
10.5395	960
10.5595	960
10.5795	960
10.5995	960
10.6195	960
10.6395	960
10.6595	960
10.6795	960
10.6995	960
10.7195	960
10.7395	960
10.7595	960
10.7795	960
10.7995	960
10.8195	960
10.8395	960
10.8595	960
10.8795	960
10.8995	960
10.9195	960
10.9395	960
10.9595	960
10.9795	960
10.9995	960
11.0195	960
11.0395	960
11.0595	960
11.0795	960
11.0995	960
11.1195	960
11.1395	960
11.1595	960
11.1795	960
11.1995	960
11.2195	960
11.2395	960
11.2595	960
11.2795	960
11.2995	960
11.3195	960
11.3395	960
11.3595	960
11.3795	960
11.3995	960
11.4195	960
11.4395	960
11.4595	960
11.4795	960
11.4995	960
11.5195	960
11.5395	960
11.5595	960
11.5795	960
11.5995	960
11.6195	960
11.6395	960
11.6595	960
11.6795	960
11.6995	960
11.7195	960
11.7395	960
11.7595	960
11.7795	960
11.7995	960
11.8195	960
11.8395	960
11.8595	960
11.8795	960
11.8995	960
11.9195	960
11.9395	960
11.9595	960
11.9795	960
11.9995	960
12.0195	960
12.0395	960
12.0595	960
12.0795	960
12.0995	960
12.1195	960
12.1395	960
12.1595	960
12.1795	960
12.1995	960
12.2195	960
12.2395	960
12.2595	960
12.2795	960
12.2995	960
12.3195	960
12.3395	960
12.3595	960
12.3795	960
12.3995	960
12.4195	960
12.4395	960
12.4595	960
12.4795	960
12.4995	960
12.5195	960
12.5395	960
12.5595	960
12.5795	960
12.5995	960
12.6195	960
12.6395	960
12.6595	960
12.6795	960
12.6995	960
12.7195	960
12.7395	960
12.7595	960
12.7795	960
12.7995	960
12.8195	960
12.8395	960
12.8595	960
12.8795	960
12.8995	960
12.9195	960
12.9395	960
12.9595	960
12.9795	960
12.9995	960
13.0195	960
13.0395	960
13.0595	960
13.0795	960
13.0995	960
13.1195	960
13.1395	960
13.1595	960
13.1795	960
13.1995	960
13.2195	960
13.2395	960
13.2595	960
13.2795	960
13.2995	960
13.3195	960
13.3395	960
13.3595	960
13.3795	960
13.3995	960
13.4195	960
13.4395	960
13.4595	960
13.4795	960
13.4995	960
13.5195	960
13.5395	960
13.5595	960
13.5795	960
13.5995	960
13.6195	960
13.6395	960
13.6595	960
13.6795	960
13.6995	960
13.7195	960
13.7395	960
13.7595	960
13.7795	960
13.7995	960
13.8195	960
13.8395	960
13.8595	960
13.8795	960
13.8995	960
13.9195	960
13.9395	960
13.9595	960
13.9795	960
13.9995	960
14.0195	960
14.0395	960
14.0595	960
14.0795	960
14.0995	960
14.1195	960
14.1395	960
14.1595	960
14.1795	960
14.1995	960
14.2195	960
14.2395	960
14.2595	960
14.2795	960
14.2995	960
14.3195	960
14.3395	960
14.3595	960
14.3795	960
14.3995	960
14.4195	960
14.4395	960
14.4595	960
14.4795	960
14.4995	960
14.5195	960
14.5395	960
14.5595	960
14.5795	960
14.5995	960
14.6195	960
14.6395	960
14.6595	960
14.6795	960
14.6995	960
14.7195	960
14.7395	960
14.7595	960
14.7795	960
14.7995	960
14.8195	960
14.8395	960
14.8595	960
14.8795	960
14.8995	960
14.9195	960
14.9395	960
14.9595	960
14.9795	960
14.9995	960
15.0195	960
15.0395	960
15.0595	960
15.0795	960
15.0995	960
15.1195	960
15.1395	960
15.1595	960
15.1795	960
15.1995	960
15.2195	960
15.2395	960
15.2595	960
15.2795	960
15.2995	960
15.3195	960
15.3395	960
15.3595	960
15.3795	960
15.3995	960
15.4195	960
15.4395	960
15.4595	960
15.4795	960
15.4995	960
15.5195	960
15.5395	960
15.5595	960
15.5795	960
15.5995	960
15.6195	960
15.6395	960
15.6595	960
15.6795	960
15.6995	960
15.7195	960
15.7395	960
15.7595	960
15.7795	960
15.7995	960
15.8195	960
15.8395	960
15.8595	960
15.8795	960
15.8995	960
15.9195	960
15.9395	960
15.9595	960
15.9795	960
15.9995	960
16.0195	960
16.0395	960
16.0595	960
16.0795	960
16.0995	960
16.1195	960
16.1395	960
16.1595	960
16.1795	960
16.1995	960
16.2195	960
16.2395	960
16.2595	960
16.2795	960
16.2995	960
16.3195	960
16.3395	960
16.3595	960
16.3795	960
16.3995	960
16.4195	960
16.4395	960
16.4595	960
16.4795	960
16.4995	960
16.5195	960
16.5395	960
16.5595	960
16.5795	960
16.5995	960
16.6195	960
16.6395	960
16.6595	960
16.6795	960
16.6995	960
16.7195	960
16.7395	960
16.7595	960
16.7795	960
16.7995	960
16.8195	960
16.8395	960
16.8595	960
16.8795	960
16.8995	960
16.9195	960
16.9395	960
16.9595	960
16.9795	960
16.9995	960
17.0195	960
17.0395	960
17.0595	960
17.0795	960
17.0995	960
17.1195	960
17.1395	960
17.1595	960
17.1795	960
17.1995	960
17.2195	960
17.2395	960
17.2595	960
17.2795	960
17.2995	960
17.3195	960
17.3395	960
17.3595	960
17.3795	960
17.3995	960
17.4195	960
17.4395	960
17.4595	960
17.4795	960
17.4995	960
17.5195	960
17.5395	960
17.5595	960
17.5795	960
17.5995	960
17.6195	960
17.6395	960
17.6595	960
17.6795	960
17.6995	960
17.7195	960
17.7395	960
17.7595	960
17.7795	960
17.7995	960
17.8195	960
17.8395	960
17.8595	960
17.8795	960
17.8995	960
17.9195	960
17.9395	960
17.9595	960
17.9795	960
17.9995	960
18.0195	960
18.0395	960
18.0595	960
18.0795	960
18.0995	960
18.1195	960
18.1395	960
18.1595	960
18.1795	960
18.1995	960
18.2195	960
18.2395	960
18.2595	960
18.2795	960
18.2995	960
18.3195	960
18.3395	960
18.3595	960
18.3795	960
18.3995	960
18.4195	960
18.4395	960
18.4595	960
18.4795	960
18.4995	960
18.5195	960
18.5395	960
18.5595	960
18.5795	960
18.5995	960
18.6195	960
18.6395	960
18.6595	960
18.6795	960
18.6995	960
18.7195	960
18.7395	960
18.7595	960
18.7795	960
18.7995	960
18.8195	960
18.8395	960
18.8595	960
18.8795	960
18.8995	960
18.9195	960
18.9395	960
18.9595	960
18.9795	960
18.9995	960
19.0195	960
19.0395	960
19.0595	960
19.0795	960
19.0995	960
19.1195	960
19.1395	960
19.1595	960
19.1795	960
19.1995	960
19.2195	960
19.2395	960
19.2595	960
19.2795	960
19.2995	960
19.3195	960
19.3395	960
19.3595	960
19.3795	960
19.3995	960
19.4195	960
19.4395	960
19.4595	960
19.4795	960
19.4995	960
19.5195	960
19.5395	960
19.5595	960
19.5795	960
19.5995	960
19.6195	960
19.6395	960
19.6595	960
19.6795	960
19.6995	960
19.7195	960
19.7395	960
19.7595	960
19.7795	960
19.7995	960
19.8195	960
19.8395	960
19.8595	960
19.8795	960
19.8995	960
19.9195	960
19.9395	960
19.9595	960
19.9795	960
19.9995	960
20.0195	960
20.0395	960
20.0595	960
20.0795	960
20.0995	960
20.1195	960
20.1395	960
20.1595	960
20.1795	960
20.1995	960
20.2195	960
20.2395	960
20.2595	960
20.2795	960
20.2995	960
20.3195	960
20.3395	960
20.3595	960
20.3795	960
20.3995	960
20.4195	960
20.4395	960
20.4595	960
20.4795	960
20.4995	960
20.5195	960
20.5395	960
20.5595	960
20.5795	960
20.5995	960
20.6195	960
20.6395	960
20.6595	960
20.6795	960
20.6995	960
20.7195	960
20.7395	960
20.7595	960
20.7795	960
20.7995	960
20.8195	960
20.8395	960
20.8595	960
20.8795	960
20.8995	960
20.9195	960
20.9395	960
20.9595	960
20.9795	960
20.9995	960
21.0195	960
21.0395	960
21.0595	960
21.0795	960
21.0995	960
21.1195	960
21.1395	960
21.1595	960
21.1795	960
21.1995	960
21.2195	960
21.2395	960
21.2595	960
21.2795	960
21.2995	960
21.3195	960
21.3395	960
21.3595	960
21.3795	960
21.3995	960
21.4195	960
21.4395	960
21.4595	960
21.4795	960
21.4995	960
21.5195	960
21.5395	960
21.5595	960
21.5795	960
21.5995	960
21.6195	960
21.6395	960
21.6595	960
21.6795	960
21.6995	960
21.7195	960
21.7395	960
21.7595	960
21.7795	960
21.7995	960
21.8195	960
21.8395	960
21.8595	960
21.8795	960
21.8995	960
21.9195	960
21.9395	960
21.9595	960
21.9795	960
21.9995	960
22.0195	960
22.0395	960
22.0595	960
22.0795	960
22.0995	960
22.1195	960
22.1395	960
22.1595	960
22.1795	960
22.1995	960
22.2195	960
22.2395	960
22.2595	960
22.2795	960
22.2995	960
22.3195	960
22.3395	960
22.3595	960
22.3795	960
22.3995	960
22.4195	960
22.4395	960
22.4595	960
22.4795	960
22.4995	960
22.5195	960
22.5395	960
22.5595	960
22.5795	960
22.5995	960
22.6195	960
22.6395	960
22.6595	960
22.6795	960
22.6995	960
22.7195	960
22.7395	960
22.7595	960
22.7795	960
22.7995	960
22.8195	960
22.8395	960
22.8595	960
22.8795	960
22.8995	960
22.9195	960
22.9395	960
22.9595	960
22.9795	960
22.9995	960
23.0195	960
23.0395	960
23.0595	960
23.0795	960
23.0995	960
23.1195	960
23.1395	960
23.1595	960
23.1795	960
23.1995	960
23.2195	960
23.2395	960
23.2595	960
23.2795	960
23.2995	960
23.3195	960
23.3395	960
23.3595	960
23.3795	960
23.3995	960
23.4195	960
23.4395	960
23.4595	960
23.4795	960
23.4995	960
23.5195	960
23.5395	960
23.5595	960
23.5795	960
23.5995	960
23.6195	960
23.6395	960
23.6595	960
23.6795	960
23.6995	960
23.7195	960
23.7395	960
23.7595	960
23.7795	960
23.7995	960
23.8195	960
23.8395	960
23.8595	960
23.8795	960
23.8995	960
23.9195	960
23.9395	960
23.9595	960
23.9795	960
23.9995	960
24.0195	960
24.0395	960
24.0595	960
24.0795	960
24.0995	960
24.1195	960
24.1395	960
24.1595	960
24.1795	960
24.1995	960
24.2195	960
24.2395	960
24.2595	960
24.2795	960
24.2995	960
24.3195	960
24.3395	960
24.3595	960
24.3795	960
24.3995	960
24.4195	960
24.4395	960
24.4595	960
24.4795	960
24.4995	960
24.5195	960
24.5395	960
24.5595	960
24.5795	960
24.5995	960
24.6195	960
24.6395	960
24.6595	960
24.6795	960
24.6995	960
24.7195	960
24.7395	960
24.7595	960
24.7795	960
24.7995	960
24.8195	960
24.8395	960
24.8595	960
24.8795	960
24.8995	960
24.9195	960
24.9395	960
24.9595	960
24.9795	960
24.9995	960
25.0195	960
25.0395	960
25.0595	960
25.0795	960
25.0995	960
25.1195	960
25.1395	960
25.1595	960
25.1795	960
25.1995	960
25.2195	960
25.2395	960
25.2595	960
25.2795	960
25.2995	960
25.3195	960
25.3395	960
25.3595	960
25.3795	960
25.3995	960
25.4195	960
25.4395	960
25.4595	960
25.4795	960
25.4995	960
25.5195	960
25.5395	960
25.5595	960
25.5795	960
25.5995	960
25.6195	960
25.6395	960
25.6595	960
25.6795	960
25.6995	960
25.7195	960
25.7395	960
25.7595	960
25.7795	960
25.7995	960
25.8195	960
25.8395	960
25.8595	960
25.8795	960
25.8995	960
25.9195	960
25.9395	960
25.9595	960
25.9795	960
25.9995	960
26.0195	960
26.0395	960
26.0595	960
26.0795	960
26.0995	960
26.1195	960
26.1395	960
26.1595	960
26.1795	960
26.1995	960
26.2195	960
26.2395	960
26.2595	960
26.2795	960
26.2995	960
26.3195	960
26.3395	960
26.3595	960
26.3795	960
26.3995	960
26.4195	960
26.4395	960
26.4595	960
26.4795	960
26.4995	960
26.5195	960
26.5395	960
26.5595	960
26.5795	960
26.5995	960
26.6195	960
26.6395	960
26.6595	960
26.6795	960
26.6995	960
26.7195	960
26.7395	960
26.7595	960
26.7795	960
26.7995	960
26.8195	960
26.8395	960
26.8595	960
26.8795	960
26.8995	960
26.9195	960
26.9395	960
26.9595	960
26.9795	960
26.9995	960
27.0195	960
27.0395	960
27.0595	960
27.0795	960
27.0995	960
27.1195	960
27.1395	960
27.1595	960
27.1795	960
27.1995	960
27.2195	960
27.2395	960
27.2595	960
27.2795	960
27.2995	960
27.3195	960
27.3395	960
27.3595	960
27.3795	960
27.3995	960
27.4195	960
27.4395	960
27.4595	960
27.4795	960
27.4995	960
27.5195	960
27.5395	960
27.5595	960
27.5795	960
27.5995	960
27.6195	960
27.6395	960
27.6595	960
27.6795	960
27.6995	960
27.7195	960
27.7395	960
27.7595	960
27.7795	960
27.7995	960
27.8195	960
27.8395	960
27.8595	960
27.8795	960
27.8995	960
27.9195	960
27.9395	960
27.9595	960
27.9795	960
27.9995	960
28.0195	960
28.0395	960
28.0595	960
28.0795	960
28.0995	960
28.1195	960
28.1395	960
28.1595	960
28.1795	960
28.1995	960
28.2195	960
28.2395	960
28.2595	960
28.2795	960
28.2995	960
28.3195	960
28.3395	960
28.3595	960
28.3795	960
28.3995	960
28.4195	960
28.4395	960
28.4595	960
28.4795	960
28.4995	960
28.5195	960
28.5395	960
28.5595	960
28.5795	960
28.5995	960
28.6195	960
28.6395	960
28.6595	960
28.6795	960
28.6995	960
28.7195	960
28.7395	960
28.7595	960
28.7795	960
28.7995	960
28.8195	960
28.8395	960
28.8595	960
28.8795	960
28.8995	960
28.9195	960
28.9395	960
28.9595	960
28.9795	960
28.9995	960
29.0195	960
29.0395	960
29.0595	960
29.0795	960
29.0995	960
29.1195	960
29.1395	960
29.1595	960
29.1795	960
29.1995	960
29.2195	960
29.2395	960
29.2595	960
29.2795	960
29.2995	960
29.3195	960
29.3395	960
29.3595	960
29.3795	960
29.3995	960
29.4195	960
29.4395	960
29.4595	960
29.4795	960
29.4995	960
29.5195	960
29.5395	960
29.5595	960
29.5795	960
29.5995	960
29.6195	960
29.6395	960
29.6595	960
29.6795	960
29.6995	960
29.7195	960
29.7395	960
29.7595	960
29.7795	960
29.7995	960
29.8195	960
29.8395	960
29.8595	960
29.8795	960
29.8995	960
29.9195	960
29.9395	960
29.9595	960
29.9795	960
29.9995	960
30.0195	1000
30.0395	1000
30.0595	1000
30.0795	1000
30.0995	1000
30.1195	1000
30.1395	1000
30.1595	1000
30.1795	1000
30.1995	1000
30.2195	1000
30.2395	1000
30.2595	1000
30.2795	1000
30.2995	1000
30.3195	1000
30.3395	1000
30.3595	1000
30.3795	1000
30.3995	1000
30.4195	1000
30.4395	1000
30.4595	1000
30.4795	1000
30.4995	1000
30.5195	1000
30.5395	1000
30.5595	1000
30.5795	1000
30.5995	1000
30.6195	1000
30.6395	1000
30.6595	1000
30.6795	1000
30.6995	1000
30.7195	1000
30.7395	1000
30.7595	1000
30.7795	1000
30.7995	1000
30.8195	1000
30.8395	1000
30.8595	1000
30.8795	1000
30.8995	1000
30.9195	1000
30.9395	1000
30.9595	1000
30.9795	1000
30.9995	1000
31.0195	1000
31.0395	1000
31.0595	1000
31.0795	1000
31.0995	1000
31.1195	1000
31.1395	1000
31.1595	1000
31.1795	1000
31.1995	1000
31.2195	1000
31.2395	1000
31.2595	1000
31.2795	1000
31.2995	1000
31.3195	1000
31.3395	1000
31.3595	1000
31.3795	1000
31.3995	1000
31.4195	1000
31.4395	1000
31.4595	1000
31.4795	1000
31.4995	1000
31.5195	1000
31.5395	1000
31.5595	1000
31.5795	1000
31.5995	1000
31.6195	1000
31.6395	1000
31.6595	1000
31.6795	1000
31.6995	1000
31.7195	1000
31.7395	1000
31.7595	1000
31.7795	1000
31.7995	1000
31.8195	1000
31.8395	1000
31.8595	1000
31.8795	1000
31.8995	1000
31.9195	1000
31.9395	1000
31.9595	1000
31.9795	1000
31.9995	1000
32.0195	1000
32.0395	1000
32.0595	1000
32.0795	1000
32.0995	1000
32.1195	1000
32.1395	1000
32.1595	1000
32.1795	1000
32.1995	1000
32.2195	1000
32.2395	1000
32.2595	1000
32.2795	1000
32.2995	1000
32.3195	1000
32.3395	1000
32.3595	1000
32.3795	1000
32.3995	1000
32.4195	1000
32.4395	1000
32.4595	1000
32.4795	1000
32.4995	1000
32.5195	1000
32.5395	1000
32.5595	1000
32.5795	1000
32.5995	1000
32.6195	1000
32.6395	1000
32.6595	1000
32.6795	1000
32.6995	1000
32.7195	1000
32.7395	1000
32.7595	1000
32.7795	1000
32.7995	1000
32.8195	1000
32.8395	1000
32.8595	1000
32.8795	1000
32.8995	1000
32.9195	1000
32.9395	1000
32.9595	1000
32.9795	1000
32.9995	1000
33.0195	1000
33.0395	1000
33.0595	1000
33.0795	1000
33.0995	1000
33.1195	1000
33.1395	1000
33.1595	1000
33.1795	1000
33.1995	1000
33.2195	1000
33.2395	1000
33.2595	1000
33.2795	1000
33.2995	1000
33.3195	1000
33.3395	1000
33.3595	1000
33.3795	1000
33.3995	1000
33.4195	1000
33.4395	1000
33.4595	1000
33.4795	1000
33.4995	1000
33.5195	1000
33.5395	1000
33.5595	1000
33.5795	1000
33.5995	1000
33.6195	1000
33.6395	1000
33.6595	1000
33.6795	1000
33.6995	1000
33.7195	1000
33.7395	1000
33.7595	1000
33.7795	1000
33.7995	1000
33.8195	1000
33.8395	1000
33.8595	1000
33.8795	1000
33.8995	1000
33.9195	1000
33.9395	1000
33.9595	1000
33.9795	1000
33.9995	1000
34.0195	1000
34.0395	1000
34.0595	1000
34.0795	1000
34.0995	1000
34.1195	1000
34.1395	1000
34.1595	1000
34.1795	1000
34.1995	1000
34.2195	1000
34.2395	1000
34.2595	1000
34.2795	1000
34.2995	1000
34.3195	1000
34.3395	1000
34.3595	1000
34.3795	1000
34.3995	1000
34.4195	1000
34.4395	1000
34.4595	1000
34.4795	1000
34.4995	1000
34.5195	1000
34.5395	1000
34.5595	1000
34.5795	1000
34.5995	1000
34.6195	1000
34.6395	1000
34.6595	1000
34.6795	1000
34.6995	1000
34.7195	1000
34.7395	1000
34.7595	1000
34.7795	1000
34.7995	1000
34.8195	1000
34.8395	1000
34.8595	1000
34.8795	1000
34.8995	1000
34.9195	1000
34.9395	1000
34.9595	1000
34.9795	1000
34.9995	1000
35.0195	1000
35.0395	1000
35.0595	1000
35.0795	1000
35.0995	1000
35.1195	1000
35.1395	1000
35.1595	1000
35.1795	1000
35.1995	1000
35.2195	1000
35.2395	1000
35.2595	1000
35.2795	1000
35.2995	1000
35.3195	1000
35.3395	1000
35.3595	1000
35.3795	1000
35.3995	1000
35.4195	1000
35.4395	1000
35.4595	1000
35.4795	1000
35.4995	1000
35.5195	1000
35.5395	1000
35.5595	1000
35.5795	1000
35.5995	1000
35.6195	1000
35.6395	1000
35.6595	1000
35.6795	1000
35.6995	1000
35.7195	1000
35.7395	1000
35.7595	1000
35.7795	1000
35.7995	1000
35.8195	1000
35.8395	1000
35.8595	1000
35.8795	1000
35.8995	1000
35.9195	1000
35.9395	1000
35.9595	1000
35.9795	1000
35.9995	1000
36.0195	1000
36.0395	1000
36.0595	1000
36.0795	1000
36.0995	1000
36.1195	1000
36.1395	1000
36.1595	1000
36.1795	1000
36.1995	1000
36.2195	1000
36.2395	1000
36.2595	1000
36.2795	1000
36.2995	1000
36.3195	1000
36.3395	1000
36.3595	1000
36.3795	1000
36.3995	1000
36.4195	1000
36.4395	1000
36.4595	1000
36.4795	1000
36.4995	1000
36.5195	1000
36.5395	1000
36.5595	1000
36.5795	1000
36.5995	1000
36.6195	1000
36.6395	1000
36.6595	1000
36.6795	1000
36.6995	1000
36.7195	1000
36.7395	1000
36.7595	1000
36.7795	1000
36.7995	1000
36.8195	1000
36.8395	1000
36.8595	1000
36.8795	1000
36.8995	1000
36.9195	1000
36.9395	1000
36.9595	1000
36.9795	1000
36.9995	1000
37.0195	1000
37.0395	1000
37.0595	1000
37.0795	1000
37.0995	1000
37.1195	1000
37.1395	1000
37.1595	1000
37.1795	1000
37.1995	1000
37.2195	1000
37.2395	1000
37.2595	1000
37.2795	1000
37.2995	1000
37.3195	1000
37.3395	1000
37.3595	1000
37.3795	1000
37.3995	1000
37.4195	1000
37.4395	1000
37.4595	1000
37.4795	1000
37.4995	1000
37.5195	1000
37.5395	1000
37.5595	1000
37.5795	1000
37.5995	1000
37.6195	1000
37.6395	1000
37.6595	1000
37.6795	1000
37.6995	1000
37.7195	1000
37.7395	1000
37.7595	1000
37.7795	1000
37.7995	1000
37.8195	1000
37.8395	1000
37.8595	1000
37.8795	1000
37.8995	1000
37.9195	1000
37.9395	1000
37.9595	1000
37.9795	1000
37.9995	1000
38.0195	1000
38.0395	1000
38.0595	1000
38.0795	1000
38.0995	1000
38.1195	1000
38.1395	1000
38.1595	1000
38.1795	1000
38.1995	1000
38.2195	1000
38.2395	1000
38.2595	1000
38.2795	1000
38.2995	1000
38.3195	1000
38.3395	1000
38.3595	1000
38.3795	1000
38.3995	1000
38.4195	1000
38.4395	1000
38.4595	1000
38.4795	1000
38.4995	1000
38.5195	1000
38.5395	1000
38.5595	1000
38.5795	1000
38.5995	1000
38.6195	1000
38.6395	1000
38.6595	1000
38.6795	1000
38.6995	1000
38.7195	1000
38.7395	1000
38.7595	1000
38.7795	1000
38.7995	1000
38.8195	1000
38.8395	1000
38.8595	1000
38.8795	1000
38.8995	1000
38.9195	1000
38.9395	1000
38.9595	1000
38.9795	1000
38.9995	1000
39.0195	1000
39.0395	1000
39.0595	1000
39.0795	1000
39.0995	1000
39.1195	1000
39.1395	1000
39.1595	1000
39.1795	1000
39.1995	1000
39.2195	1000
39.2395	1000
39.2595	1000
39.2795	1000
39.2995	1000
39.3195	1000
39.3395	1000
39.3595	1000
39.3795	1000
39.3995	1000
39.4195	1000
39.4395	1000
39.4595	1000
39.4795	1000
39.4995	1000
39.5195	1000
39.5395	1000
39.5595	1000
39.5795	1000
39.5995	1000
39.6195	1000
39.6395	1000
39.6595	1000
39.6795	1000
39.6995	1000
39.7195	1000
39.7395	1000
39.7595	1000
39.7795	1000
39.7995	1000
39.8195	1000
39.8395	1000
39.8595	1000
39.8795	1000
39.8995	1000
39.9195	1000
39.9395	1000
39.9595	1000
39.9795	1000
39.9995	1000
40.0195	1000
40.0395	1000
40.0595	1000
40.0795	1000
40.0995	1000
40.1195	1000
40.1395	1000
40.1595	1000
40.1795	1000
40.1995	1000
40.2195	1000
40.2395	1000
40.2595	1000
40.2795	1000
40.2995	1000
40.3195	1000
40.3395	1000
40.3595	1000
40.3795	1000
40.3995	1000
40.4195	1000
40.4395	1000
40.4595	1000
40.4795	1000
40.4995	1000
40.5195	1000
40.5395	1000
40.5595	1000
40.5795	1000
40.5995	1000
40.6195	1000
40.6395	1000
40.6595	1000
40.6795	1000
40.6995	1000
40.7195	1000
40.7395	1000
40.7595	1000
40.7795	1000
40.7995	1000
40.8195	1000
40.8395	1000
40.8595	1000
40.8795	1000
40.8995	1000
40.9195	1000
40.9395	1000
40.9595	1000
40.9795	1000
40.9995	1000
41.0195	1000
41.0395	1000
41.0595	1000
41.0795	1000
41.0995	1000
41.1195	1000
41.1395	1000
41.1595	1000
41.1795	1000
41.1995	1000
41.2195	1000
41.2395	1000
41.2595	1000
41.2795	1000
41.2995	1000
41.3195	1000
41.3395	1000
41.3595	1000
41.3795	1000
41.3995	1000
41.4195	1000
41.4395	1000
41.4595	1000
41.4795	1000
41.4995	1000
41.5195	1000
41.5395	1000
41.5595	1000
41.5795	1000
41.5995	1000
41.6195	1000
41.6395	1000
41.6595	1000
41.6795	1000
41.6995	1000
41.7195	1000
41.7395	1000
41.7595	1000
41.7795	1000
41.7995	1000
41.8195	1000
41.8395	1000
41.8595	1000
41.8795	1000
41.8995	1000
41.9195	1000
41.9395	1000
41.9595	1000
41.9795	1000
41.9995	1000
42.0195	1000
42.0395	1000
42.0595	1000
42.0795	1000
42.0995	1000
42.1195	1000
42.1395	1000
42.1595	1000
42.1795	1000
42.1995	1000
42.2195	1000
42.2395	1000
42.2595	1000
42.2795	1000
42.2995	1000
42.3195	1000
42.3395	1000
42.3595	1000
42.3795	1000
42.3995	1000
42.4195	1000
42.4395	1000
42.4595	1000
42.4795	1000
42.4995	1000
42.5195	1000
42.5395	1000
42.5595	1000
42.5795	1000
42.5995	1000
42.6195	1000
42.6395	1000
42.6595	1000
42.6795	1000
42.6995	1000
42.7195	1000
42.7395	1000
42.7595	1000
42.7795	1000
42.7995	1000
42.8195	1000
42.8395	1000
42.8595	1000
42.8795	1000
42.8995	1000
42.9195	1000
42.9395	1000
42.9595	1000
42.9795	1000
42.9995	1000
43.0195	1000
43.0395	1000
43.0595	1000
43.0795	1000
43.0995	1000
43.1195	1000
43.1395	1000
43.1595	1000
43.1795	1000
43.1995	1000
43.2195	1000
43.2395	1000
43.2595	1000
43.2795	1000
43.2995	1000
43.3195	1000
43.3395	1000
43.3595	1000
43.3795	1000
43.3995	1000
43.4195	1000
43.4395	1000
43.4595	1000
43.4795	1000
43.4995	1000
43.5195	1000
43.5395	1000
43.5595	1000
43.5795	1000
43.5995	1000
43.6195	1000
43.6395	1000
43.6595	1000
43.6795	1000
43.6995	1000
43.7195	1000
43.7395	1000
43.7595	1000
43.7795	1000
43.7995	1000
43.8195	1000
43.8395	1000
43.8595	1000
43.8795	1000
43.8995	1000
43.9195	1000
43.9395	1000
43.9595	1000
43.9795	1000
43.9995	1000
44.0195	1000
44.0395	1000
44.0595	1000
44.0795	1000
44.0995	1000
44.1195	1000
44.1395	1000
44.1595	1000
44.1795	1000
44.1995	1000
44.2195	1000
44.2395	1000
44.2595	1000
44.2795	1000
44.2995	1000
44.3195	1000
44.3395	1000
44.3595	1000
44.3795	1000
44.3995	1000
44.4195	1000
44.4395	1000
44.4595	1000
44.4795	1000
44.4995	1000
44.5195	1000
44.5395	1000
44.5595	1000
44.5795	1000
44.5995	1000
44.6195	1000
44.6395	1000
44.6595	1000
44.6795	1000
44.6995	1000
44.7195	1000
44.7395	1000
44.7595	1000
44.7795	1000
44.7995	1000
44.8195	1000
44.8395	1000
44.8595	1000
44.8795	1000
44.8995	1000
44.9195	1000
44.9395	1000
44.9595	1000
44.9795	1000
44.9995	1000
45.0195	1000
45.0395	1000
45.0595	1000
45.0795	1000
45.0995	1000
45.1195	1000
45.1395	1000
45.1595	1000
45.1795	1000
45.1995	1000
45.2195	1000
45.2395	1000
45.2595	1000
45.2795	1000
45.2995	1000
45.3195	1000
45.3395	1000
45.3595	1000
45.3795	1000
45.3995	1000
45.4195	1000
45.4395	1000
45.4595	1000
45.4795	1000
45.4995	1000
45.5195	1000
45.5395	1000
45.5595	1000
45.5795	1000
45.5995	1000
45.6195	1000
45.6395	1000
45.6595	1000
45.6795	1000
45.6995	1000
45.7195	1000
45.7395	1000
45.7595	1000
45.7795	1000
45.7995	1000
45.8195	1000
45.8395	1000
45.8595	1000
45.8795	1000
45.8995	1000
45.9195	1000
45.9395	1000
45.9595	1000
45.9795	1000
45.9995	1000
46.0195	1000
46.0395	1000
46.0595	1000
46.0795	1000
46.0995	1000
46.1195	1000
46.1395	1000
46.1595	1000
46.1795	1000
46.1995	1000
46.2195	1000
46.2395	1000
46.2595	1000
46.2795	1000
46.2995	1000
46.3195	1000
46.3395	1000
46.3595	1000
46.3795	1000
46.3995	1000
46.4195	1000
46.4395	1000
46.4595	1000
46.4795	1000
46.4995	1000
46.5195	1000
46.5395	1000
46.5595	1000
46.5795	1000
46.5995	1000
46.6195	1000
46.6395	1000
46.6595	1000
46.6795	1000
46.6995	1000
46.7195	1000
46.7395	1000
46.7595	1000
46.7795	1000
46.7995	1000
46.8195	1000
46.8395	1000
46.8595	1000
46.8795	1000
46.8995	1000
46.9195	1000
46.9395	1000
46.9595	1000
46.9795	1000
46.9995	1000
47.0195	1000
47.0395	1000
47.0595	1000
47.0795	1000
47.0995	1000
47.1195	1000
47.1395	1000
47.1595	1000
47.1795	1000
47.1995	1000
47.2195	1000
47.2395	1000
47.2595	1000
47.2795	1000
47.2995	1000
47.3195	1000
47.3395	1000
47.3595	1000
47.3795	1000
47.3995	1000
47.4195	1000
47.4395	1000
47.4595	1000
47.4795	1000
47.4995	1000
47.5195	1000
47.5395	1000
47.5595	1000
47.5795	1000
47.5995	1000
47.6195	1000
47.6395	1000
47.6595	1000
47.6795	1000
47.6995	1000
47.7195	1000
47.7395	1000
47.7595	1000
47.7795	1000
47.7995	1000
47.8195	1000
47.8395	1000
47.8595	1000
47.8795	1000
47.8995	1000
47.9195	1000
47.9395	1000
47.9595	1000
47.9795	1000
47.9995	1000
48.0195	1000
48.0395	1000
48.0595	1000
48.0795	1000
48.0995	1000
48.1195	1000
48.1395	1000
48.1595	1000
48.1795	1000
48.1995	1000
48.2195	1000
48.2395	1000
48.2595	1000
48.2795	1000
48.2995	1000
48.3195	1000
48.3395	1000
48.3595	1000
48.3795	1000
48.3995	1000
48.4195	1000
48.4395	1000
48.4595	1000
48.4795	1000
48.4995	1000
48.5195	1000
48.5395	1000
48.5595	1000
48.5795	1000
48.5995	1000
48.6195	1000
48.6395	1000
48.6595	1000
48.6795	1000
48.6995	1000
48.7195	1000
48.7395	1000
48.7595	1000
48.7795	1000
48.7995	1000
48.8195	1000
48.8395	1000
48.8595	1000
48.8795	1000
48.8995	1000
48.9195	1000
48.9395	1000
48.9595	1000
48.9795	1000
48.9995	1000
49.0195	1000
49.0395	1000
49.0595	1000
49.0795	1000
49.0995	1000
49.1195	1000
49.1395	1000
49.1595	1000
49.1795	1000
49.1995	1000
49.2195	1000
49.2395	1000
49.2595	1000
49.2795	1000
49.2995	1000
49.3195	1000
49.3395	1000
49.3595	1000
49.3795	1000
49.3995	1000
49.4195	1000
49.4395	1000
49.4595	1000
49.4795	1000
49.4995	1000
49.5195	1000
49.5395	1000
49.5595	1000
49.5795	1000
49.5995	1000
49.6195	1000
49.6395	1000
49.6595	1000
49.6795	1000
49.6995	1000
49.7195	1000
49.7395	1000
49.7595	1000
49.7795	1000
49.7995	1000
49.8195	1000
49.8395	1000
49.8595	1000
49.8795	1000
49.8995	1000
49.9195	1000
49.9395	1000
49.9595	1000
49.9795	1000
49.9995	1000
50.0195	1000
50.0395	1000
50.0595	1000
50.0795	1000
50.0995	1000
50.1195	1000
50.1395	1000
50.1595	1000
50.1795	1000
50.1995	1000
50.2195	1000
50.2395	1000
50.2595	1000
50.2795	1000
50.2995	1000
50.3195	1000
50.3395	1000
50.3595	1000
50.3795	1000
50.3995	1000
50.4195	1000
50.4395	1000
50.4595	1000
50.4795	1000
50.4995	1000
50.5195	1000
50.5395	1000
50.5595	1000
50.5795	1000
50.5995	1000
50.6195	1000
50.6395	1000
50.6595	1000
50.6795	1000
50.6995	1000
50.7195	1000
50.7395	1000
50.7595	1000
50.7795	1000
50.7995	1000
50.8195	1000
50.8395	1000
50.8595	1000
50.8795	1000
50.8995	1000
50.9195	1000
50.9395	1000
50.9595	1000
50.9795	1000
50.9995	1000
51.0195	1000
51.0395	1000
51.0595	1000
51.0795	1000
51.0995	1000
51.1195	1000
51.1395	1000
51.1595	1000
51.1795	1000
51.1995	1000
51.2195	1000
51.2395	1000
51.2595	1000
51.2795	1000
51.2995	1000
51.3195	1000
51.3395	1000
51.3595	1000
51.3795	1000
51.3995	1000
51.4195	1000
51.4395	1000
51.4595	1000
51.4795	1000
51.4995	1000
51.5195	1000
51.5395	1000
51.5595	1000
51.5795	1000
51.5995	1000
51.6195	1000
51.6395	1000
51.6595	1000
51.6795	1000
51.6995	1000
51.7195	1000
51.7395	1000
51.7595	1000
51.7795	1000
51.7995	1000
51.8195	1000
51.8395	1000
51.8595	1000
51.8795	1000
51.8995	1000
51.9195	1000
51.9395	1000
51.9595	1000
51.9795	1000
51.9995	1000
52.0195	1000
52.0395	1000
52.0595	1000
52.0795	1000
52.0995	1000
52.1195	1000
52.1395	1000
52.1595	1000
52.1795	1000
52.1995	1000
52.2195	1000
52.2395	1000
52.2595	1000
52.2795	1000
52.2995	1000
52.3195	1000
52.3395	1000
52.3595	1000
52.3795	1000
52.3995	1000
52.4195	1000
52.4395	1000
52.4595	1000
52.4795	1000
52.4995	1000
52.5195	1000
52.5395	1000
52.5595	1000
52.5795	1000
52.5995	1000
52.6195	1000
52.6395	1000
52.6595	1000
52.6795	1000
52.6995	1000
52.7195	1000
52.7395	1000
52.7595	1000
52.7795	1000
52.7995	1000
52.8195	1000
52.8395	1000
52.8595	1000
52.8795	1000
52.8995	1000
52.9195	1000
52.9395	1000
52.9595	1000
52.9795	1000
52.9995	1000
53.0195	1000
53.0395	1000
53.0595	1000
53.0795	1000
53.0995	1000
53.1195	1000
53.1395	1000
53.1595	1000
53.1795	1000
53.1995	1000
53.2195	1000
53.2395	1000
53.2595	1000
53.2795	1000
53.2995	1000
53.3195	1000
53.3395	1000
53.3595	1000
53.3795	1000
53.3995	1000
53.4195	1000
53.4395	1000
53.4595	1000
53.4795	1000
53.4995	1000
53.5195	1000
53.5395	1000
53.5595	1000
53.5795	1000
53.5995	1000
53.6195	1000
53.6395	1000
53.6595	1000
53.6795	1000
53.6995	1000
53.7195	1000
53.7395	1000
53.7595	1000
53.7795	1000
53.7995	1000
53.8195	1000
53.8395	1000
53.8595	1000
53.8795	1000
53.8995	1000
53.9195	1000
53.9395	1000
53.9595	1000
53.9795	1000
53.9995	1000
54.0195	1000
54.0395	1000
54.0595	1000
54.0795	1000
54.0995	1000
54.1195	1000
54.1395	1000
54.1595	1000
54.1795	1000
54.1995	1000
54.2195	1000
54.2395	1000
54.2595	1000
54.2795	1000
54.2995	1000
54.3195	1000
54.3395	1000
54.3595	1000
54.3795	1000
54.3995	1000
54.4195	1000
54.4395	1000
54.4595	1000
54.4795	1000
54.4995	1000
54.5195	1000
54.5395	1000
54.5595	1000
54.5795	1000
54.5995	1000
54.6195	1000
54.6395	1000
54.6595	1000
54.6795	1000
54.6995	1000
54.7195	1000
54.7395	1000
54.7595	1000
54.7795	1000
54.7995	1000
54.8195	1000
54.8395	1000
54.8595	1000
54.8795	1000
54.8995	1000
54.9195	1000
54.9395	1000
54.9595	1000
54.9795	1000
54.9995	1000
55.0195	1000
55.0395	1000
55.0595	1000
55.0795	1000
55.0995	1000
55.1195	1000
55.1395	1000
55.1595	1000
55.1795	1000
55.1995	1000
55.2195	1000
55.2395	1000
55.2595	1000
55.2795	1000
55.2995	1000
55.3195	1000
55.3395	1000
55.3595	1000
55.3795	1000
55.3995	1000
55.4195	1000
55.4395	1000
55.4595	1000
55.4795	1000
55.4995	1000
55.5195	1000
55.5395	1000
55.5595	1000
55.5795	1000
55.5995	1000
55.6195	1000
55.6395	1000
55.6595	1000
55.6795	1000
55.6995	1000
55.7195	1000
55.7395	1000
55.7595	1000
55.7795	1000
55.7995	1000
55.8195	1000
55.8395	1000
55.8595	1000
55.8795	1000
55.8995	1000
55.9195	1000
55.9395	1000
55.9595	1000
55.9795	1000
55.9995	1000
56.0195	1000
56.0395	1000
56.0595	1000
56.0795	1000
56.0995	1000
56.1195	1000
56.1395	1000
56.1595	1000
56.1795	1000
56.1995	1000
56.2195	1000
56.2395	1000
56.2595	1000
56.2795	1000
56.2995	1000
56.3195	1000
56.3395	1000
56.3595	1000
56.3795	1000
56.3995	1000
56.4195	1000
56.4395	1000
56.4595	1000
56.4795	1000
56.4995	1000
56.5195	1000
56.5395	1000
56.5595	1000
56.5795	1000
56.5995	1000
56.6195	1000
56.6395	1000
56.6595	1000
56.6795	1000
56.6995	1000
56.7195	1000
56.7395	1000
56.7595	1000
56.7795	1000
56.7995	1000
56.8195	1000
56.8395	1000
56.8595	1000
56.8795	1000
56.8995	1000
56.9195	1000
56.9395	1000
56.9595	1000
56.9795	1000
56.9995	1000
57.0195	1000
57.0395	1000
57.0595	1000
57.0795	1000
57.0995	1000
57.1195	1000
57.1395	1000
57.1595	1000
57.1795	1000
57.1995	1000
57.2195	1000
57.2395	1000
57.2595	1000
57.2795	1000
57.2995	1000
57.3195	1000
57.3395	1000
57.3595	1000
57.3795	1000
57.3995	1000
57.4195	1000
57.4395	1000
57.4595	1000
57.4795	1000
57.4995	1000
57.5195	1000
57.5395	1000
57.5595	1000
57.5795	1000
57.5995	1000
57.6195	1000
57.6395	1000
57.6595	1000
57.6795	1000
57.6995	1000
57.7195	1000
57.7395	1000
57.7595	1000
57.7795	1000
57.7995	1000
57.8195	1000
57.8395	1000
57.8595	1000
57.8795	1000
57.8995	1000
57.9195	1000
57.9395	1000
57.9595	1000
57.9795	1000
57.9995	1000
58.0195	1000
58.0395	1000
58.0595	1000
58.0795	1000
58.0995	1000
58.1195	1000
58.1395	1000
58.1595	1000
58.1795	1000
58.1995	1000
58.2195	1000
58.2395	1000
58.2595	1000
58.2795	1000
58.2995	1000
58.3195	1000
58.3395	1000
58.3595	1000
58.3795	1000
58.3995	1000
58.4195	1000
58.4395	1000
58.4595	1000
58.4795	1000
58.4995	1000
58.5195	1000
58.5395	1000
58.5595	1000
58.5795	1000
58.5995	1000
58.6195	1000
58.6395	1000
58.6595	1000
58.6795	1000
58.6995	1000
58.7195	1000
58.7395	1000
58.7595	1000
58.7795	1000
58.7995	1000
58.8195	1000
58.8395	1000
58.8595	1000
58.8795	1000
58.8995	1000
58.9195	1000
58.9395	1000
58.9595	1000
58.9795	1000
58.9995	1000
59.0195	1000
59.0395	1000
59.0595	1000
59.0795	1000
59.0995	1000
59.1195	1000
59.1395	1000
59.1595	1000
59.1795	1000
59.1995	1000
59.2195	1000
59.2395	1000
59.2595	1000
59.2795	1000
59.2995	1000
59.3195	1000
59.3395	1000
59.3595	1000
59.3795	1000
59.3995	1000
59.4195	1000
59.4395	1000
59.4595	1000
59.4795	1000
59.4995	1000
59.5195	1000
59.5395	1000
59.5595	1000
59.5795	1000
59.5995	1000
59.6195	1000
59.6395	1000
59.6595	1000
59.6795	1000
59.6995	1000
59.7195	1000
59.7395	1000
59.7595	1000
59.7795	1000
59.7995	1000
59.8195	1000
59.8395	1000
59.8595	1000
59.8795	1000
59.8995	1000
59.9195	1000
59.9395	1000
59.9595	1000
59.9795	1000
59.9995	1000
60.0195	1000
60.0395	1000
60.0595	1000
60.0795	1000
60.0995	1000
60.1195	1000
60.1395	1000
60.1595	1000
60.1795	1000
60.1995	1000
60.2195	1000
60.2395	1000
60.2595	1000
60.2795	1000
60.2995	1000
60.3195	1000
60.3395	1000
60.3595	1000
60.3795	1000
60.3995	1000
60.4195	1000
60.4395	1000
60.4595	1000
60.4795	1000
60.4995	1000
60.5195	1000
60.5395	1000
60.5595	1000
60.5795	1000
60.5995	1000
60.6195	1000
60.6395	1000
60.6595	1000
60.6795	1000
60.6995	1000
60.7195	1000
60.7395	1000
60.7595	1000
60.7795	1000
60.7995	1000
60.8195	1000
60.8395	1000
60.8595	1000
60.8795	1000
60.8995	1000
60.9195	1000
60.9395	1000
60.9595	1000
60.9795	1000
60.9995	1000
61.0195	1000
61.0395	1000
61.0595	1000
61.0795	1000
61.0995	1000
61.1195	1000
61.1395	1000
61.1595	1000
61.1795	1000
61.1995	1000
61.2195	1000
61.2395	1000
61.2595	1000
61.2795	1000
61.2995	1000
61.3195	1000
61.3395	1000
61.3595	1000
61.3795	1000
61.3995	1000
61.4195	1000
61.4395	1000
61.4595	1000
61.4795	1000
61.4995	1000
61.5195	1000
61.5395	1000
61.5595	1000
61.5795	1000
61.5995	1000
61.6195	1000
61.6395	1000
61.6595	1000
61.6795	1000
61.6995	1000
61.7195	1000
61.7395	1000
61.7595	1000
61.7795	1000
61.7995	1000
61.8195	1000
61.8395	1000
61.8595	1000
61.8795	1000
61.8995	1000
61.9195	1000
61.9395	1000
61.9595	1000
61.9795	1000
61.9995	1000
62.0195	1000
62.0395	1000
62.0595	1000
62.0795	1000
62.0995	1000
62.1195	1000
62.1395	1000
62.1595	1000
62.1795	1000
62.1995	1000
62.2195	1000
62.2395	1000
62.2595	1000
62.2795	1000
62.2995	1000
62.3195	1000
62.3395	1000
62.3595	1000
62.3795	1000
62.3995	1000
62.4195	1000
62.4395	1000
62.4595	1000
62.4795	1000
62.4995	1000
62.5195	1000
62.5395	1000
62.5595	1000
62.5795	1000
62.5995	1000
62.6195	1000
62.6395	1000
62.6595	1000
62.6795	1000
62.6995	1000
62.7195	1000
62.7395	1000
62.7595	1000
62.7795	1000
62.7995	1000
62.8195	1000
62.8395	1000
62.8595	1000
62.8795	1000
62.8995	1000
62.9195	1000
62.9395	1000
62.9595	1000
62.9795	1000
62.9995	1000
63.0195	1000
63.0395	1000
63.0595	1000
63.0795	1000
63.0995	1000
63.1195	1000
63.1395	1000
63.1595	1000
63.1795	1000
63.1995	1000
63.2195	1000
63.2395	1000
63.2595	1000
63.2795	1000
63.2995	1000
63.3195	1000
63.3395	1000
63.3595	1000
63.3795	1000
63.3995	1000
63.4195	1000
63.4395	1000
63.4595	1000
63.4795	1000
63.4995	1000
63.5195	1000
63.5395	1000
63.5595	1000
63.5795	1000
63.5995	1000
63.6195	1000
63.6395	1000
63.6595	1000
63.6795	1000
63.6995	1000
63.7195	1000
63.7395	1000
63.7595	1000
63.7795	1000
63.7995	1000
63.8195	1000
63.8395	1000
63.8595	1000
63.8795	1000
63.8995	1000
63.9195	1000
63.9395	1000
63.9595	1000
63.9795	1000
63.9995	1000
64.0195	1000
64.0395	1000
64.0595	1000
64.0795	1000
64.0995	1000
64.1195	1000
64.1395	1000
64.1595	1000
64.1795	1000
64.1995	1000
64.2195	1000
64.2395	1000
64.2595	1000
64.2795	1000
64.2995	1000
64.3195	1000
64.3395	1000
64.3595	1000
64.3795	1000
64.3995	1000
64.4195	1000
64.4395	1000
64.4595	1000
64.4795	1000
64.4995	1000
64.5195	1000
64.5395	1000
64.5595	1000
64.5795	1000
64.5995	1000
64.6195	1000
64.6395	1000
64.6595	1000
64.6795	1000
64.6995	1000
64.7195	1000
64.7395	1000
64.7595	1000
64.7795	1000
64.7995	1000
64.8195	1000
64.8395	1000
64.8595	1000
64.8795	1000
64.8995	1000
64.9195	1000
64.9395	1000
64.9595	1000
64.9795	1000
64.9995	1000
65.0195	1000
65.0395	1000
65.0595	1000
65.0795	1000
65.0995	1000
65.1195	1000
65.1395	1000
65.1595	1000
65.1795	1000
65.1995	1000
65.2195	1000
65.2395	1000
65.2595	1000
65.2795	1000
65.2995	1000
65.3195	1000
65.3395	1000
65.3595	1000
65.3795	1000
65.3995	1000
65.4195	1000
65.4395	1000
65.4595	1000
65.4795	1000
65.4995	1000
65.5195	1000
65.5395	1000
65.5595	1000
65.5795	1000
65.5995	1000
65.6195	1000
65.6395	1000
65.6595	1000
65.6795	1000
65.6995	1000
65.7195	1000
65.7395	1000
65.7595	1000
65.7795	1000
65.7995	1000
65.8195	1000
65.8395	1000
65.8595	1000
65.8795	1000
65.8995	1000
65.9195	1000
65.9395	1000
65.9595	1000
65.9795	1000
65.9995	1000
66.0195	1000
66.0395	1000
66.0595	1000
66.0795	1000
66.0995	1000
66.1195	1000
66.1395	1000
66.1595	1000
66.1795	1000
66.1995	1000
66.2195	1000
66.2395	1000
66.2595	1000
66.2795	1000
66.2995	1000
66.3195	1000
66.3395	1000
66.3595	1000
66.3795	1000
66.3995	1000
66.4195	1000
66.4395	1000
66.4595	1000
66.4795	1000
66.4995	1000
66.5195	1000
66.5395	1000
66.5595	1000
66.5795	1000
66.5995	1000
66.6195	1000
66.6395	1000
66.6595	1000
66.6795	1000
66.6995	1000
66.7195	1000
66.7395	1000
66.7595	1000
66.7795	1000
66.7995	1000
66.8195	1000
66.8395	1000
66.8595	1000
66.8795	1000
66.8995	1000
66.9195	1000
66.9395	1000
66.9595	1000
66.9795	1000
66.9995	1000
67.0195	1000
67.0395	1000
67.0595	1000
67.0795	1000
67.0995	1000
67.1195	1000
67.1395	1000
67.1595	1000
67.1795	1000
67.1995	1000
67.2195	1000
67.2395	1000
67.2595	1000
67.2795	1000
67.2995	1000
67.3195	1000
67.3395	1000
67.3595	1000
67.3795	1000
67.3995	1000
67.4195	1000
67.4395	1000
67.4595	1000
67.4795	1000
67.4995	1000
67.5195	1000
67.5395	1000
67.5595	1000
67.5795	1000
67.5995	1000
67.6195	1000
67.6395	1000
67.6595	1000
67.6795	1000
67.6995	1000
67.7195	1000
67.7395	1000
67.7595	1000
67.7795	1000
67.7995	1000
67.8195	1000
67.8395	1000
67.8595	1000
67.8795	1000
67.8995	1000
67.9195	1000
67.9395	1000
67.9595	1000
67.9795	1000
67.9995	1000
68.0195	1000
68.0395	1000
68.0595	1000
68.0795	1000
68.0995	1000
68.1195	1000
68.1395	1000
68.1595	1000
68.1795	1000
68.1995	1000
68.2195	1000
68.2395	1000
68.2595	1000
68.2795	1000
68.2995	1000
68.3195	1000
68.3395	1000
68.3595	1000
68.3795	1000
68.3995	1000
68.4195	1000
68.4395	1000
68.4595	1000
68.4795	1000
68.4995	1000
68.5195	1000
68.5395	1000
68.5595	1000
68.5795	1000
68.5995	1000
68.6195	1000
68.6395	1000
68.6595	1000
68.6795	1000
68.6995	1000
68.7195	1000
68.7395	1000
68.7595	1000
68.7795	1000
68.7995	1000
68.8195	1000
68.8395	1000
68.8595	1000
68.8795	1000
68.8995	1000
68.9195	1000
68.9395	1000
68.9595	1000
68.9795	1000
68.9995	1000
69.0195	1000
69.0395	1000
69.0595	1000
69.0795	1000
69.0995	1000
69.1195	1000
69.1395	1000
69.1595	1000
69.1795	1000
69.1995	1000
69.2195	1000
69.2395	1000
69.2595	1000
69.2795	1000
69.2995	1000
69.3195	1000
69.3395	1000
69.3595	1000
69.3795	1000
69.3995	1000
69.4195	1000
69.4395	1000
69.4595	1000
69.4795	1000
69.4995	1000
69.5195	1000
69.5395	1000
69.5595	1000
69.5795	1000
69.5995	1000
69.6195	1000
69.6395	1000
69.6595	1000
69.6795	1000
69.6995	1000
69.7195	1000
69.7395	1000
69.7595	1000
69.7795	1000
69.7995	1000
69.8195	1000
69.8395	1000
69.8595	1000
69.8795	1000
69.8995	1000
69.9195	1000
69.9395	1000
69.9595	1000
69.9795	1000
69.9995	1000
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	


==> GFM_Figures/data/GFMGFL_Switch_Droop/Frequency.txt <==
0.0395	49.99975312
0.0695	49.99975295
0.0995	49.99975301
0.1295	49.99975315
0.1595	49.99975352
0.1895	49.99975396
0.2195	49.99975463
0.2495	49.99975537
0.2795	49.99975633
0.3095	49.99975737
0.3395	49.99975863
0.3695	49.99975996
0.3995	49.99976152
0.4295	49.99976314
0.4595	49.99976497
0.4895	49.99976688
0.5195	49.99976899
0.5495	49.99977118
0.5795	49.99977357
0.6095	49.99977602
0.6395	49.99977868
0.6695	49.99978141
0.6995	49.99978433
0.7295	49.99978731
0.7595	49.9997905
0.7895	49.99979373
0.8195	49.99979717
0.8495	49.99980065
0.8795	49.99980433
0.9095	49.99980805
0.9395	49.99981196
0.9695	49.99981592
0.9995	49.99982006
1.0295	49.99982424
1.0595	49.99982861
1.0895	49.99983301
1.1195	49.99983759
1.1495	49.9998422
1.1795	49.99984698
1.2095	49.99985179
1.2395	49.99985677
1.2695	49.99986177
1.2995	49.99986694
1.3295	49.99987213
1.3595	49.99987748
1.3895	49.99988284
1.4195	49.99988836
1.4495	49.99989389
1.4795	49.99989957
1.5095	49.99990525
1.5395	49.99991109
1.5695	49.99991692
1.5995	49.99992289
1.6295	49.99992887
1.6595	49.99993498
1.6895	49.99994108
1.7195	49.99994731
1.7495	49.99995353
1.7795	49.99995988
1.8095	49.99996621
1.8395	49.99997266
1.8695	49.99997909
1.8995	49.99998564
1.9295	49.99999216
1.9595	49.99999879
1.9895	50.00000539
2.0195	50.0000121
2.0495	50.00001877
2.0795	50.00002555
2.1095	50.00003228
2.1395	50.00003911
2.1695	50.00004589
2.1995	50.00005277
2.2295	50.00005959
2.2595	50.0000665
2.2895	50.00007336
2.3195	50.00008029
2.3495	50.00008717
2.3795	50.00009412
2.4095	50.00010101
2.4395	50.00010797
2.4695	50.00011486
2.4995	50.00012182
2.5295	50.0001287
2.5595	50.00013564
2.5895	50.00014251
2.6195	50.00014943
2.6495	50.00015627
2.6795	50.00016316
2.7095	50.00016996
2.7395	50.00017682
2.7695	50.00018358
2.7995	50.00019038
2.8295	50.00019708
2.8595	50.00020383
2.8895	50.00021047
2.9195	50.00021715
2.9495	50.00022372
2.9795	50.00023032
3.0095	50.00023681
3.0395	50.00024333
3.0695	50.00024973
3.0995	50.00025616
3.1295	50.00026247
3.1595	50.00026879
3.1895	50.000275
3.2195	50.00028122
3.2495	50.00028731
3.2795	50.00029341
3.3095	50.00029939
3.3395	50.00030537
3.3695	50.00031122
3.3995	50.00031707
3.4295	50.00032278
3.4595	50.0003285
3.4895	50.00033407
3.5195	50.00033964
3.5495	50.00034507
3.5795	50.00035049
3.6095	50.00035577
3.6395	50.00036104
3.6695	50.00036615
3.6995	50.00037126
3.7295	50.00037621
3.7595	50.00038115
3.7895	50.00038593
3.8195	50.0003907
3.8495	50.00039531
3.8795	50.0003999
3.9095	50.00040433
3.9395	50.00040873
3.9695	50.00041298
3.9995	50.0004172
4.0295	50.00042126
4.0595	50.00042529
4.0895	50.00042915
4.1195	50.00043299
4.1495	50.00043666
4.1795	50.0004403
4.2095	50.00044377
4.2395	50.0004472
4.2695	50.00045047
4.2995	50.00045371
4.3295	50.00045677
4.3595	50.0004598
4.3895	50.00046265
4.4195	50.00046547
4.4495	50.00046812
4.4795	50.00047072
4.5095	50.00047316
4.5395	50.00047555
4.5695	50.00047778
4.5995	50.00047996
4.6295	50.00048197
4.6595	50.00048393
4.6895	50.00048573
4.7195	50.00048748
4.7495	50.00048906
4.7795	50.00049059
4.8095	50.00049195
4.8395	50.00049327
4.8695	50.00049442
4.8995	50.00049552
4.9295	50.00049645
4.9595	50.00049734
4.9895	50.00049805
5.0195	50.00049873
5.0495	50.00049923
5.0795	50.00049969
5.1095	50.00049998
5.1395	50.00050022
5.1695	50.0005003
5.1995	50.00050034
5.2295	50.0005002
5.2595	50.00050003
5.2895	50.00049969
5.3195	50.00049931
5.3495	50.00049876
5.3795	50.00049818
5.4095	50.00049743
5.4395	50.00049665
5.4695	50.0004957
5.4995	50.00049471
5.5295	50.00049357
5.5595	50.00049239
5.5895	50.00049105
5.6195	50.00048967
5.6495	50.00048815
5.6795	50.00048658
5.7095	50.00048487
5.7395	50.00048312
5.7695	50.00048122
5.7995	50.0004793
5.8295	50.00047722
5.8595	50.00047512
5.8895	50.00047287
5.9195	50.00047059
5.9495	50.00046817
5.9795	50.00046573
6.0095	50.00046315
6.0395	50.00046054
6.0695	50.0004578
6.0995	50.00053947
6.1295	50.00053538
6.1595	50.00053059
6.1895	50.00052606
6.2195	50.00052203
6.2495	50.00051843
6.2795	50.00051509
6.3095	50.00051186
6.3395	50.00050861
6.3695	50.0005053
6.3995	50.00050186
6.4295	50.0004983
6.4595	50.0004946
6.4895	50.00049078
6.5195	50.00048685
6.5495	50.00048283
6.5795	50.00047873
6.6095	50.0004746
6.6395	50.00047042
6.6695	50.00046624
6.6995	50.00046206
6.7295	50.00045789
6.7595	50.00045374
6.7895	50.00044962
6.8195	50.00044552
6.8495	50.00044145
6.8795	50.00043738
6.9095	50.00043333
6.9395	50.00042926
6.9695	50.00042517
6.9995	50.00042105
7.0295	50.00041689
7.0595	50.00041266
7.0895	50.00040837
7.1195	50.00040401
7.1495	50.00039957
7.1795	50.00039506
7.2095	50.00039048
7.2395	50.00038583
7.2695	50.00038113
7.2995	50.00037638
7.3295	50.0003716
7.3595	50.00036679
7.3895	50.00036198
7.4195	50.00035716
7.4495	50.00035238
7.4795	50.0003476
7.5095	50.00034287
7.5395	50.00033817
7.5695	50.00033351
7.5995	50.00032889
7.6295	50.00032431
7.6595	50.00031975
7.6895	50.00031523
7.7195	50.00031073
7.7495	50.00030624
7.7795	50.00030175
7.8095	50.00029727
7.8395	50.00029277
7.8695	50.00028827
7.8995	50.00028375
7.9295	50.00027922
7.9595	50.00027467
7.9895	50.00027011
8.0195	50.00026554
8.0495	50.00026098
8.0795	50.00025641
8.1095	50.00025187
8.1395	50.00024735
8.1695	50.00024286
8.1995	50.0002384
8.2295	50.000234
8.2595	50.00022965
8.2895	50.00022536
8.3195	50.00022112
8.3495	50.00021695
8.3795	50.00021283
8.4095	50.00020878
8.4395	50.00020479
8.4695	50.00020085
8.4995	50.00019695
8.5295	50.00019311
8.5595	50.00018931
8.5895	50.00018554
8.6195	50.00018181
8.6495	50.00017811
8.6795	50.00017443
8.7095	50.0001708
8.7395	50.00016718
8.7695	50.00016361
8.7995	50.00016007
8.8295	50.00015657
8.8595	50.00015311
8.8895	50.00014971
8.9195	50.00014636
8.9495	50.00014308
8.9795	50.00013985
9.0095	50.00013671
9.0395	50.00013362
9.0695	50.00013063
9.0995	50.0001277
9.1295	50.00012485
9.1595	50.00012208
9.1895	50.00011939
9.2195	50.00011677
9.2495	50.00011423
9.2795	50.00011175
9.3095	50.00010935
9.3395	50.000107
9.3695	50.00010472
9.3995	50.0001025
9.4295	50.00010033
9.4595	50.00009822
9.4895	50.00009618
9.5195	50.00009418
9.5495	50.00009225
9.5795	50.00009037
9.6095	50.00008856
9.6395	50.00008681
9.6695	50.00008514
9.6995	50.00008353
9.7295	50.000082
9.7595	50.00008054
9.7895	50.00007917
9.8195	50.00007787
9.8495	50.00007666
9.8795	50.00007553
9.9095	50.00007448
9.9395	50.00007351
9.9695	50.00007263
9.9995	50.00007182
10.0295	50.00002891
10.0595	50.0000335
10.0895	50.00003269
10.1195	50.0000292
10.1495	50.00002467
10.1795	50.00001968
10.2095	50.00001497
10.2395	50.00001075
10.2695	50.00000752
10.2995	50.0000053
10.3295	50.00000442
10.3595	50.0000047
10.3895	50.00000629
10.4195	50.00000883
10.4495	50.00001234
10.4795	50.00001634
10.5095	50.00002075
10.5395	50.00002508
10.5695	50.00002924
10.5995	50.00003277
10.6295	50.00003568
10.6595	50.00003761
10.6895	50.00003869
10.7195	50.00003869
10.7495	50.00003789
10.7795	50.00003618
10.8095	50.00003394
10.8395	50.00003117
10.8695	50.00002828
10.8995	50.0000253
10.9295	50.00002264
10.9595	50.0000203
10.9895	50.00001862
11.0195	50.00001751
11.0495	50.00001722
11.0795	50.00001756
11.1095	50.00001868
11.1395	50.00002029
11.1695	50.00002245
11.1995	50.00002481
11.2295	50.00002741
11.2595	50.00002988
11.2895	50.00003224
11.3195	50.00003418
11.3495	50.00003577
11.3795	50.00003673
11.4095	50.00003725
11.4395	50.00003711
11.4695	50.00003655
11.4995	50.00003546
11.5295	50.00003414
11.5595	50.0000325
11.5895	50.00003087
11.6195	50.00002918
11.6495	50.00002775
11.6795	50.00002649
11.7095	50.00002567
11.7395	50.00002515
11.7695	50.00002515
11.7995	50.00002546
11.8295	50.00002625
11.8595	50.00002727
11.8895	50.00002862
11.9195	50.00003003
11.9495	50.00003158
11.9795	50.00003299
12.0095	50.00003437
12.0395	50.00003543
12.0695	50.00003632
12.0995	50.00003681
12.1295	50.00003707
12.1595	50.00003692
12.1895	50.00003658
12.2195	50.00003591
12.2495	50.00003516
12.2795	50.00003421
12.3095	50.00003332
12.3395	50.00003238
12.3695	50.00003165
12.3995	50.00003098
12.4295	50.00003062
12.4595	50.0000304
12.4895	50.00003052
12.5195	50.00003078
12.5495	50.00003135
12.5795	50.00003199
12.6095	50.00003285
12.6395	50.00003369
12.6695	50.00003464
12.6995	50.00003545
12.7295	50.00003627
12.7595	50.00003686
12.7895	50.00003738
12.8195	50.00003763
12.8495	50.00003778
12.8795	50.00003766
12.9095	50.00003748
12.9395	50.00003708
12.9695	50.00003668
12.9995	50.00003614
13.0295	50.00003568
13.0595	50.00003517
13.0895	50.00003482
13.1195	50.00003448
13.1495	50.00003437
13.1795	50.00003429
13.2095	50.00003445
13.2395	50.00003465
13.2695	50.00003506
13.2995	50.00003546
13.3295	50.00003603
13.3595	50.00003653
13.3895	50.00003713
13.4195	50.0000376
13.4495	50.0000381
13.4795	50.00003843
13.5095	50.00003876
13.5395	50.00003889
13.5695	50.000039
13.5995	50.00003892
13.6295	50.00003884
13.6595	50.00003861
13.6895	50.00003842
13.7195	50.00003812
13.7495	50.00003791
13.7795	50.00003764
13.8095	50.0000375
13.8395	50.00003734
13.8695	50.00003734
13.8995	50.00003733
13.9295	50.00003749
13.9595	50.00003764
13.9895	50.00003794
14.0195	50.0000382
14.0495	50.00003858
14.0795	50.00003889
14.1095	50.00003928
14.1395	50.00003955
14.1695	50.00003988
14.1995	50.00004007
14.2295	50.00004029
14.2595	50.00004036
14.2895	50.00004046
14.3195	50.00004041
14.3495	50.0000404
14.3795	50.00004027
14.4095	50.0000402
14.4395	50.00004004
14.4695	50.00003997
14.4995	50.00003983
14.5295	50.00003981
14.5595	50.00003974
14.5895	50.0000398
14.6195	50.00003982
14.6495	50.00003997
14.6795	50.00004007
14.7095	50.0000403
14.7395	50.00004047
14.7695	50.00004074
14.7995	50.00004092
14.8295	50.00004119
14.8595	50.00004136
14.8895	50.00004158
14.9195	50.00004169
14.9495	50.00004186
14.9795	50.0000419
15.0095	50.00004199
15.0395	50.00004196
15.0695	50.000042
15.0995	50.00004193
15.1295	50.00004193
15.1595	50.00004185
15.1895	50.00004185
15.2195	50.00004179
15.2495	50.00004182
15.2795	50.0000418
15.3095	50.00004188
15.3395	50.00004191
15.3695	50.00004205
15.3995	50.00004212
15.4295	50.0000423
15.4595	50.00004241
15.4895	50.00004261
15.5195	50.00004273
15.5495	50.00004292
15.5795	50.00004302
15.6095	50.00004319
15.6395	50.00004326
15.6695	50.00004339
15.6995	50.00004342
15.7295	50.00004351
15.7595	50.00004349
15.7895	50.00004355
15.8195	50.00004352
15.8495	50.00004356
15.8795	50.00004352
15.9095	50.00004357
15.9395	50.00004354
15.9695	50.0000436
15.9995	50.0000436
16.0295	50.00004369
16.0595	50.00004372
16.0895	50.00004385
16.1195	50.0000439
16.1495	50.00004405
16.1795	50.00004412
16.2095	50.00004427
16.2395	50.00004435
16.2695	50.0000445
16.2995	50.00004456
16.3295	50.00004469
16.3595	50.00004474
16.3895	50.00004485
16.4195	50.00004487
16.4495	50.00004495
16.4795	50.00004495
16.5095	50.00004502
16.5395	50.00004501
16.5695	50.00004507
16.5995	50.00004505
16.6295	50.00004512
16.6595	50.00004511
16.6895	50.00004519
16.7195	50.0000452
16.7495	50.00004529
16.7795	50.00004531
16.8095	50.00004543
16.8395	50.00004546
16.8695	50.00004559
16.8995	50.00004563
16.9295	50.00004576
16.9595	50.00004581
16.9895	50.00004593
17.0195	50.00004597
17.0495	50.00004609
17.0795	50.00004611
17.1095	50.00004621
17.1395	50.00004623
17.1695	50.00004631
17.1995	50.00004631
17.2295	50.00004639
17.2595	50.00004639
17.2895	50.00004646
17.3195	50.00004645
17.3495	50.00004653
17.3795	50.00004653
17.4095	50.00004661
17.4395	50.00004662
17.4695	50.00004671
17.4995	50.00004673
17.5295	50.00004683
17.5595	50.00004686
17.5895	50.00004697
17.6195	50.000047
17.6495	50.00004711
17.6795	50.00004714
17.7095	50.00004724
17.7395	50.00004727
17.7695	50.00004737
17.7995	50.00004739
17.8295	50.00004748
17.8595	50.00004749
17.8895	50.00004757
17.9195	50.00004757
17.9495	50.00004765
17.9795	50.00004765
18.0095	50.00004773
18.0395	50.00004773
18.0695	50.0000478
18.0995	50.00004781
18.1295	50.00004789
18.1595	50.0000479
18.1895	50.00004799
18.2195	50.000048
18.2495	50.00004809
18.2795	50.00004811
18.3095	50.00004821
18.3395	50.00004823
18.3695	50.00004832
18.3995	50.00004834
18.4295	50.00004844
18.4595	50.00004845
18.4895	50.00004854
18.5195	50.00004855
18.5495	50.00004864
18.5795	50.00004865
18.6095	50.00004872
18.6395	50.00004873
18.6695	50.00004881
18.6995	50.00004881
18.7295	50.00004888
18.7595	50.00004889
18.7895	50.00004896
18.8195	50.00004897
18.8495	50.00004905
18.8795	50.00004905
18.9095	50.00004913
18.9395	50.00004915
18.9695	50.00004923
18.9995	50.00004924
19.0295	50.00004933
19.0595	50.00004934
19.0895	50.00004943
19.1195	50.00004944
19.1495	50.00004952
19.1795	50.00004954
19.2095	50.00004962
19.2395	50.00004962
19.2695	50.0000497
19.2995	50.00004971
19.3295	50.00004978
19.3595	50.00004979
19.3895	50.00004986
19.4195	50.00004986
19.4495	50.00004994
19.4795	50.00004994
19.5095	50.00005001
19.5395	50.00005002
19.5695	50.00005009
19.5995	50.0000501
19.6295	50.00005017
19.6595	50.00005018
19.6895	50.00005026
19.7195	50.00005027
19.7495	50.00005034
19.7795	50.00005035
19.8095	50.00005043
19.8395	50.00005044
19.8695	50.00005052
19.8995	50.00005052
19.9295	50.0000506
19.9595	50.0000506
19.9895	50.00005067
20.0195	50.00005068
20.0495	50.00005075
20.0795	50.00005075
20.1095	50.00005082
20.1395	50.00005082
20.1695	50.00005089
20.1995	50.0000509
20.2295	50.00005097
20.2595	50.00005097
20.2895	50.00005104
20.3195	50.00005104
20.3495	50.00005111
20.3795	50.00005112
20.4095	50.00005119
20.4395	50.00005119
20.4695	50.00005127
20.4995	50.00005127
20.5295	50.00005134
20.5595	50.00005135
20.5895	50.00005142
20.6195	50.00005142
20.6495	50.00005149
20.6795	50.00005149
20.7095	50.00005156
20.7395	50.00005156
20.7695	50.00005163
20.7995	50.00005163
20.8295	50.0000517
20.8595	50.0000517
20.8895	50.00005176
20.9195	50.00005176
20.9495	50.00005183
20.9795	50.00005183
21.0095	50.0000519
21.0395	50.0000519
21.0695	50.00005197
21.0995	50.00005197
21.1295	50.00005204
21.1595	50.00005204
21.1895	50.0000521
21.2195	50.00005211
21.2495	50.00005217
21.2795	50.00005217
21.3095	50.00005224
21.3395	50.00005224
21.3695	50.00005231
21.3995	50.00005231
21.4295	50.00005237
21.4595	50.00005237
21.4895	50.00005243
21.5195	50.00005243
21.5495	50.00005249
21.5795	50.00005249
21.6095	50.00005256
21.6395	50.00005256
21.6695	50.00005262
21.6995	50.00005262
21.7295	50.00005268
21.7595	50.00005268
21.7895	50.00005274
21.8195	50.00005274
21.8495	50.0000528
21.8795	50.0000528
21.9095	50.00005287
21.9395	50.00005286
21.9695	50.00005293
21.9995	50.00005293
22.0295	50.00005299
22.0595	50.00005299
22.0895	50.00005305
22.1195	50.00005304
22.1495	50.0000531
22.1795	50.0000531
22.2095	50.00005316
22.2395	50.00005316
22.2695	50.00005322
22.2995	50.00005322
22.3295	50.00005328
22.3595	50.00005327
22.3895	50.00005333
22.4195	50.00005333
22.4495	50.00005339
22.4795	50.00005339
22.5095	50.00005344
22.5395	50.00005344
22.5695	50.0000535
22.5995	50.0000535
22.6295	50.00005356
22.6595	50.00005355
22.6895	50.00005361
22.7195	50.00005361
22.7495	50.00005367
22.7795	50.00005366
22.8095	50.00005372
22.8395	50.00005372
22.8695	50.00005377
22.8995	50.00005377
22.9295	50.00005383
22.9595	50.00005382
22.9895	50.00005388
23.0195	50.00005387
23.0495	50.00005393
23.0795	50.00005393
23.1095	50.00005398
23.1395	50.00005398
23.1695	50.00005403
23.1995	50.00005403
23.2295	50.00005408
23.2595	50.00005408
23.2895	50.00005413
23.3195	50.00005413
23.3495	50.00005419
23.3795	50.00005418
23.4095	50.00005424
23.4395	50.00005423
23.4695	50.00005429
23.4995	50.00005428
23.5295	50.00005433
23.5595	50.00005433
23.5895	50.00005438
23.6195	50.00005438
23.6495	50.00005443
23.6795	50.00005443
23.7095	50.00005448
23.7395	50.00005447
23.7695	50.00005453
23.7995	50.00005452
23.8295	50.00005457
23.8595	50.00005457
23.8895	50.00005462
23.9195	50.00005461
23.9495	50.00005467
23.9795	50.00005466
24.0095	50.00005471
24.0395	50.00005471
24.0695	50.00005476
24.0995	50.00005475
24.1295	50.0000548
24.1595	50.0000548
24.1895	50.00005485
24.2195	50.00005484
24.2495	50.00005489
24.2795	50.00005489
24.3095	50.00005494
24.3395	50.00005493
24.3695	50.00005498
24.3995	50.00005497
24.4295	50.00005502
24.4595	50.00005502
24.4895	50.00005507
24.5195	50.00005506
24.5495	50.00005511
24.5795	50.0000551
24.6095	50.00005515
24.6395	50.00005514
24.6695	50.00005519
24.6995	50.00005519
24.7295	50.00005524
24.7595	50.00005523
24.7895	50.00005528
24.8195	50.00005527
24.8495	50.00005532
24.8795	50.00005531
24.9095	50.00005536
24.9395	50.00005535
24.9695	50.0000554
24.9995	50.00005539
25.0295	50.00005544
25.0595	50.00005543
25.0895	50.00005548
25.1195	50.00005547
25.1495	50.00005552
25.1795	50.00005551
25.2095	50.00005556
25.2395	50.00005555
25.2695	50.0000556
25.2995	50.00005559
25.3295	50.00005564
25.3595	50.00005563
25.3895	50.00005567
25.4195	50.00005567
25.4495	50.00005571
25.4795	50.0000557
25.5095	50.00005575
25.5395	50.00005574
25.5695	50.00005579
25.5995	50.00005578
25.6295	50.00005582
25.6595	50.00005582
25.6895	50.00005586
25.7195	50.00005585
25.7495	50.0000559
25.7795	50.00005589
25.8095	50.00005593
25.8395	50.00005593
25.8695	50.00005597
25.8995	50.00005596
25.9295	50.000056
25.9595	50.000056
25.9895	50.00005604
26.0195	50.00005603
26.0495	50.00005608
26.0795	50.00005607
26.1095	50.00005611
26.1395	50.0000561
26.1695	50.00005614
26.1995	50.00005614
26.2295	50.00005618
26.2595	50.00005617
26.2895	50.00005621
26.3195	50.0000562
26.3495	50.00005625
26.3795	50.00005624
26.4095	50.00005628
26.4395	50.00005627
26.4695	50.00005631
26.4995	50.0000563
26.5295	50.00005635
26.5595	50.00005634
26.5895	50.00005638
26.6195	50.00005637
26.6495	50.00005641
26.6795	50.0000564
26.7095	50.00005644
26.7395	50.00005643
26.7695	50.00005648
26.7995	50.00005647
26.8295	50.00005651
26.8595	50.0000565
26.8895	50.00005654
26.9195	50.00005653
26.9495	50.00005657
26.9795	50.00005656
27.0095	50.0000566
27.0395	50.00005659
27.0695	50.00005663
27.0995	50.00005662
27.1295	50.00005666
27.1595	50.00005665
27.1895	50.00005669
27.2195	50.00005668
27.2495	50.00005672
27.2795	50.00005671
27.3095	50.00005675
27.3395	50.00005674
27.3695	50.00005678
27.3995	50.00005677
27.4295	50.00005681
27.4595	50.0000568
27.4895	50.00005684
27.5195	50.00005683
27.5495	50.00005687
27.5795	50.00005686
27.6095	50.0000569
27.6395	50.00005689
27.6695	50.00005692
27.6995	50.00005691
27.7295	50.00005695
27.7595	50.00005694
27.7895	50.00005698
27.8195	50.00005697
27.8495	50.00005701
27.8795	50.000057
27.9095	50.00005704
27.9395	50.00005703
27.9695	50.00005706
27.9995	50.00005705
28.0295	50.00005709
28.0595	50.00005708
28.0895	50.00005712
28.1195	50.00005711
28.1495	50.00005714
28.1795	50.00005713
28.2095	50.00005717
28.2395	50.00005716
28.2695	50.0000572
28.2995	50.00005719
28.3295	50.00005722
28.3595	50.00005721
28.3895	50.00005725
28.4195	50.00005724
28.4495	50.00005727
28.4795	50.00005726
28.5095	50.0000573
28.5395	50.00005729
28.5695	50.00005732
28.5995	50.00005731
28.6295	50.00005735
28.6595	50.00005734
28.6895	50.00005737
28.7195	50.00005736
28.7495	50.0000574
28.7795	50.00005739
28.8095	50.00005742
28.8395	50.00005741
28.8695	50.00005745
28.8995	50.00005744
28.9295	50.00005747
28.9595	50.00005746
28.9895	50.00005749
29.0195	50.00005748
29.0495	50.00005752
29.0795	50.00005751
29.1095	50.00005754
29.1395	50.00005753
29.1695	50.00005756
29.1995	50.00005755
29.2295	50.00005759
29.2595	50.00005758
29.2895	50.00005761
29.3195	50.0000576
29.3495	50.00005763
29.3795	50.00005762
29.4095	50.00005766
29.4395	50.00005764
29.4695	50.00005768
29.4995	50.00005767
29.5295	50.0000577
29.5595	50.00005769
29.5895	50.00005772
29.6195	50.00005771
29.6495	50.00005774
29.6795	50.00005773
29.7095	50.00005777
29.7395	50.00005775
29.7695	50.00005779
29.7995	50.00005778
29.8295	50.00005781
29.8595	50.0000578
29.8895	50.00005783
29.9195	50.00005782
29.9495	50.00005785
29.9795	50.00005784
30.0095	50.00021544
30.0395	50.0001981
30.0695	50.00019125
30.0995	50.00018852
30.1295	50.00018746
30.1595	50.00018715
30.1895	50.00018722
30.2195	50.00018759
30.2495	50.00018821
30.2795	50.0001891
30.3095	50.00019023
30.3395	50.00019163
30.3695	50.00019327
30.3995	50.00019513
30.4295	50.00019719
30.4595	50.00019942
30.4895	50.00020178
30.5195	50.00020422
30.5495	50.00020672
30.5795	50.00020924
30.6095	50.00021174
30.6395	50.0002142
30.6695	50.00021661
30.6995	50.00021895
30.7295	50.00022123
30.7595	50.00022345
30.7895	50.00022562
30.8195	50.00022776
30.8495	50.0002299
30.8795	50.00023207
30.9095	50.00023429
30.9395	50.0002366
30.9695	50.000239
30.9995	50.00024154
31.0295	50.00024421
31.0595	50.00024705
31.0895	50.00025003
31.1195	50.00025318
31.1495	50.00025646
31.1795	50.00025989
31.2095	50.00026342
31.2395	50.00026705
31.2695	50.00027074
31.2995	50.00027448
31.3295	50.00027823
31.3595	50.00028198
31.3895	50.0002857
31.4195	50.00028939
31.4495	50.00029302
31.4795	50.0002966
31.5095	50.00030013
31.5395	50.0003036
31.5695	50.00030703
31.5995	50.00031043
31.6295	50.00031381
31.6595	50.00031719
31.6895	50.00032058
31.7195	50.00032401
31.7495	50.00032749
31.7795	50.00033102
31.8095	50.00033462
31.8395	50.00033829
31.8695	50.00034203
31.8995	50.00034584
31.9295	50.00034971
31.9595	50.00035363
31.9895	50.00035759
32.0195	50.00036158
32.0495	50.00036557
32.0795	50.00036956
32.1095	50.00037352
32.1395	50.00037745
32.1695	50.00038132
32.1995	50.00038514
32.2295	50.00038889
32.2595	50.00039257
32.2895	50.00039618
32.3195	50.00039973
32.3495	50.00040322
32.3795	50.00040665
32.4095	50.00041004
32.4395	50.0004134
32.4695	50.00041673
32.4995	50.00042004
32.5295	50.00042335
32.5595	50.00042666
32.5895	50.00042996
32.6195	50.00043328
32.6495	50.0004366
32.6795	50.00043993
32.7095	50.00044325
32.7395	50.00044656
32.7695	50.00044985
32.7995	50.00045312
32.8295	50.00045634
32.8595	50.00045953
32.8895	50.00046265
32.9195	50.00046571
32.9495	50.00046869
32.9795	50.0004716
33.0095	50.00047442
33.0395	50.00047716
33.0695	50.00047981
33.0995	50.00048239
33.1295	50.00048488
33.1595	50.00048731
33.1895	50.00048966
33.2195	50.00049196
33.2495	50.0004942
33.2795	50.00049639
33.3095	50.00049853
33.3395	50.00050064
33.3695	50.0005027
33.3995	50.00050473
33.4295	50.00050672
33.4595	50.00050868
33.4895	50.00051059
33.5195	50.00051245
33.5495	50.00051426
33.5795	50.00051601
33.6095	50.00051769
33.6395	50.00051931
33.6695	50.00052085
33.6995	50.00052231
33.7295	50.00052369
33.7595	50.00052497
33.7895	50.00052617
33.8195	50.00052728
33.8495	50.0005283
33.8795	50.00052923
33.9095	50.00053008
33.9395	50.00053084
33.9695	50.00053153
33.9995	50.00053215
34.0295	50.0005327
34.0595	50.00053318
34.0895	50.0005336
34.1195	50.00053397
34.1495	50.00053427
34.1795	50.00053452
34.2095	50.00053472
34.2395	50.00053486
34.2695	50.00053493
34.2995	50.00053495
34.3295	50.0005349
34.3595	50.00053479
34.3895	50.0005346
34.4195	50.00053434
34.4495	50.00053401
34.4795	50.00053359
34.5095	50.0005331
34.5395	50.00053252
34.5695	50.00053186
34.5995	50.00053112
34.6295	50.0005303
34.6595	50.0005294
34.6895	50.00052842
34.7195	50.00052738
34.7495	50.00052626
34.7795	50.00052507
34.8095	50.00052382
34.8395	50.00052251
34.8695	50.00052114
34.8995	50.00051972
34.9295	50.00051824
34.9595	50.00051671
34.9895	50.00051512
35.0195	50.00051348
35.0495	50.00051179
35.0795	50.00051004
35.1095	50.00050824
35.1395	50.00050638
35.1695	50.00050446
35.1995	50.00050248
35.2295	50.00050044
35.2595	50.00049834
35.2895	50.00049618
35.3195	50.00049396
35.3495	50.00049167
35.3795	50.00048933
35.4095	50.00048692
35.4395	50.00048446
35.4695	50.00048195
35.4995	50.00047938
35.5295	50.00047676
35.5595	50.0004741
35.5895	50.00047139
35.6195	50.00046865
35.6495	50.00046586
35.6795	50.00046303
35.7095	50.00046017
35.7395	50.00045728
35.7695	50.00045435
35.7995	50.00045138
35.8295	50.00044839
35.8595	50.00044536
35.8895	50.0004423
35.9195	50.0004392
35.9495	50.00043607
35.9795	50.00043291
36.0095	50.00042971
36.0395	50.00042648
36.0695	50.00042322
36.0995	50.00041992
36.1295	50.0004166
36.1595	50.00041324
36.1895	50.00040985
36.2195	50.00040645
36.2495	50.00040301
36.2795	50.00039955
36.3095	50.00039607
36.3395	50.00039258
36.3695	50.00038907
36.3995	50.00038554
36.4295	50.00038201
36.4595	50.00037846
36.4895	50.00037491
36.5195	50.00037134
36.5495	50.00036777
36.5795	50.0003642
36.6095	50.00036062
36.6395	50.00035704
36.6695	50.00035345
36.6995	50.00034986
36.7295	50.00034627
36.7595	50.00034267
36.7895	50.00033907
36.8195	50.00033547
36.8495	50.00033187
36.8795	50.00032827
36.9095	50.00032467
36.9395	50.00032107
36.9695	50.00031748
36.9995	50.00031389
37.0295	50.00031031
37.0595	50.00030674
37.0895	50.00030317
37.1195	50.00029963
37.1495	50.00029609
37.1795	50.00029257
37.2095	50.00028907
37.2395	50.00028558
37.2695	50.00028212
37.2995	50.00027868
37.3295	50.00027525
37.3595	50.00027186
37.3895	50.00026848
37.4195	50.00026513
37.4495	50.0002618
37.4795	50.0002585
37.5095	50.00025522
37.5395	50.00025196
37.5695	50.00024874
37.5995	50.00024554
37.6295	50.00024236
37.6595	50.00023922
37.6895	50.0002361
37.7195	50.00023302
37.7495	50.00022997
37.7795	50.00022695
37.8095	50.00022396
37.8395	50.00022101
37.8695	50.00021809
37.8995	50.00021521
37.9295	50.00021237
37.9595	50.00020957
37.9895	50.0002068
38.0195	50.00020408
38.0495	50.0002014
38.0795	50.00019877
38.1095	50.00019617
38.1395	50.00019363
38.1695	50.00019112
38.1995	50.00018866
38.2295	50.00018624
38.2595	50.00018387
38.2895	50.00018155
38.3195	50.00017927
38.3495	50.00017703
38.3795	50.00017485
38.4095	50.0001727
38.4395	50.00017061
38.4695	50.00016856
38.4995	50.00016657
38.5295	50.00016461
38.5595	50.00016271
38.5895	50.00016086
38.6195	50.00015906
38.6495	50.00015731
38.6795	50.00015562
38.7095	50.00015397
38.7395	50.00015238
38.7695	50.00015083
38.7995	50.00014935
38.8295	50.00014791
38.8595	50.00014654
38.8895	50.00014521
38.9195	50.00014394
38.9495	50.00014272
38.9795	50.00014156
39.0095	50.00014045
39.0395	50.00013939
39.0695	50.00013839
39.0995	50.00013744
39.1295	50.00013654
39.1595	50.0001357
39.1895	50.00013492
39.2195	50.00013418
39.2495	50.0001335
39.2795	50.00013287
39.3095	50.0001323
39.3395	50.00013178
39.3695	50.00013131
39.3995	50.0001309
39.4295	50.00013054
39.4595	50.00013023
39.4895	50.00012998
39.5195	50.00012978
39.5495	50.00012963
39.5795	50.00012954
39.6095	50.0001295
39.6395	50.00012951
39.6695	50.00012958
39.6995	50.0001297
39.7295	50.00012987
39.7595	50.00013009
39.7895	50.00013036
39.8195	50.00013068
39.8495	50.00013105
39.8795	50.00013147
39.9095	50.00013194
39.9395	50.00013246
39.9695	50.00013303
39.9995	50.00013364
40.0295	50.0001343
40.0595	50.00013501
40.0895	50.00013576
40.1195	50.00013656
40.1495	50.00013741
40.1795	50.0001383
40.2095	50.00013923
40.2395	50.00014021
40.2695	50.00014123
40.2995	50.0001423
40.3295	50.0001434
40.3595	50.00014455
40.3895	50.00014574
40.4195	50.00014698
40.4495	50.00014825
40.4795	50.00014956
40.5095	50.00015091
40.5395	50.0001523
40.5695	50.00015372
40.5995	50.00015519
40.6295	50.00015668
40.6595	50.00015822
40.6895	50.00015978
40.7195	50.00016139
40.7495	50.00016302
40.7795	50.00016468
40.8095	50.00016638
40.8395	50.00016811
40.8695	50.00016986
40.8995	50.00017165
40.9295	50.00017346
40.9595	50.00017531
40.9895	50.00017717
41.0195	50.00017907
41.0495	50.00018099
41.0795	50.00018294
41.1095	50.00018491
41.1395	50.0001869
41.1695	50.00018891
41.1995	50.00019095
41.2295	50.00019301
41.2595	50.00019509
41.2895	50.00019718
41.3195	50.0001993
41.3495	50.00020143
41.3795	50.00020358
41.4095	50.00020574
41.4395	50.00020792
41.4695	50.00021011
41.4995	50.00021232
41.5295	50.00021454
41.5595	50.00021677
41.5895	50.000219
41.6195	50.00022126
41.6495	50.00022351
41.6795	50.00022578
41.7095	50.00022805
41.7395	50.00023033
41.7695	50.00023262
41.7995	50.00023491
41.8295	50.0002372
41.8595	50.0002395
41.8895	50.0002418
41.9195	50.0002441
41.9495	50.0002464
41.9795	50.00024871
42.0095	50.00025101
42.0395	50.00025331
42.0695	50.0002556
42.0995	50.0002579
42.1295	50.00026019
42.1595	50.00026248
42.1895	50.00026475
42.2195	50.00026703
42.2495	50.00026929
42.2795	50.00027155
42.3095	50.0002738
42.3395	50.00027604
42.3695	50.00027827
42.3995	50.00028049
42.4295	50.0002827
42.4595	50.00028489
42.4895	50.00028707
42.5195	50.00028924
42.5495	50.00029139
42.5795	50.00029353
42.6095	50.00029565
42.6395	50.00029776
42.6695	50.00029985
42.6995	50.00030192
42.7295	50.00030397
42.7595	50.000306
42.7895	50.00030802
42.8195	50.00031001
42.8495	50.00031198
42.8795	50.00031393
42.9095	50.00031586
42.9395	50.00031777
42.9695	50.00031965
42.9995	50.00032151
43.0295	50.00032334
43.0595	50.00032515
43.0895	50.00032694
43.1195	50.0003287
43.1495	50.00033043
43.1795	50.00033213
43.2095	50.00033381
43.2395	50.00033546
43.2695	50.00033708
43.2995	50.00033867
43.3295	50.00034023
43.3595	50.00034177
43.3895	50.00034327
43.4195	50.00034475
43.4495	50.00034619
43.4795	50.0003476
43.5095	50.00034898
43.5395	50.00035033
43.5695	50.00035164
43.5995	50.00035293
43.6295	50.00035418
43.6595	50.0003554
43.6895	50.00035658
43.7195	50.00035773
43.7495	50.00035885
43.7795	50.00035993
43.8095	50.00036098
43.8395	50.00036199
43.8695	50.00036297
43.8995	50.00036392
43.9295	50.00036482
43.9595	50.0003657
43.9895	50.00036654
44.0195	50.00036734
44.0495	50.00036811
44.0795	50.00036884
44.1095	50.00036953
44.1395	50.00037019
44.1695	50.00037081
44.1995	50.0003714
44.2295	50.00037195
44.2595	50.00037247
44.2895	50.00037295
44.3195	50.00037339
44.3495	50.00037379
44.3795	50.00037417
44.4095	50.0003745
44.4395	50.0003748
44.4695	50.00037506
44.4995	50.00037528
44.5295	50.00037547
44.5595	50.00037563
44.5895	50.00037574
44.6195	50.00037583
44.6495	50.00037587
44.6795	50.00037589
44.7095	50.00037586
44.7395	50.0003758
44.7695	50.00037571
44.7995	50.00037558
44.8295	50.00037542
44.8595	50.00037522
44.8895	50.00037499
44.9195	50.00037473
44.9495	50.00037443
44.9795	50.0003741
45.0095	50.00037373
45.0395	50.00037333
45.0695	50.0003729
45.0995	50.00037244
45.1295	50.00037195
45.1595	50.00037142
45.1895	50.00037086
45.2195	50.00037027
45.2495	50.00036965
45.2795	50.00036901
45.3095	50.00036833
45.3395	50.00036762
45.3695	50.00036688
45.3995	50.00036611
45.4295	50.00036532
45.4595	50.00036449
45.4895	50.00036364
45.5195	50.00036276
45.5495	50.00036186
45.5795	50.00036093
45.6095	50.00035997
45.6395	50.00035899
45.6695	50.00035798
45.6995	50.00035694
45.7295	50.00035589
45.7595	50.00035481
45.7895	50.0003537
45.8195	50.00035258
45.8495	50.00035143
45.8795	50.00035026
45.9095	50.00034907
45.9395	50.00034785
45.9695	50.00034662
45.9995	50.00034537
46.0295	50.0003441
46.0595	50.00034281
46.0895	50.0003415
46.1195	50.00034018
46.1495	50.00033883
46.1795	50.00033747
46.2095	50.0003361
46.2395	50.00033471
46.2695	50.0003333
46.2995	50.00033188
46.3295	50.00033045
46.3595	50.000329
46.3895	50.00032754
46.4195	50.00032607
46.4495	50.00032458
46.4795	50.00032309
46.5095	50.00032158
46.5395	50.00032007
46.5695	50.00031855
46.5995	50.00031701
46.6295	50.00031547
46.6595	50.00031392
46.6895	50.00031237
46.7195	50.00031081
46.7495	50.00030924
46.7795	50.00030766
46.8095	50.00030608
46.8395	50.0003045
46.8695	50.00030292
46.8995	50.00030133
46.9295	50.00029974
46.9595	50.00029814
46.9895	50.00029655
47.0195	50.00029495
47.0495	50.00029335
47.0795	50.00029176
47.1095	50.00029016
47.1395	50.00028857
47.1695	50.00028698
47.1995	50.00028539
47.2295	50.0002838
47.2595	50.00028222
47.2895	50.00028064
47.3195	50.00027906
47.3495	50.00027749
47.3795	50.00027593
47.4095	50.00027437
47.4395	50.00027282
47.4695	50.00027127
47.4995	50.00026974
47.5295	50.00026821
47.5595	50.00026669
47.5895	50.00026517
47.6195	50.00026367
47.6495	50.00026218
47.6795	50.0002607
47.7095	50.00025923
47.7395	50.00025777
47.7695	50.00025632
47.7995	50.00025489
47.8295	50.00025347
47.8595	50.00025206
47.8895	50.00025066
47.9195	50.00024928
47.9495	50.00024792
47.9795	50.00024656
48.0095	50.00024523
48.0395	50.00024391
48.0695	50.0002426
48.0995	50.00024131
48.1295	50.00024004
48.1595	50.00023879
48.1895	50.00023755
48.2195	50.00023633
48.2495	50.00023513
48.2795	50.00023395
48.3095	50.00023278
48.3395	50.00023164
48.3695	50.00023051
48.3995	50.00022941
48.4295	50.00022832
48.4595	50.00022726
48.4895	50.00022621
48.5195	50.00022519
48.5495	50.00022418
48.5795	50.0002232
48.6095	50.00022224
48.6395	50.0002213
48.6695	50.00022039
48.6995	50.0002195
48.7295	50.00021862
48.7595	50.00021778
48.7895	50.00021695
48.8195	50.00021615
48.8495	50.00021537
48.8795	50.00021461
48.9095	50.00021388
48.9395	50.00021317
48.9695	50.00021249
48.9995	50.00021183
49.0295	50.00021119
49.0595	50.00021058
49.0895	50.00020999
49.1195	50.00020943
49.1495	50.00020889
49.1795	50.00020837
49.2095	50.00020788
49.2395	50.00020742
49.2695	50.00020698
49.2995	50.00020656
49.3295	50.00020617
49.3595	50.0002058
49.3895	50.00020546
49.4195	50.00020515
49.4495	50.00020485
49.4795	50.00020459
49.5095	50.00020435
49.5395	50.00020413
49.5695	50.00020394
49.5995	50.00020377
49.6295	50.00020363
49.6595	50.00020351
49.6895	50.00020341
49.7195	50.00020334
49.7495	50.0002033
49.7795	50.00020328
49.8095	50.00020328
49.8395	50.00020331
49.8695	50.00020336
49.8995	50.00020344
49.9295	50.00020353
49.9595	50.00020366
49.9895	50.0002038
50.0195	50.00020397
50.0495	50.00020416
50.0795	50.00020438
50.1095	50.00020462
50.1395	50.00020488
50.1695	50.00020516
50.1995	50.00020546
50.2295	50.00020579
50.2595	50.00020614
50.2895	50.00020651
50.3195	50.0002069
50.3495	50.00020731
50.3795	50.00020775
50.4095	50.0002082
50.4395	50.00020867
50.4695	50.00020917
50.4995	50.00020968
50.5295	50.00021021
50.5595	50.00021077
50.5895	50.00021134
50.6195	50.00021193
50.6495	50.00021254
50.6795	50.00021317
50.7095	50.00021381
50.7395	50.00021447
50.7695	50.00021515
50.7995	50.00021585
50.8295	50.00021656
50.8595	50.00021729
50.8895	50.00021804
50.9195	50.0002188
50.9495	50.00021958
50.9795	50.00022037
51.0095	50.00022117
51.0395	50.00022199
51.0695	50.00022283
51.0995	50.00022368
51.1295	50.00022454
51.1595	50.00022541
51.1895	50.0002263
51.2195	50.0002272
51.2495	50.0002281
51.2795	50.00022903
51.3095	50.00022996
51.3395	50.0002309
51.3695	50.00023186
51.3995	50.00023282
51.4295	50.00023379
51.4595	50.00023478
51.4895	50.00023577
51.5195	50.00023677
51.5495	50.00023777
51.5795	50.00023879
51.6095	50.00023981
51.6395	50.00024084
51.6695	50.00024188
51.6995	50.00024292
51.7295	50.00024397
51.7595	50.00024502
51.7895	50.00024608
51.8195	50.00024714
51.8495	50.00024821
51.8795	50.00024928
51.9095	50.00025035
51.9395	50.00025143
51.9695	50.00025251
51.9995	50.00025359
52.0295	50.00025467
52.0595	50.00025576
52.0895	50.00025684
52.1195	50.00025793
52.1495	50.00025902
52.1795	50.00026011
52.2095	50.00026119
52.2395	50.00026228
52.2695	50.00026336
52.2995	50.00026445
52.3295	50.00026553
52.3595	50.00026661
52.3895	50.00026768
52.4195	50.00026875
52.4495	50.00026982
52.4795	50.00027089
52.5095	50.00027195
52.5395	50.00027301
52.5695	50.00027406
52.5995	50.00027511
52.6295	50.00027615
52.6595	50.00027719
52.6895	50.00027822
52.7195	50.00027925
52.7495	50.00028026
52.7795	50.00028127
52.8095	50.00028228
52.8395	50.00028327
52.8695	50.00028426
52.8995	50.00028524
52.9295	50.00028621
52.9595	50.00028717
52.9895	50.00028812
53.0195	50.00028907
53.0495	50.00029
53.0795	50.00029092
53.1095	50.00029183
53.1395	50.00029274
53.1695	50.00029363
53.1995	50.00029451
53.2295	50.00029537
53.2595	50.00029623
53.2895	50.00029708
53.3195	50.00029791
53.3495	50.00029873
53.3795	50.00029954
53.4095	50.00030033
53.4395	50.00030112
53.4695	50.00030189
53.4995	50.00030264
53.5295	50.00030338
53.5595	50.00030411
53.5895	50.00030483
53.6195	50.00030553
53.6495	50.00030621
53.6795	50.00030688
53.7095	50.00030754
53.7395	50.00030818
53.7695	50.00030881
53.7995	50.00030942
53.8295	50.00031001
53.8595	50.0003106
53.8895	50.00031116
53.9195	50.00031171
53.9495	50.00031224
53.9795	50.00031276
54.0095	50.00031326
54.0395	50.00031375
54.0695	50.00031421
54.0995	50.00031467
54.1295	50.0003151
54.1595	50.00031552
54.1895	50.00031593
54.2195	50.00031631
54.2495	50.00031668
54.2795	50.00031704
54.3095	50.00031737
54.3395	50.00031769
54.3695	50.00031799
54.3995	50.00031828
54.4295	50.00031855
54.4595	50.0003188
54.4895	50.00031903
54.5195	50.00031925
54.5495	50.00031945
54.5795	50.00031964
54.6095	50.0003198
54.6395	50.00031996
54.6695	50.00032009
54.6995	50.0003202
54.7295	50.0003203
54.7595	50.00032039
54.7895	50.00032045
54.8195	50.0003205
54.8495	50.00032053
54.8795	50.00032055
54.9095	50.00032055
54.9395	50.00032053
54.9695	50.0003205
54.9995	50.00032045
55.0295	50.00032038
55.0595	50.0003203
55.0895	50.0003202
55.1195	50.00032009
55.1495	50.00031996
55.1795	50.00031982
55.2095	50.00031965
55.2395	50.00031948
55.2695	50.00031929
55.2995	50.00031908
55.3295	50.00031886
55.3595	50.00031862
55.3895	50.00031837
55.4195	50.00031811
55.4495	50.00031783
55.4795	50.00031753
55.5095	50.00031722
55.5395	50.0003169
55.5695	50.00031657
55.5995	50.00031622
55.6295	50.00031585
55.6595	50.00031548
55.6895	50.00031509
55.7195	50.00031469
55.7495	50.00031427
55.7795	50.00031385
55.8095	50.0003134
55.8395	50.00031295
55.8695	50.00031249
55.8995	50.00031202
55.9295	50.00031153
55.9595	50.00031103
55.9895	50.00031052
56.0195	50.00031001
56.0495	50.00030948
56.0795	50.00030894
56.1095	50.00030839
56.1395	50.00030783
56.1695	50.00030726
56.1995	50.00030668
56.2295	50.00030609
56.2595	50.0003055
56.2895	50.00030489
56.3195	50.00030428
56.3495	50.00030366
56.3795	50.00030303
56.4095	50.00030239
56.4395	50.00030175
56.4695	50.0003011
56.4995	50.00030044
56.5295	50.00029978
56.5595	50.00029911
56.5895	50.00029843
56.6195	50.00029775
56.6495	50.00029706
56.6795	50.00029637
56.7095	50.00029567
56.7395	50.00029497
56.7695	50.00029426
56.7995	50.00029355
56.8295	50.00029283
56.8595	50.00029211
56.8895	50.00029139
56.9195	50.00029066
56.9495	50.00028993
56.9795	50.0002892
57.0095	50.00028847
57.0395	50.00028773
57.0695	50.000287
57.0995	50.00028626
57.1295	50.00028552
57.1595	50.00028478
57.1895	50.00028403
57.2195	50.00028329
57.2495	50.00028255
57.2795	50.0002818
57.3095	50.00028106
57.3395	50.00028032
57.3695	50.00027958
57.3995	50.00027884
57.4295	50.0002781
57.4595	50.00027736
57.4895	50.00027662
57.5195	50.00027589
57.5495	50.00027516
57.5795	50.00027443
57.6095	50.0002737
57.6395	50.00027298
57.6695	50.00027226
57.6995	50.00027154
57.7295	50.00027083
57.7595	50.00027012
57.7895	50.00026941
57.8195	50.00026871
57.8495	50.00026801
57.8795	50.00026732
57.9095	50.00026664
57.9395	50.00026596
57.9695	50.00026528
57.9995	50.00026461
58.0295	50.00026395
58.0595	50.00026329
58.0895	50.00026263
58.1195	50.00026199
58.1495	50.00026135
58.1795	50.00026072
58.2095	50.00026009
58.2395	50.00025948
58.2695	50.00025886
58.2995	50.00025826
58.3295	50.00025767
58.3595	50.00025708
58.3895	50.0002565
58.4195	50.00025593
58.4495	50.00025537
58.4795	50.00025481
58.5095	50.00025427
58.5395	50.00025373
58.5695	50.0002532
58.5995	50.00025269
58.6295	50.00025218
58.6595	50.00025168
58.6895	50.00025119
58.7195	50.00025071
58.7495	50.00025024
58.7795	50.00024978
58.8095	50.00024933
58.8395	50.00024889
58.8695	50.00024846
58.8995	50.00024804
58.9295	50.00024763
58.9595	50.00024723
58.9895	50.00024684
59.0195	50.00024646
59.0495	50.0002461
59.0795	50.00024574
59.1095	50.0002454
59.1395	50.00024506
59.1695	50.00024474
59.1995	50.00024443
59.2295	50.00024413
59.2595	50.00024384
59.2895	50.00024356
59.3195	50.0002433
59.3495	50.00024304
59.3795	50.0002428
59.4095	50.00024256
59.4395	50.00024234
59.4695	50.00024213
59.4995	50.00024194
59.5295	50.00024175
59.5595	50.00024158
59.5895	50.00024141
59.6195	50.00024126
59.6495	50.00024112
59.6795	50.000241
59.7095	50.00024088
59.7395	50.00024078
59.7695	50.00024068
59.7995	50.0002406
59.8295	50.00024053
59.8595	50.00024047
59.8895	50.00024042
59.9195	50.00024039
59.9495	50.00024036
59.9795	50.00024035
60.0095	50.00024035
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	


==> GFM_Figures/data/GFM_COST/GFM_COST.txt <==
0.4	9.5749325
0.5	7.773690458
0.6	7.474995
0.7	7.266387208
0.8  6.554095208
0.9	7.251063292


==> GFM_Figures/data/GFM_COST/GFM_COST_OPT.txt <==
0.4	5.867787375
0.5	5.867787375
0.6	5.867787375
0.7	5.867787375
0.8	5.867787375
0.9	5.867787375
1	5.867787375


==> GFM_Figures/data/GFM_Wind_Histogram/GFM_450MW.txt <==
0.0125	0.138888889
0.0375	0.017361111
0.0625	0.017361111
0.0875	0.020833333
0.1125	0.027777778
0.1375	0.024305556
0.1625	0.024305556
0.1875	0.045138889
0.2125	0.041666667
0.2375	0.041666667
0.2625	0.041666667
0.2875	0.034722222
0.3125	0.041666667
0.3375	0.048611111
0.3625	0.069444444
0.3875	0.072916667
0.4125	0.041666667
0.4375	0.027777778
0.4625	0.020833333
0.4875	0.024305556
0.5125	0.017361111
0.5375	0.017361111
0.5625	0.020833333
0.5875	0.010416667
0.6125	0.027777778
0.6375	0.006944444
0.6625	0
0.6875	0.003472222
0.7125	0
0.7375	0.003472222
0.7625	0.017361111
0.7875	0.010416667
0.8125	0.020833333
0.8375	0
0.8625	0
0.8875	0.020833333


==> GFM_Figures/data/GFM_Wind_Histogram/GFM_750MW.txt <==
0.0125	0.083333333
0.0375	0.020833333
0.0625	0.010416667
0.0875	0.003472222
0.1125	0.003472222
0.1375	0.003472222
0.1625	0
0.1875	0
0.2125	0
0.2375	0
0.2625	0
0.2875	0
0.3125	0.003472222
0.3375	0.003472222
0.3625	0
0.3875	0.006944444
0.4125	0.013888889
0.4375	0.027777778
0.4625	0.034722222
0.4875	0.027777778
0.5125	0.038194444
0.5375	0.045138889
0.5625	0.03125
0.5875	0.024305556
0.6125	0.03125
0.6375	0.065972222
0.6625	0.0625
0.6875	0.083333333
0.7125	0.079861111
0.7375	0.128472222
0.7625	0.131944444
0.7875	0.027777778
0.8125	0.006944444


==> GFM_Figures/data/SSC1/SSC1_2.5.txt <==
0	2.5
1	2.5
2	2.5
3	2.5
4	2.5
5	2.5
6	2.5
7	2.5
8	2.5
9	2.5
10	2.5
11	2.5
12	2.5
13	2.5
14	2.5
15	2.5
16	2.5
17	2.5
18	2.5
19	2.5
20	2.5
21	2.5
22	2.5
23	2.5
24	2.5


==> GFM_Figures/data/SSC1/SSC1_noSSC.txt <==
0	3.323301582
1	3.476644226
2	3.641815894
3	3.3053789
4	3.180911006
5	2.984933978
6	3.01536614
7	3.252365716
8	2.794981444
9	3.198025688
10	2.536021671
11	1.605229988
12	1.592126497
13	1.772967058
14	1.793846884
15	2.36141331
16	2.608316178
17	3.23966475
18	3.901630874
19	3.643925543
20	3.53598957
21	3.003122044
22	2.745416333
23	2.326187538
24	1.830817426


==> GFM_Figures/data/SSC1/SSC1_withSSC.txt <==
0	4.759104516
1	4.935328396
2	5.386344288
3	4.622283371
5	3.754044742
6	3.894848269
7	3.947216822
8	3.890961621
9	4.095937197
10	3.103180319
11	2.776651535
12	2.773293561
13	2.892626486
14	2.553473142
15	2.753653512
16	2.866917543
17	3.443335234
18	4.209312272
19	4.036507062
20	3.787434653
21	3.098300061
22	2.8436972
23	2.727992262
24	2.773491502


==> GFM_Figures/data/SSC2/GFM_SSC.txt <==
0	0.6898568
1	0.7137654
2	0.7218786
3	0.7249644
4	0.7717373
5	0.6650945
6	0.6786401
7	0.6818577
8	0.6889078
9	0.7304667
10	0.7136995
11	0.6623008
12	0.6108605
13	0.4360927
14	0.1406758
15	0.1498292
16	0.02766008
17	0.01356107
18	0.008976048
19	0.01022114
20	0.01295335
21	0.02332947
22	0.02784706
23	0.07397598
24	0.5896736


==> GFM_Figures/data/SSC2/GFM_noSSC.txt <==
0	0.6915199
1	0.690961
2	0.654176
3	0.679801
4	0.6876462
5	0.6773116
6	0.6747962
7	0.68275
8	0.6640199
9	0.7010702
10	0.6290841
11	0.3983864
12	0.2376235
13	0.06062237
14	0.0105141
15	0.000191424
16	6.60E-05
17	2.01E-06
18	6.59E-05
19	1.11E-05
20	0.000182976
21	7.65E-06
22	0.000111635
23	0
24	0.2825671


==> GFM_Figures/data/SSC2/Netdemand_SSC.txt <==
0	15.00006
1	10.00005
2	10.00056
3	10.00001
4	15.00004367
5	15
6	15.00008
7	15.0001
8	15.00018
9	21.00006
10	15.0001
11	15
12	21.337
13	44.70425
14	92.76217
15	130.72661
16	155.84467
17	194.15884
18	230.04252
19	234.82792
20	218.95205
21	183.40064
22	144.22076
23	98.84376
24	15.00091


==> GFM_Figures/data/SSC2/Netdemand_noSSC.txt <==
0	10.00012
1	15.00001
2	15.00003
3	9.00006
4	9.00005
5	9.00007
6	9.00002
7	9.00003
8	10.00006
9	15
10	15
11	14.9988
12	21.0003
13	29.9992
14	84.48887
15	118.98782
16	153.63409
17	193.09113
18	229.33104
19	234.02713
20	217.94994
21	181.5641
22	142.04431
23	93.041
24	19.00004


==> GFM_Figures/data/Wind_Cost/COST_GFLSSC.txt <==
300 26.19269583
450 24.39254208
600 22.13998958
750 20.04821417


==> GFM_Figures/data/Wind_Cost/COST_NOSSC.txt <==
300 20.6608475
450 13.62303663
600 8.677893875
750 6.6915175




==> GFM_Figures/data/Wind_Cost/COST_SSC.txt <==
300 20.96219
450 14.16950354
600 9.856495583
750 6.830630333





==> GFM_Figures/data/Wind_Cost_notuse/COST_NOSSC.txt <==
100	19.95915583
150	14.26664967
200	9.662677125
250	7.037839875
300	6.78018925


==> GFM_Figures/data/Wind_Cost_notuse/COST_SSC.txt <==
100	20.88141833
150	14.97728892
200	10.21673933
250	7.542774625
300	7.458301083


==> GFM_Figures/data/Wind_Cost_notuse/GFM_NOSSC.txt <==
100	0.000650243     
150	0.11449361
200	0.314237237
250	0.582712724
300	0.697952498

==> GFM_Figures/data/Wind_Cost_notuse/GFM_SSC.txt <==
100	0.018379363    
150	0.251812638
200	0.440866273
250	0.631398786
300	0.746965204

==> GFM_Figures/data_GFM_Unequal/24H_GFM/GFM_NOSSC_WF1.txt <==
0	0.5886238
1	0.677813
2	0.6802893
3	0.642897
4	0.6430334
5	0.6725129
6	0.660718
7	0.6510099
8	0.6475876
9	0.5898203
10	0.5208183
11	0.4892336
12	0.2183962
13	0.06474422
14	0.01039276
15	1.08E-04
16	2.36E-06
17	4.70E-07
18	1.15E-04
19	3.63E-05
20	1.47E-05
21	0.00E+00
22	0
23	9.67E-05
24	8.73E-02


==> GFM_Figures/data_GFM_Unequal/24H_GFM/GFM_NOSSC_WF23.txt <==
0	0.5660471
1	0.6476582
2	0.6584009
3	0.643093
4	0.6394693
5	0.675293
6	0.6455769
7	0.6527569
8	0.6512737
9	0.587386
10	0.5262411
11	0.4843003
12	0.2283158
13	0.06503598
14	0.01049123
15	0.000111667
16	2.07E-06
17	4.54E-07
18	0.000119637
19	3.59E-05
20	1.45E-05
21	0
22	0
23	8.86E-05
24	0


==> GFM_Figures/data_GFM_Unequal/24H_GFM/GFM_NOSSC_WF24.txt <==
0	0.5656417
1	0.6540511
2	0.6594316
3	0.6432431
4	0.6231533
5	0.6892367
6	0.650664
7	0.6560705
8	0.6508461
9	0.6139798
10	0.518649
11	0.4937469
12	0.2234118
13	0.06448814
14	0.01068341
15	0.000106818
16	2.06E-06
17	4.51E-07
18	0.000117348
19	3.52E-05
20	1.48E-05
21	0
22	0
23	8.66E-05
24	0


==> GFM_Figures/data_GFM_Unequal/24H_GFM/GFM_SSC_WF1.txt <==
0	0.716487
1	0.700186
2	0.690626
3	0.7220656
4	0.7067348
5	0.719702
6	0.7244851
7	0.6813732
8	0.7372704
9	0.8496036
10	0.7734074
11	0.8697028
12	0.8011042
13	0.5626281
14	0.5599829
15	0.4467602
16	0.07247495
17	7.40E-06
18	3.69E-06
19	1.24E-05
20	1.46E-06
21	0.06887311
22	0.196364
23	0.336894
24	0.5061073


==> GFM_Figures/data_GFM_Unequal/24H_GFM/GFM_SSC_WF23.txt <==
0	0.6767274
1	0.6936356
2	0.6807777
3	0.6939615
4	0.7036281
5	0.7095528
6	0.7076754
7	0.6784235
8	0.7196731
9	0.8355341
10	0.7496857
11	0.6227054
12	0.5517271
13	0.3126362
14	0.3099762
15	0.1434345
16	5.74E-05
17	5.62E-06
18	3.61E-06
19	1.25E-05
20	1.39E-06
21	0.000330242
22	4.54E-06
23	3.02E-05
24	0.256098


==> GFM_Figures/data_GFM_Unequal/24H_GFM/GFM_SSC_WF24.txt <==
0	0.6591351
1	0.639181
2	0.6649427
3	0.6317436
4	0.6492464
5	0.6767481
6	0.6792247
7	0.6506312
8	0.6706306
9	0.6988166
10	0.59858
11	0.3712309
12	0.301474
13	0.06263476
14	0.0599881
15	0.00019883
16	8.40E-06
17	4.95E-06
18	3.62E-06
19	1.23E-05
20	1.44E-06
21	2.99E-05
22	1.73E-06
23	7.97E-06
24	0.006115804


==> GFM_Figures/data_GFM_Unequal/24H_NetDemand/NOSSC_NetDemand.txt <==
0	21.00002
1	15.00005
2	10.00002
3	10.00002
4	10.00006
5	15
6	9.00001
7	9.00007
8	9.00014
9	9
10	8.9999
11	19.0001
12	15
13	30.9993
14	84.4895
15	118.97959
16	1.54E+02
17	1.93E+02
18	229.33357
19	2.34E+02
20	2.18E+02
21	181.56335
22	142.03485
23	9.30E+01
24	48.84365


==> GFM_Figures/data_GFM_Unequal/24H_NetDemand/SSC_NetDemand.txt <==
0	10.00001
1	16.00014
2	9.00007
3	10.00003
4	10.00011
5	15
6	9.00005
7	15.00002
8	9
9	9.99999
10	15
11	15.00003
12	18.99992
13	34.36798
14	128.50187
15	134.41072
16	1.56E+02
17	1.93E+02
18	2.29E+02
19	2.34E+02
20	2.18E+02
21	1.83E+02
22	1.47E+02
23	1.02E+02
24	66.64939


==> GFM_Figures/data_GFM_Unequal/24H_SCR/2.5.txt <==
0	2.5
1	2.5
2	2.5
3	2.5
4	2.5
5	2.5
6	2.5
7	2.5
8	2.5
9	2.5
10	2.5
11	2.5
12	2.5
13	2.5
14	2.5
15	2.5
16	2.5
17	2.5
18	2.5
19	2.5
20	2.5
21	2.5
22	2.5
23	2.5
24	2.5


==> GFM_Figures/data_GFM_Unequal/24H_SCR/SCR_NOSSC.txt <==
0	3.654287629
1	3.512495444
2	2.873666724
3	2.959178748
4	2.759547982
5	3.599236987
6	2.96601327
7	2.867169362
8	2.634956536
9	2.03405281
10	1.717971945
11	2.191702675
12	1.313824164
13	1.757821885
14	1.793657112
15	2.36E+00
16	2.77E+00
17	3.58E+00
18	4.05E+00
19	3.87E+00
20	3.62E+00
21	3.00E+00
22	2.745000721
23	2.50E+00
24	2.10E+00


==> GFM_Figures/data_GFM_Unequal/24H_SCR/SCR_SSC.txt <==
0	5.542485699
1	5.615684148
2	5.090743541
3	4.650141357
4	4.410749481
5	4.2435136
6	4.299095189
7	5.460243278
8	4.053229807
9	3.77718127
10	3.533092718
11	3.042918999
12	3.458988026
13	3.176355216
14	3.426882442
15	3.68E+00
16	3.03E+00
17	3.24E+00
18	4.16E+00
19	3.97E+00
20	3.71E+00
21	3.15E+00
22	3.146594268
23	3.11E+00
24	3.44E+00


==> GFM_Figures/data_GFM_Unequal/GFM_distribution/450MW.txt <==
0.0125	0.192028986
0.0375	0.007246377
0.0625	0.018115942
0.0875	0.007246377
0.1125	0.043478261
0.1375	0.028985507
0.1625	0.036231884
0.1875	0.028985507
0.2125	0.003623188
0.2375	0.032608696
0.2625	0.018115942
0.2875	0.007246377
0.3125	0.025362319
0.3375	0.014492754
0.3625	0.039855072
0.3875	0.02173913
0.4125	0.025362319
0.4375	0.047101449
0.4625	0.032608696
0.4875	0.036231884
0.5125	0.007246377
0.5375	0.003623188
0.5625	0.010869565
0.5875	0.007246377
0.6125	0.054347826
0.6375	0.025362319
0.6625	0.032608696
0.6875	0.02173913
0.7125	0.025362319
0.7375	0.032608696
0.7625	0
0.7875	0
0.8125	0.025362319
0.8375	0.018115942
0.8625	0.014492754
0.8875	0.032608696
0.9125	0
0.9375	0.02173913
	
	
	
	


==> GFM_Figures/data_GFM_Unequal/GFM_distribution/450MW_WF1.txt <==
0.02	0.134078212
0.06	0.011173184
0.1	0.016759777
0.14	0.022346369
0.18	0.011173184
0.22	0.033519553
0.26	0.027932961
0.3	0.016759777
0.34	0.022346369
0.38	0.033519553
0.42	0.055865922
0.46	0.100558659
0.5	0.094972067
0.54	0.055865922
0.58	0.072625698
0.62	0.100558659
0.66	0.055865922
0.7	0.055865922
0.74	0.033519553
0.78	0.011173184
0.82	0.016759777
0.86	0.005586592
0.9	0.011173184


==> GFM_Figures/data_GFM_Unequal/GFM_distribution/450MW_WF23.txt <==
0.02	0.284916201
0.06	0.027932961
0.1	0.033519553
0.14	0.033519553
0.18	0.061452514
0.22	0.027932961
0.26	0.055865922
0.3	0.05027933
0.34	0.094972067
0.38	0.072625698
0.42	0.061452514
0.46	0.011173184
0.5	0.055865922
0.54	0.016759777
0.58	0.022346369
0.62	0.011173184
0.66	0.011173184
0.7	0.022346369
0.74	0.011173184
0.78	0
0.82	0.016759777
0.86	0.005586592
0.9	0.011173184
0.94	
0.96	


==> GFM_Figures/data_GFM_Unequal/GFM_distribution/750MW.txt <==
0.0125	0.003623188
0.0375	0
0.0625	0.003623188
0.0875	0
0.1125	0
0.1375	0.007246377
0.1625	0.028985507
0.1875	0.014492754
0.2125	0.007246377
0.2375	0.003623188
0.2625	0.003623188
0.2875	0.018115942
0.3125	0.007246377
0.3375	0
0.3625	0
0.3875	0.007246377
0.4125	0.028985507
0.4375	0.014492754
0.4625	0.025362319
0.4875	0.007246377
0.5125	0.028985507
0.5375	0.028985507
0.5625	0.010869565
0.5875	0.028985507
0.6125	0.018115942
0.6375	0.061594203
0.6625	0.126811594
0.6875	0.079710145
0.7125	0.141304348
0.7375	0.050724638
0.7625	0.010869565
0.7875	0.057971014
0.8125	0.02173913
0.8375	0.025362319
0.8625	0.018115942
0.8875	0.028985507
0.9125	0
0.9375	0.079710145
	
	
	
	


==> GFM_Figures/data_GFM_Unequal/GFM_distribution/750MW_WF23.txt <==
0.02	0.067039106
0.06	0.005586592
0.1	0.005586592
0.14	0
0.18	0.005586592
0.22	0.005586592
0.26	0.005586592
0.3	0.005586592
0.34	0.016759777
0.38	0.005586592
0.42	0.05027933
0.46	0.061452514
0.5	0.05027933
0.54	0.106145251
0.58	0.055865922
0.62	0.044692737
0.66	0.055865922
0.7	0.100558659
0.74	0.106145251
0.78	0.139664804
0.82	0.022346369
0.86	0.022346369
0.9	0.011173184
0.94	0.05027933
0.96	


==> GFM_Figures/data_GFM_Unequal/Switching_200vs800/10.txt <==
10 50.5

==> GFM_Figures/data_GFM_Unequal/Switching_200vs800/40.txt <==
40 50.5

==> GFM_Figures/data_GFM_Unequal/Switching_200vs800/P.txt <==
0.0295	1.004961629
0.0595	1.004553835
0.0895	1.003557626
0.1195	1.002186621
0.1495	1.000764205
0.1795	0.99962451
0.2095	0.999108323
0.2395	0.999288656
0.2695	1.000142984
0.2995	1.001392492
0.3295	1.002789753
0.3595	1.003987622
0.3895	1.004706655
0.4195	1.004725082
0.4495	1.004126278
0.4795	1.003037559
0.5095	1.001793794
0.5395	1.00059686
0.5695	0.999773421
0.5995	0.99949964
0.6295	0.999917079
0.6595	1.000913082
0.6895	1.002254996
0.7195	1.00355959
0.7495	1.004620441
0.7795	1.005122752
0.8095	1.004975698
0.8395	1.00399612
0.8695	1.002424352
0.8995	1.000644998
0.9295	0.99921912
0.9595	0.998546268
0.9895	0.998839117
1.0195	0.998890088
1.0495	1.000602952
1.0795	1.002286353
1.1095	1.003654501
1.1395	1.004184073
1.1695	1.003706407
1.1995	1.002275045
1.2295	1.000326669
1.2595	0.998363317
1.2895	0.996954789
1.3195	0.996428741
1.3495	0.996957789
1.3795	0.998346315
1.4095	1.000260198
1.4395	1.002193608
1.4695	1.003693525
1.4995	1.004318089
1.5295	1.003948477
1.5595	1.002642476
1.5895	1.000802726
1.6195	0.998902269
1.6495	0.997597384
1.6795	0.997197533
1.7095	0.997849069
1.7395	0.999214103
1.7695	1.000925976
1.7995	1.002480049
1.8295	1.003488796
1.8595	1.003620592
1.8895	1.002890197
1.9195	1.001457522
1.9495	0.999762833
1.9795	0.998219229
2.0095	0.997284856
2.0395	0.997310423
2.0695	0.998378704
2.0995	1.000154333
2.1295	1.0022098
2.1595	1.00396369
2.1895	1.004995636
2.2195	1.004967352
2.2495	1.00378737
2.2795	1.001730851
2.3095	0.999396988
2.3395	0.997368015
2.3695	0.99622672
2.3995	0.996229167
2.4295	0.997415312
2.4595	0.999425463
2.4895	1.001755027
2.5195	1.003724061
2.5495	1.004795338
2.5795	1.004643021
2.6095	1.003356985
2.6395	1.001235364
2.6695	0.99888859
2.6995	0.996903696
2.7295	0.995852161
2.7595	0.995968259
2.7895	0.997250191
2.8195	0.99930144
2.8495	1.001609636
2.8795	1.003511048
2.9095	1.004539099
2.9395	1.004386236
2.9695	1.003143221
2.9995	1.001108825
3.0295	0.998842363
3.0595	0.996868971
3.0895	0.995753395
3.1195	0.995770293
3.1495	0.997079735
3.1795	0.99928591
3.2095	1.001830442
3.2395	1.003927121
3.2695	1.005036723
3.2995	1.004829967
3.3295	1.00339993
3.3595	1.001081797
3.3895	0.998542417
3.4195	0.996467815
3.4495	0.995684562
3.4795	0.996368579
3.5095	0.998367056
3.5395	1.000908809
3.5695	1.003282783
3.5995	1.004816196
3.6295	1.005195407
3.6595	1.004356644
3.6895	1.00257559
3.7195	1.000292794
3.7495	0.998129108
3.7795	0.996624679
3.8095	0.996216509
3.8395	0.996863668
3.8695	0.998385405
3.8995	1.002205967
3.9295	1.003754321
3.9595	1.005234658
3.9895	1.00601791
4.0195	1.005775462
4.0495	1.004704623
4.0795	1.003090464
4.1095	1.001442722
4.1395	1.000144053
4.1695	0.999579446
4.1995	0.999855694
4.2295	1.000902517
4.2595	1.002346757
4.2895	1.003839496
4.3195	1.004962253
4.3495	1.005587904
4.3795	1.005520047
4.4095	1.004825896
4.4395	1.003498435
4.4695	1.001884729
4.4995	1.000377174
4.5295	0.999433324
4.5595	0.999276977
4.5895	0.999983893
4.6195	1.00133808
4.6495	1.003136972
4.6795	1.004860631
4.7095	1.00609139
4.7395	1.00645927
4.7695	1.005913659
4.7995	1.004568141
4.8295	1.002749211
4.8595	1.00079706
4.8895	0.999274037
4.9195	0.998539893
4.9495	0.99881349
4.9795	0.999968633
5.0095	1.001727119
5.0395	1.003692026
5.0695	1.005417605
5.0995	1.006402538
5.1295	1.006371639
5.1595	1.005223218
5.1895	1.003311164
5.2195	1.001113067
5.2495	0.999268734
5.2795	0.998228382
5.3095	0.998302933
5.3395	0.99944491
5.3695	1.001385312
5.3995	1.003555361
5.4295	1.005372392
5.4595	1.006261227
5.4895	1.00602803
5.5195	1.004701668
5.5495	1.00157983
5.5795	0.998761513
5.6095	0.99674528
5.6395	0.995938856
5.6695	0.996491611
5.6995	0.998150325
5.7295	1.000404019
5.7595	1.002509332
5.7895	1.003946322
5.8195	1.004315512
5.8495	1.003608245
5.8795	1.001990657
5.9095	0.999937963
5.9395	0.998017791
5.9695	0.996795856
5.9995	0.99656096
6.0295	0.997382775
6.0595	0.998971498
6.0895	1.000928938
6.1195	1.002691371
6.1495	1.003809408
6.1795	1.003954925
6.2095	1.003132159
6.2395	1.001608358
6.2695	0.999858346
6.2995	0.998321801
6.3295	0.997338214
6.3595	0.996991458
6.3895	0.997400274
6.4195	0.998428268
6.4495	0.999905382
6.4795	1.001402247
6.5095	1.002552416
6.5395	1.003088447
6.5695	1.002931193
6.5995	1.002097117
6.6295	1.000873287
6.6595	0.999591258
6.6895	0.998631628
6.7195	0.998198422
6.7495	0.998326701
6.7795	0.998939959
6.8095	0.999903893
6.8395	1.002915347
6.8695	1.00359631
6.8995	1.004305801
6.9295	1.004562796
6.9595	1.004097654
6.9895	1.003074092
7.0195	1.001780478
7.0495	1.000727804
7.0795	1.00018359
7.1095	1.000333875
7.1395	1.000930477
7.1695	1.001785332
7.1995	1.002628016
7.2295	1.003308029
7.2595	1.003661838
7.2895	1.003632977
7.3195	1.00322067
7.3495	1.002707386
7.3795	1.002204238
7.4095	1.00188474
7.4395	1.001760853
7.4695	1.00188822
7.4995	1.002196438
7.5295	1.002513393
7.5595	1.002551122
7.5895	1.00233207
7.6195	1.001899919
7.6495	1.001525179
7.6795	1.001276357
7.7095	1.001252851
7.7395	1.001395556
7.7695	1.001688397
7.7995	1.00201419
7.8295	1.00232186
7.8595	1.00249712
7.8895	1.002526695
7.9195	1.002386519
7.9495	1.00225215
7.9795	1.00213017
8.0095	1.00208977
8.0395	1.002167656
8.0695	1.002399276
8.0995	1.002689067
8.1295	1.002906954
8.1595	1.002844131
8.1895	1.002551779
8.2195	1.002117808
8.2495	1.001921676
8.2795	1.001994667
8.3095	1.002353481
8.3395	1.002834748
8.3695	1.003333165
8.3995	1.003684569
8.4295	1.003778017
8.4595	1.003486591
8.4895	1.002924796
8.5195	1.002222201
8.5495	1.001654574
8.5795	1.001343652
8.6095	1.001404046
8.6395	1.000981204
8.6695	1.000948289
8.6995	1.001189589
8.7295	1.001508279
8.7595	1.001684586
8.7895	1.001652498
8.8195	1.001389505
8.8495	1.001053214
8.8795	1.000714981
8.9095	1.000500972
8.9395	1.000423609
8.9695	1.000526519
8.9995	1.00075103
9.0295	1.001029187
9.0595	1.001208465
9.0895	1.001268441
9.1195	1.001194587
9.1495	1.001202509
9.1795	1.001270445
9.2095	1.001409847
9.2395	1.001435209
9.2695	1.001327121
9.2995	1.001086559
9.3295	1.000898983
9.3595	1.00090905
9.3895	1.001144343
9.4195	1.001495295
9.4495	1.001796169
9.4795	1.001934296
9.5095	1.001901751
9.5395	1.001651988
9.5695	1.001271615
9.5995	1.000835385
9.6295	1.000479783
9.6595	1.00025959
9.6895	1.000259768
9.7195	1.000437929
9.7495	1.000708649
9.7795	1.000965656
9.8095	1.00116738
9.8395	1.001375382
9.8695	1.001612481
9.8995	1.001788403
9.9295	1.001798818
9.9595	1.001499844
9.9895	1.000998933
10.0195	0.978139454
10.0495	0.986717101
10.0795	0.992092143
10.1095	0.996918604
10.1395	1.002116525
10.1695	1.007521568
10.1995	1.012367104
10.2295	1.015900111
10.2595	1.017530173
10.2895	1.017001948
10.3195	1.014361113
10.3495	1.010092081
10.3795	1.004735818
10.4095	0.999015116
10.4395	0.993614025
10.4695	0.989233558
10.4995	0.986389335
10.5295	0.985419903
10.5595	0.986357814
10.5895	0.989088031
10.6195	0.993224926
10.6495	0.993886387
10.6795	0.999068204
10.7095	1.003753161
10.7395	1.007473838
10.7695	1.009806086
10.7995	1.010423446
10.8295	1.009256632
10.8595	1.006435134
10.8895	1.002341474
10.9195	0.997469692
10.9495	0.992389099
10.9795	0.987720131
11.0095	0.984066033
11.0395	0.981904751
11.0695	0.981527163
11.0995	0.982941416
11.1295	0.985993995
11.1595	0.990299028
11.1895	0.995318156
11.2195	1.000411198
11.2495	1.005052177
11.2795	1.00865267
11.3095	1.010793764
11.3395	1.011095747
11.3695	1.009522581
11.3995	1.006275293
11.4295	1.001919132
11.4595	0.997158308
11.4895	0.99261971
11.5195	0.988803144
11.5495	0.985901397
11.5795	0.984237808
11.6095	0.984025285
11.6395	0.985384014
11.6695	0.988186993
11.6995	0.992046166
11.7295	0.996467943
11.7595	1.000854671
11.7895	1.004673993
11.8195	1.007430841
11.8495	1.008779673
11.8795	1.008549349
11.9095	1.006806399
11.9395	1.003887912
11.9695	1.000233697
11.9995	0.996295804
12.0295	0.99247478
12.0595	0.989076573
12.0895	0.98653985
12.1195	0.985185167
12.1495	0.985343323
12.1795	0.986967884
12.2095	0.989855087
12.2395	0.993553914
12.2695	0.997587022
12.2995	1.001426036
12.3295	1.004649261
12.3595	1.006897505
12.3895	1.007919277
12.4195	1.007558257
12.4495	1.005750139
12.4795	1.00271338
12.5095	0.998858496
12.5395	0.994695258
12.5695	0.990779217
12.5995	0.987583265
12.6295	0.985505818
12.6595	0.984761183
12.6895	0.985443984
12.7195	0.987435844
12.7495	0.990499163
12.7795	0.994217736
12.8095	0.998131853
12.8395	1.001750235
12.8695	1.004645605
12.8995	1.006445957
12.9295	1.006951692
12.9595	1.006092862
12.9895	1.004009303
13.0195	1.000963677
13.0495	0.997390241
13.0795	0.993728644
13.1095	0.990458862
13.1395	0.988033636
13.1695	0.986788579
13.1995	0.986851931
13.2295	0.98814488
13.2595	0.990375046
13.2895	0.993265058
13.3195	0.996439124
13.3495	0.9995856
13.3795	1.002296062
13.4095	1.004252196
13.4395	1.005186757
13.4695	1.005006161
13.4995	1.003729301
13.5295	1.00158281
13.5595	0.998879756
13.5895	0.995984293
13.6195	0.993214951
13.6495	0.99076088
13.6795	0.993250027
13.7095	0.992340513
13.7395	0.992463741
13.7695	0.993460793
13.7995	0.995175609
13.8295	0.997440756
13.8595	1.000010229
13.8895	1.002584959
13.9195	1.004860732
13.9495	1.006679798
13.9795	1.007814138
14.0095	1.008136348
14.0395	1.007535371
14.0695	1.006080899
14.0995	1.003955706
14.1295	1.001435074
14.1595	0.998820709
14.1895	0.996450257
14.2195	0.994592793
14.2495	0.993395088
14.2795	0.992984872
14.3095	0.993411477
14.3395	0.994685531
14.3695	0.996673224
14.3995	0.999105398
14.4295	1.001673904
14.4595	1.004038544
14.4895	1.005912244
14.5195	1.007053506
14.5495	1.007323554
14.5795	1.006688166
14.6095	1.005246875
14.6395	1.00330578
14.6695	1.001167172
14.6995	0.99909461
14.7295	0.997348869
14.7595	0.996126472
14.7895	0.995585356
14.8195	0.99575106
14.8495	0.996456858
14.8795	0.997590888
14.9095	0.999012652
14.9395	1.000608373
14.9695	1.002210245
14.9995	1.003607722
15.0295	1.004632411
15.0595	1.005146822
15.0895	1.005100663
15.1195	1.004498636
15.1495	1.003435997
15.1795	1.002043382
15.2095	1.000509959
15.2395	0.999146319
15.2695	0.99817529
15.2995	0.997708473
15.3295	0.997740567
15.3595	0.998163122
15.3895	0.998926433
15.4195	0.99989577
15.4495	1.000813179
15.4795	1.00154686
15.5095	1.002012995
15.5395	1.002240195
15.5695	1.002242151
15.5995	1.002011804
15.6295	1.001637756
15.6595	1.001226731
15.6895	0.996630704
15.7195	0.995578359
15.7495	0.995107968
15.7795	0.995038307
15.8095	0.995204263
15.8395	0.995488121
15.8695	0.995830582
15.8995	0.996195961
15.9295	0.996548987
15.9595	0.996850194
15.9895	0.997068577
16.0195	0.997145809
16.0495	0.996896283
16.0795	0.996343279
16.1095	0.995558149
16.1395	0.99476111
16.1695	0.994094426
16.1995	0.993638999
16.2295	0.993425992
16.2595	0.993446238
16.2895	0.993694127
16.3195	0.994149926
16.3495	0.994837483
16.3795	0.995671342
16.4095	0.996547112
16.4395	0.9973876
16.4695	0.998100877
16.4995	0.998599505
16.5295	0.99876191
16.5595	0.998487077
16.5895	0.997813846
16.6195	0.996832091
16.6495	0.995679969
16.6795	0.994503671
16.7095	0.993452352
16.7395	0.992722107
16.7695	0.992424919
16.7995	0.992593151
16.8295	0.9932116
16.8595	0.994211301
16.8895	0.995463648
16.9195	0.996802064
16.9495	0.998022521
16.9795	0.998971371
17.0095	0.999533146
17.0395	0.999639521
17.0695	0.999282371
17.0995	0.998511827
17.1295	0.997422421
17.1595	0.996144238
17.1895	0.994840511
17.2195	0.993678219
17.2495	0.992818554
17.2795	0.992366975
17.3095	0.992375468
17.3395	0.99277764
17.3695	0.993497257
17.3995	0.99443901
17.4295	0.995594764
17.4595	0.996968439
17.4895	0.998388817
17.5195	0.999645877
17.5495	1.000405656
17.5795	1.000569956
17.6095	1.000125793
17.6395	0.999252508
17.6695	0.998106732
17.6995	0.99683692
17.7295	0.995573765
17.7595	0.994434077
17.7895	0.993560919
17.8195	0.993049038
17.8495	0.992890634
17.8795	0.993097873
17.9095	0.9936401
17.9395	0.994468479
17.9695	0.995483639
17.9995	0.996555199
18.0295	0.997562268
18.0595	0.998398239
18.0895	0.998960776
18.1195	0.999174783
18.1495	0.998975801
18.1795	0.998391226
18.2095	0.997499706
18.2395	0.996491854
18.2695	0.995522776
18.2995	0.994714706
18.3295	0.994181149
18.3595	0.994003861
18.3895	0.994203086
18.4195	0.994718452
18.4495	0.99530853
18.4795	0.995888699
18.5095	0.996384463
18.5395	0.99678807
18.5695	0.997068115
18.5995	0.997189664
18.6295	0.997190603
18.6595	0.997141399
18.6895	0.997050732
18.7195	0.996900925
18.7495	0.996547529
18.7795	0.996028067
18.8095	0.995407058
18.8395	0.994750285
18.8695	0.994134842
18.8995	0.993635355
18.9295	0.993348866
18.9595	0.993357288
18.9895	0.993655839
19.0195	0.994199793
19.0495	0.994901404
19.0795	0.995668722
19.1095	0.998145739
19.1395	0.998394526
19.1695	0.998670487
19.1995	0.998921126
19.2295	0.9990414
19.2595	0.998963082
19.2895	0.998662686
19.3195	0.998154313
19.3495	0.99739942
19.3795	0.996496984
19.4095	0.995559684
19.4395	0.994687242
19.4695	0.993976321
19.4995	0.993516442
19.5295	0.993409162
19.5595	0.993735653
19.5895	0.994446561
19.6195	0.995451604
19.6495	0.996617598
19.6795	0.997799652
19.7095	0.998845515
19.7395	0.999625885
19.7695	1.000041347
19.7995	1.000047678
19.8295	0.999611325
19.8595	0.998749968
19.8895	0.997571884
19.9195	0.996256327
19.9495	0.995100446
19.9795	0.994258846
20.0095	0.993831337
20.0395	0.993788176
20.0695	0.99409824
20.0995	0.994722113
20.1295	0.995560226
20.1595	0.996489315
20.1895	0.997386959
20.2195	0.9981404
20.2495	0.998636845
20.2795	0.99881864
20.3095	0.998663107
20.3395	0.998273107
20.3695	0.997723501
20.3995	0.99708898
20.4295	0.996455015
20.4595	0.995915832
20.4895	0.995535759
20.5195	0.995356746
20.5495	0.995350634
20.5795	0.995517734
20.6095	0.995833519
20.6395	0.99640588
20.6695	0.997208788
20.6995	0.998144422
20.7295	0.998955678
20.7595	0.999363835
20.7895	0.999316098
20.8195	0.998840705
20.8495	0.998079691
20.8795	0.997138802
20.9095	0.996136441
20.9395	0.995297546
20.9695	0.994756197
20.9995	0.994581804
21.0295	0.994722344
21.0595	0.995070261
21.0895	0.995574673
21.1195	0.996188222
21.1495	0.996910408
21.1795	0.997656913
21.2095	0.998330033
21.2395	0.998768365
21.2695	0.998887441
21.2995	0.998678791
21.3295	0.998234118
21.3595	0.997703329
21.3895	0.997152492
21.4195	0.995825542
21.4495	0.994849699
21.4795	0.994229703
21.5095	0.993887457
21.5395	0.993759633
21.5695	0.993799643
21.5995	0.993993715
21.6295	0.994301367
21.6595	0.994683916
21.6895	0.995089659
21.7195	0.995486611
21.7495	0.995870708
21.7795	0.996203545
21.8095	0.996438437
21.8395	0.996680633
21.8695	0.99693776
21.8995	0.997186904
21.9295	0.997280686
21.9595	0.997069126
21.9895	0.996573152
22.0195	0.995889558
22.0495	0.9952325
22.0795	0.994698958
22.1095	0.994347135
22.1395	0.994080316
22.1695	0.993871973
22.1995	0.993753756
22.2295	0.993764535
22.2595	0.993952652
22.2895	0.994284507
22.3195	0.994718732
22.3495	0.995167606
22.3795	0.995579569
22.4095	0.995896203
22.4395	0.996179814
22.4695	0.996420975
22.4995	0.996597682
22.5295	0.996622724
22.5595	0.996422978
22.5895	0.996017476
22.6195	0.995469855
22.6495	0.994864522
22.6795	0.994285847
22.7095	0.993799558
22.7395	0.993540695
22.7695	0.99355594
22.7995	0.99384789
22.8295	0.994426273
22.8595	0.995298779
22.8895	0.996348279
22.9195	0.997405276
22.9495	0.998088016
22.9795	0.99830973
23.0095	0.998037581
23.0395	0.997315955
23.0695	0.996231143
23.0995	0.994928692
23.1295	0.993619348
23.1595	0.992545525
23.1895	0.991832919
23.2195	0.991584084
23.2495	0.998128557
23.2795	0.998206294
23.3095	0.999159513
23.3395	1.000623569
23.3695	1.002230127
23.3995	1.003720438
23.4295	1.004872824
23.4595	1.005559581
23.4895	1.005700543
23.5195	1.005298467
23.5495	1.004341837
23.5795	1.002969986
23.6095	1.001346091
23.6395	0.999780958
23.6695	0.998488222
23.6995	0.997642887
23.7295	0.99731144
23.7595	0.997516128
23.7895	0.998211438
23.8195	0.999312
23.8495	1.000621811
23.8795	1.00198622
23.9095	1.00321856
23.9395	1.004180115
23.9695	1.004739104
23.9995	1.004844116
24.0295	1.004483364
24.0595	1.00373564
24.0895	1.00268565
24.1195	1.001486329
24.1495	1.000292504
24.1795	0.999269769
24.2095	0.998532559
24.2395	0.998250549
24.2695	0.998464268
24.2995	0.999156826
24.3295	1.000149095
24.3595	1.001228411
24.3895	1.00224284
24.4195	1.003081106
24.4495	1.003637997
24.4795	1.003860772
24.5095	1.003711049
24.5395	1.003228574
24.5695	1.002464647
24.5995	1.001531829
24.6295	1.000520958
24.6595	0.999554295
24.6895	0.998738145
24.7195	0.998186626
24.7495	0.997953553
24.7795	0.998077447
24.8095	0.998524292
24.8395	0.99926578
24.8695	1.000197473
24.8995	1.001212934
24.9295	1.002239544
24.9595	1.003255817
24.9895	1.004123174
25.0195	1.004750364
25.0495	1.005051763
25.0795	1.005008946
25.1095	1.00461756
25.1395	1.003786102
25.1695	1.00255508
25.1995	1.001096629
25.2295	0.999622036
25.2595	0.998382647
25.2895	0.997518691
25.3195	0.997115985
25.3495	0.997034719
25.3795	0.997283777
25.4095	0.997814121
25.4395	0.998802941
25.4695	1.00018947
25.4995	1.001808371
25.5295	1.003389659
25.5595	1.004680058
25.5895	1.005507591
25.6195	1.005781869
25.6495	1.005434355
25.6795	1.004527327
25.7095	1.003168418
25.7395	1.001608717
25.7695	1.00005568
25.7995	0.998718155
25.8295	0.997718291
25.8595	0.997149357
25.8895	0.997064594
25.9195	0.997510533
25.9495	0.998566912
25.9795	1.000115874
26.0095	1.001944418
26.0395	1.002111774
26.0695	1.003976071
26.0995	1.004909819
26.1295	1.00499995
26.1595	1.004396894
26.1895	1.003224216
26.2195	1.001686247
26.2495	1.000091371
26.2795	0.998653017
26.3095	0.997528796
26.3395	0.996795543
26.3695	0.996499708
26.3995	0.996689337
26.4295	0.997375173
26.4595	0.99855453
26.4895	1.000060413
26.5195	1.001695843
26.5495	1.003129451
26.5795	1.004193274
26.6095	1.0047426
26.6395	1.004764794
26.6695	1.004260671
26.6995	1.003314843
26.7295	1.002003649
26.7595	1.000466938
26.7895	0.998884724
26.8195	0.99749544
26.8495	0.998126389
26.8795	0.997268448
26.9095	0.997418125
26.9395	0.998104927
26.9695	0.998998697
26.9995	0.999943274
27.0295	1.000845275
27.0595	1.001690541
27.0895	1.002365587
27.1195	1.002826235
27.1495	1.00308568
27.1795	1.003135514
27.2095	1.002955559
27.2395	1.002618571
27.2695	1.002162622
27.2995	1.001664202
27.3295	1.001134238
27.3595	1.00060907
27.3895	1.000137182
27.4195	0.999802971
27.4495	0.999678019
27.4795	0.999795274
27.5095	1.000120162
27.5395	1.000563866
27.5695	1.001030211
27.5995	1.001476552
27.6295	1.001861085
27.6595	1.002194694
27.6895	1.002419798
27.7195	1.002514049
27.7495	1.002384666
27.7795	1.002063286
27.8095	1.001577207
27.8395	1.001173526
27.8695	1.000945348
27.8995	1.000937827
27.9295	1.001059808
27.9595	1.001211773
27.9895	1.00135737
28.0195	1.001497155
28.0495	1.001609996
28.0795	1.001699167
28.1095	1.001737575
28.1395	1.001737637
28.1695	1.001683637
28.1995	1.001599312
28.2295	1.001537703
28.2595	1.001601197
28.2895	1.001766766
28.3195	1.002006465
28.3495	1.002144537
28.3795	1.002174785
28.4095	1.002077854
28.4395	1.001906691
28.4695	1.001675668
28.4995	1.001430477
28.5295	1.001111586
28.5595	1.000675429
28.5895	1.000159087
28.6195	0.99964076
28.6495	0.999162266
28.6795	0.99879634
28.7095	0.998570604
28.7395	0.998623587
28.7695	0.99896245
28.7995	0.999555965
28.8295	1.000397293
28.8595	1.001510668
28.8895	1.002740511
28.9195	1.0039148
28.9495	1.004688321
28.9795	1.004975219
29.0095	1.004728754
29.0395	1.004070006
29.0695	1.003094947
29.0995	1.001945565
29.1295	1.000744257
29.1595	0.999646564
29.1895	0.998774298
29.2195	0.998242905
29.2495	0.998059519
29.2795	0.998256305
29.3095	0.998788787
29.3395	0.999657262
29.3695	1.000752915
29.3995	1.001950838
29.4295	1.003006077
29.4595	1.003697923
29.4895	1.003925713
29.5195	1.003715122
29.5495	1.003273257
29.5795	1.002683558
29.6095	1.002008222
29.6395	1.001279027
29.6695	1.000549341
29.6995	0.999926544
29.7295	0.999478316
29.7595	0.999281412
29.7895	0.999342897
29.8195	0.999640812
29.8495	0.999978429
29.8795	1.000318972
29.9095	1.000604149
29.9395	1.000994488
29.9695	1.001488323
29.9995	1.002037639
30.0295	1.002501774
30.0595	1.002762447
30.0895	1.002773604
30.1195	1.002561154
30.1495	1.002193925
30.1795	1.001737503
30.2095	1.001234649
30.2395	1.000650311
30.2695	1.000003622
30.2995	0.999389759
30.3295	0.998918484
30.3595	0.998726586
30.3895	0.998820468
30.4195	0.99919828
30.4495	0.999789208
30.4795	1.000530282
30.5095	1.001311779
30.5395	1.002052229
30.5695	1.002645487
30.5995	1.003032887
30.6295	1.003066615
30.6595	1.002643394
30.6895	1.00180344
30.7195	1.000690942
30.7495	0.999554506
30.7795	0.998556201
30.8095	0.997806838
30.8395	0.997490499
30.8695	0.997655704
30.8995	0.9982908
30.9295	0.999262568
30.9595	1.000413263
30.9895	1.001581433
31.0195	1.002634962
31.0495	1.003435233
31.0795	1.003898772
31.1095	1.003955818
31.1395	1.003529678
31.1695	1.002633646
31.1995	1.001397937
31.2295	1.000063804
31.2595	0.998943971
31.2895	0.998165318
31.3195	0.997819775
31.3495	0.997839098
31.3795	0.99822587
31.4095	0.998912551
31.4395	0.999815092
31.4695	1.000800735
31.4995	1.00175776
31.5295	1.002563104
31.5595	1.003145271
31.5895	1.003420206
31.6195	1.003385493
31.6495	1.003116149
31.6795	1.002667339
31.7095	1.002085831
31.7395	1.00144383
31.7695	1.00080471
31.7995	1.000263608
31.8295	0.999862579
31.8595	0.99964776
31.8895	0.99963131
31.9195	0.999814808
31.9495	1.000094899
31.9795	1.000445002
32.0095	1.000805298
32.0395	1.001091044
32.0695	1.001234593
32.0995	1.001231116
32.1295	1.001139585
32.1595	1.001080547
32.1895	1.001049323
32.2195	1.0010465
32.2495	1.00096864
32.2795	1.000834499
32.3095	1.000646915
32.3395	1.000416346
32.3695	1.000149161
32.3995	0.99989101
32.4295	0.999704962
32.4595	0.99968571
32.4895	0.999821522
32.5195	1.000083215
32.5495	1.000297958
32.5795	1.000444388
32.6095	1.000348037
32.6395	1.000042658
32.6695	1.000051844
32.6995	1.000344342
32.7295	1.000750784
32.7595	1.001127055
32.7895	1.001380747
32.8195	1.001482592
32.8495	1.001379369
32.8795	1.001104579
32.9095	1.000683342
32.9395	1.000199805
32.9695	0.999705802
32.9995	0.99927906
33.0295	0.998998048
33.0595	0.998965934
33.0895	0.999171141
33.1195	0.999596853
33.1495	1.000146916
33.1795	1.000765669
33.2095	1.001360435
33.2395	1.001837972
33.2695	1.002113696
33.2995	1.002170697
33.3295	1.001972205
33.3595	1.001536874
33.3895	1.000907287
33.4195	1.000182378
33.4495	0.999456743
33.4795	0.998837087
33.5095	0.998386204
33.5395	0.998189669
33.5695	0.998260887
33.5995	0.998602582
33.6295	0.999135487
33.6595	0.999779145
33.6895	1.000436668
33.7195	1.001060761
33.7495	1.001674574
33.7795	1.002222288
33.8095	1.002622884
33.8395	1.00275491
33.8695	1.002560813
33.8995	1.002083398
33.9295	1.001347702
33.9595	1.00043035
33.9895	0.999433671
34.0195	0.998527213
34.0495	0.99797161
34.0795	0.997856089
34.1095	0.998177973
34.1395	0.998817211
34.1695	0.999645517
34.1995	1.000571084
34.2295	1.001442179
34.2595	1.002135829
34.2895	1.002552429
34.3195	1.002651606
34.3495	1.002387078
34.3795	1.001807976
34.4095	1.00097635
34.4395	1.000035128
34.4695	0.999097623
34.4995	0.998294719
34.5295	0.997676999
34.5595	0.997286068
34.5895	0.997153096
34.6195	0.997314265
34.6495	0.997788285
34.6795	0.998527205
34.7095	0.999420478
34.7395	1.000312596
34.7695	1.001058051
34.7995	1.001576714
34.8295	1.001832376
34.8595	1.001863036
34.8895	1.001654355
34.9195	1.001265719
34.9495	1.000827742
34.9795	1.000414958
35.0095	1.000066164
35.0395	0.999709189
35.0695	0.999330924
35.0995	0.98779356
35.1295	0.987829854
35.1595	0.987985027
35.1895	0.98811184
35.2195	0.988256808
35.2495	0.98854452
35.2795	0.989006214
35.3095	0.989591448
35.3395	0.990371123
35.3695	0.991270799
35.3995	0.992193423
35.4295	0.99286291
35.4595	0.993024956
35.4895	0.992644152
35.5195	0.991809967
35.5495	0.990720691
35.5795	0.989538553
35.6095	0.98839627
35.6395	0.987430866
35.6695	0.986736043
35.6995	0.986413023
35.7295	0.986529253
35.7595	0.98714748
35.7895	0.988168427
35.8195	0.989467729
35.8495	0.990811532
35.8795	0.992045372
35.9095	0.992996389
35.9395	0.993431814
35.9695	0.993238071
35.9995	0.992461696
36.0295	0.99130328
36.0595	0.990083005
36.0895	0.988940577
36.1195	0.988029583
36.1495	0.987405078
36.1795	0.987158093
36.2095	0.987299884
36.2395	0.987864785
36.2695	0.988775076
36.2995	0.989930328
36.3295	0.991171733
36.3595	0.99236631
36.3895	0.99334976
36.4195	0.993984414
36.4495	0.993992686
36.4795	0.993387284
36.5095	0.992233389
36.5395	0.990785648
36.5695	0.989243036
36.5995	0.987816506
36.6295	0.986647504
36.6595	0.985869197
36.6895	0.985558063
36.7195	0.985770576
36.7495	0.986495389
36.7795	0.987653112
36.8095	0.989076631
36.8395	0.990577476
36.8695	0.991941865
36.8995	0.993015587
36.9295	0.993671945
36.9595	0.993877549
36.9895	0.993596293
37.0195	0.992904461
37.0495	0.991980303
37.0795	0.990965348
37.1095	0.989974028
37.1395	0.98906303
37.1695	0.988301721
37.1995	0.987800941
37.2295	0.987630455
37.2595	0.987857584
37.2895	0.988434836
37.3195	0.989285316
37.3495	0.990192763
37.3795	0.991053421
37.4095	0.991743648
37.4395	0.99223638
37.4695	0.992471208
37.4995	0.992437229
37.5295	0.992135091
37.5595	0.991633116
37.5895	0.990982073
37.6195	0.990299993
37.6495	0.989756637
37.6795	0.989441026
37.7095	0.989376919
37.7395	0.989514944
37.7695	0.989796614
37.7995	0.990201428
37.8295	0.99067087
37.8595	0.991172062
37.8895	0.991627536
37.9195	0.991963228
37.9495	0.991944106
37.9795	0.991581561
38.0095	0.990909709
38.0395	0.990229351
38.0695	0.989680677
38.0995	0.989347131
38.1295	0.989179948
38.1595	0.98911425
38.1895	0.989140987
38.2195	0.989262156
38.2495	0.989404157
38.2795	0.989560365
38.3095	0.9896968
38.3395	0.98998336
38.3695	0.990428214
38.3995	0.990989531
38.4295	0.991510474
38.4595	0.991846002
38.4895	0.991940413
38.5195	0.991798917
38.5495	0.991427241
38.5795	0.990888968
38.6095	0.990237689
38.6395	0.989517978
38.6695	0.988786936
38.6995	0.988149712
38.7295	0.987640654
38.7595	0.987296683
38.7895	0.987141603
38.8195	0.987226587
38.8495	0.9876402
38.8795	0.988345778
38.9095	0.989236568
38.9395	0.990192685
38.9695	0.991071338
38.9995	0.991776718
39.0295	0.992147432
39.0595	0.99207392
39.0895	0.991552957
39.1195	0.990697694
39.1495	0.989769764
39.1795	0.988908741
39.2095	0.988208077
39.2395	0.987684793
39.2695	0.987358872
39.2995	0.987282382
39.3295	0.987469937
39.3595	0.987938836
39.3895	0.988612369
39.4195	0.989409436
39.4495	0.990173445
39.4795	0.990819723
39.5095	0.991251867
39.5395	0.991352057
39.5695	0.991068121
39.5995	0.990451626
39.6295	0.989647496
39.6595	0.988878151
39.6895	0.988226868
39.7195	0.987780607
39.7495	0.987538264
39.7795	0.987539337
39.8095	0.98776637
39.8395	0.988198352
39.8695	0.988763293
39.8995	0.98940171
39.9295	0.990046264
39.9595	0.99066662
39.9895	0.991172193
40.0195	1.009123931
40.0495	1.001804652
40.0795	0.994624448
40.1095	0.986981951
40.1395	0.979864492
40.1695	0.974927925
40.1995	0.97361397
40.2295	0.976451442
40.2595	0.982833657
40.2895	0.991071891
40.3195	0.998978857
40.3495	1.004431565
40.3795	1.006005052
40.4095	1.003291531
40.4395	0.996978422
40.4695	0.988735804
40.4995	0.980799942
40.5295	0.975301052
40.5595	0.973731512
40.5895	0.976468839
40.6195	0.982766857
40.6495	0.990971234
40.6795	0.998884369
40.7095	1.008721972
40.7395	1.009724011
40.7695	1.006929748
40.7995	1.000832814
40.8295	0.988450746
40.8595	0.981103234
40.8895	0.976132774
40.9195	0.974851876
40.9495	0.977643321
40.9795	0.986553927
41.0095	0.995036901
41.0395	1.002744482
41.0695	1.007712884
41.0995	1.008792603
41.1295	1.005712896
41.1595	0.999279824
41.1895	0.991215456
41.2195	0.983729817
41.2495	0.978947514
41.2795	0.978156357
41.3095	0.981514418
41.3395	0.988119636
41.3695	0.996155087
41.3995	1.003473993
41.4295	1.008121746
41.4595	1.008919218
41.4895	1.005665388
41.5195	0.999280157
41.5495	0.991489062
41.5795	0.984411597
41.6095	0.979926945
41.6395	0.979238405
41.6695	0.982479697
41.6995	0.98876273
41.7295	0.996343521
41.7595	1.003185302
41.7895	1.007447888
41.8195	1.00802321
41.8495	1.004704702
41.8795	0.998420806
41.9095	0.990852808
41.9395	0.984077482
41.9695	0.979898262
41.9995	0.979437633
42.0295	0.982786652
42.0595	0.989051862
42.0895	0.996505619
42.1195	1.002840386
42.1495	1.006458429
42.1795	1.006647896
42.2095	1.003265751
42.2395	0.997167058
42.2695	0.989928768
42.2995	0.983492927
42.3295	0.979561539
42.3595	0.979191793
42.3895	0.982442499
42.4195	0.98843174
42.4495	0.995532977
42.4795	1.001853376
42.5095	1.005695836
42.5395	1.006060057
42.5695	1.002856018
42.5995	0.996983022
42.6295	0.990010542
42.6595	0.983826846
42.6895	0.980073005
42.7195	0.979752595
42.7495	0.982880607
42.7795	0.988600157
42.8095	0.995334505
42.8395	1.001214911
42.8695	1.00463495
42.8995	1.00471749
42.9295	1.001543234
42.9595	0.996125687
42.9895	0.98991787
43.0195	0.98460702
43.0495	0.981587197
43.0795	0.981670398
43.1095	0.984794008
43.1395	0.990096047
43.1695	0.996115039
43.1995	1.001250187
43.2295	1.004092496
43.2595	1.003879368
43.2895	1.000675769
43.3195	0.995385007
43.3495	0.989471412
43.3795	0.98454553
43.4095	0.981910169
43.4395	0.982303728
43.4695	0.985591324
43.4995	0.990880773
43.5295	0.996691679
43.5595	1.001441419
43.5895	1.003854045
43.6195	1.003300826
43.6495	0.999833899
43.6795	0.994409805
43.7095	0.988478453
43.7395	0.983764123
43.7695	0.981549716
43.7995	0.98242614
43.8295	0.986052837
43.8595	0.991360886
43.8895	0.996892967
43.9195	1.001181951
43.9495	1.003091584
43.9795	1.002145257
44.0095	0.998601092
44.0395	0.993475843
44.0695	0.988150431
44.0995	0.98406979
44.1295	0.982293434
44.1595	0.983278667
44.1895	0.986720184
44.2195	0.991694022
44.2495	0.996883455
44.2795	1.000914084
44.3095	1.002702632
44.3395	1.001745884
44.3695	0.998284198
44.3995	0.99327564
44.4295	0.98810898
44.4595	0.984255732
44.4895	0.982728044
44.5195	0.983933934
44.5495	0.987513599
44.5795	0.992500292
44.6095	0.997529189
44.6395	1.001178539
44.6695	1.002437805
44.6995	1.001003915
44.7295	0.997303297
44.7595	0.992407938
44.7895	0.987625156
44.8195	0.984260478
44.8495	0.983230118
44.8795	0.984809856
44.9095	0.988540101
44.9395	0.993424248
44.9695	0.998132864
44.9995	1.001423558
45.0295	1.0024609
45.0595	1.001062321
45.0895	0.997610216
45.1195	0.993042485
45.1495	0.988477733
45.1795	0.985152318
45.2095	0.983938804
45.2395	0.985287344
45.2695	0.988846659
45.2995	0.993658961
45.3295	0.998319968
45.3595	1.001476572
45.3895	1.002282805
45.4195	1.000559075
45.4495	0.996788638
45.4795	0.992010741
45.5095	0.987497398
45.5395	0.984303978
45.5695	0.983201944
45.5995	0.984479672
45.6295	0.98790913
45.6595	0.992768105
45.6895	0.99772883
45.7195	1.001449281
45.7495	1.002784276
45.7795	1.001401349
45.8095	0.997674732
45.8395	0.994161897
45.8695	0.989319308
45.8995	0.985575191
45.9295	0.984131529
45.9595	0.985418866
45.9895	0.989022973
46.0195	0.993934243
46.0495	0.998808395
46.0795	1.002342199
46.1095	1.003579535
46.1395	1.002031277
46.1695	0.998048333
46.1995	0.992726248
46.2295	0.987604955
46.2595	0.984234176
46.2895	0.983492696
46.3195	0.985554615
46.3495	0.98972813
46.3795	0.994881495
46.4095	0.999607847
46.4395	1.002715862
46.4695	1.003392852
46.4995	1.001491827
46.5295	0.997494105
46.5595	0.992457406
46.5895	0.987724309
46.6195	0.984569918
46.6495	0.983772504
46.6795	0.985537763
46.7095	0.989351737
46.7395	0.994168234
46.7695	0.998664511
46.7995	1.001652467
46.8295	1.002336841
46.8595	1.000575872
46.8895	0.996843544
46.9195	0.992167512
46.9495	0.987794387
46.9795	0.98215324
47.0095	0.980875233
47.0395	0.98223508
47.0695	0.985668936
47.0995	0.994594506
47.1295	0.998548799
47.1595	1.001095758
47.1895	1.001612684
47.2195	0.999975018
47.2495	0.996753312
47.2795	0.990035902
47.3095	0.98578365
47.3395	0.983027568
47.3695	0.98233226
47.3995	0.98373272
47.4295	0.986744642
47.4595	0.990480713
47.4895	0.996703728
47.5195	0.999568546
47.5495	1.000370939
47.5795	0.999049596
47.6095	0.99612428
47.6395	0.988028585
47.6695	0.985010046
47.6995	0.983242971
47.7295	0.983119922
47.7595	0.984652836
47.7895	0.987472812
47.8195	0.995343507
47.8495	0.99826755
47.8795	1.000084853
47.9095	1.000386634
47.9395	0.999134568
47.9695	0.996667042
47.9995	0.993607806
48.0295	0.990715233
48.0595	0.988662002
48.0895	0.988008208
48.1195	0.988905416
48.1495	0.991095786
48.1795	0.993968395
48.2095	0.996761423
48.2395	0.998756565
48.2695	0.999454615
48.2995	0.998667263
48.3295	0.996636657
48.3595	0.993912534
48.3895	0.991244059
48.4195	0.989317603
48.4495	0.988566214
48.4795	0.989163294
48.5095	0.990948496
48.5395	0.99349858
48.5695	0.996163275
48.5995	0.998214596
48.6295	0.999098788
48.6595	0.99854627
48.6895	0.996727278
48.7195	0.99413581
48.7495	0.991542343
48.7795	0.989632624
48.8095	0.988924504
48.8395	0.989470286
48.8695	0.99108222
48.8995	0.993303127
48.9295	0.995643129
48.9595	0.997596081
48.9895	0.998655801
49.0195	0.998516519
49.0495	0.997142997
49.0795	0.99489449
49.1095	0.992391733
49.1395	0.990378428
49.1695	0.989432873
49.1995	0.989788618
49.2295	0.991290695
49.2595	0.993431892
49.2895	0.995642418
49.3195	0.997304141
49.3495	0.997926998
49.3795	0.99733457
49.4095	0.995704522
49.4395	0.993540409
49.4695	0.991462542
49.4995	0.990014191
49.5295	0.989562992
49.5595	0.990172723
49.5895	0.991680547
49.6195	0.993647526
49.6495	0.995483333
49.6795	0.996678824
49.7095	0.996928339
49.7395	0.996226721
49.7695	0.994803581
49.7995	0.993032838
49.8295	0.991399243
49.8595	0.990322768
49.8895	0.990098906
49.9195	0.990781939
49.9495	0.992263339
49.9795	0.994132199
50.0095	0.995896986
50.0395	0.997010782
50.0695	0.997170229
50.0995	0.996329422
50.1295	0.994718884
50.1595	0.992745404
50.1895	0.990952289
50.2195	0.989826243
50.2495	0.989774397
50.2795	0.990797615
50.3095	0.992626208
50.3395	0.994698937
50.3695	0.996452157
50.3995	0.997409435
50.4295	0.997369289
50.4595	0.996388391
50.4895	0.994751543
50.5195	0.99289198
50.5495	0.991311522
50.5795	0.990423043
50.6095	0.990473051
50.6395	0.99140432
50.6695	0.99296338
50.6995	0.994717809
50.7295	0.996192241
50.7595	0.996962319
50.7895	0.996839705
50.8195	0.995872058
50.8495	0.994431696
50.8795	0.992904834
50.9095	0.991714856
50.9395	0.991076036
50.9695	0.99113443
50.9995	0.991858277
51.0295	0.993090945
51.0595	0.99452977
51.0895	0.995799682
51.1195	0.99654455
51.1495	0.996541049
51.1795	0.995783453
51.2095	0.994492331
51.2395	0.993075599
51.2695	0.99195003
51.2995	0.991405616
51.3295	0.991564147
51.3595	0.992325013
51.3895	0.993489426
51.4195	0.994714806
51.4495	0.995597992
51.4795	0.995887928
51.5095	0.99552075
51.5395	0.994691594
51.5695	0.993672693
51.5995	0.992727368
51.6295	0.992134884
51.6595	0.992062246
51.6895	0.9925358
51.7195	0.993370574
51.7495	0.994120245
51.7795	0.99455807
51.8095	0.994575633
51.8395	0.994328149
51.8695	0.993952593
51.8995	0.993538571
51.9295	0.993244531
51.9595	0.993188198
51.9895	0.993394539
52.0195	0.993778656
52.0495	0.994150645
52.0795	0.994394771
52.1095	0.994455602
52.1395	0.994340662
52.1695	0.994103656
52.1995	0.993798269
52.2295	0.993473453
52.2595	0.993147349
52.2895	0.992915171
52.3195	0.992837271
52.3495	0.993001245
52.3795	0.9933531
52.4095	0.993807191
52.4395	0.994252923
52.4695	0.994588902
52.4995	0.994716013
52.5295	0.994603139
52.5595	0.994260475
52.5895	0.993791725
52.6195	0.993305946
52.6495	0.992902949
52.6795	0.992677417
52.7095	0.992698292
52.7395	0.993010195
52.7695	0.993559567
52.7995	0.994188019
52.8295	0.994758164
52.8595	0.99513702
52.8895	0.995236853
52.9195	0.995012733
52.9495	0.994471172
52.9795	0.993747473
53.0095	0.993046914
53.0395	0.992534379
53.0695	0.992351147
53.0995	0.992534137
53.1295	0.993015169
53.1595	0.993618029
53.1895	0.994188709
53.2195	0.994582302
53.2495	0.994801738
53.2795	0.99478597
53.3095	0.994551463
53.3395	0.994061624
53.3695	0.993426679
53.3995	0.992807876
53.4295	0.992434131
53.4595	0.992466593
53.4895	0.992904493
53.5195	0.993637898
53.5495	0.994579735
53.5795	0.995474814
53.6095	0.996094536
53.6395	0.99606501
53.6695	0.995337377
53.6995	0.994101895
53.7295	0.992683488
53.7595	0.991428076
53.7895	0.990677513
53.8195	0.990622932
53.8495	0.991312521
53.8795	0.992545239
53.9095	0.993993595
53.9395	0.995258031
53.9695	0.996009475
53.9995	0.996039889
54.0295	0.995438924
54.0595	0.994475638
54.0895	0.993423094
54.1195	0.992546985
54.1495	0.992037597
54.1795	0.99201781
54.2095	0.992499228
54.2395	0.99336813
54.2695	0.994408676
54.2995	0.995332908
54.3295	0.995880185
54.3595	0.995866096
54.3895	0.990969729
54.4195	0.990658667
54.4495	0.989699498
54.4795	0.988644332
54.5095	0.987944114
54.5395	0.987811115
54.5695	0.988285513
54.5995	0.989199008
54.6295	0.990311534
54.6595	0.991310834
54.6895	0.991942125
54.7195	0.992034446
54.7495	0.99164497
54.7795	0.990871068
54.8095	0.989939814
54.8395	0.989011807
54.8695	0.988324631
54.8995	0.988044427
54.9295	0.988289796
54.9595	0.98901743
54.9895	0.990044171
55.0195	0.99105532
55.0495	0.991679909
55.0795	0.991730536
55.1095	0.99121227
55.1395	0.990358824
55.1695	0.98945448
55.1995	0.988726845
55.2295	0.988366584
55.2595	0.988427173
55.2895	0.988903932
55.3195	0.989642819
55.3495	0.990419652
55.3795	0.991007702
55.4095	0.991265198
55.4395	0.991143529
55.4695	0.990704868
55.4995	0.990053836
55.5295	0.98935881
55.5595	0.988760586
55.5895	0.988432598
55.6195	0.988428978
55.6495	0.988679218
55.6795	0.989092286
55.7095	0.989570755
55.7395	0.990181664
55.7695	0.990851023
55.7995	0.991386133
55.8295	0.991618241
55.8595	0.991416357
55.8895	0.990854005
55.9195	0.990084362
55.9495	0.989400747
55.9795	0.988977144
56.0095	0.988941644
56.0395	0.98920313
56.0695	0.989674789
56.0995	0.990214494
56.1295	0.990755721
56.1595	0.991225227
56.1895	0.991515642
56.2195	0.991527168
56.2495	0.991213171
56.2795	0.99064439
56.3095	0.989989665
56.3395	0.989337746
56.3695	0.988851609
56.3995	0.988645299
56.4295	0.988810222
56.4595	0.989317311
56.4895	0.990042158
56.5195	0.990749547
56.5495	0.991132748
56.5795	0.991068098
56.6095	0.99058873
56.6395	0.989939764
56.6695	0.989355704
56.6995	0.98897813
56.7295	0.98887503
56.7595	0.98899594
56.7895	0.989318787
56.8195	0.989733702
56.8495	0.990109942
56.8795	0.990328974
56.9095	0.990346452
56.9395	0.990259832
56.9695	0.990147857
56.9995	0.99002703
57.0295	0.98991171
57.0595	0.989775507
57.0895	0.989668331
57.1195	0.989628667
57.1495	0.989809704
57.1795	0.990155886
57.2095	0.990587833
57.2395	0.990822389
57.2695	0.990757294
57.2995	0.990397753
57.3295	0.989871764
57.3595	0.989329277
57.3895	0.988928625
57.4195	0.988772775
57.4495	0.988974391
57.4795	0.989466297
57.5095	0.990130618
57.5395	0.990891584
57.5695	0.991601794
57.5995	0.992061294
57.6295	0.992109155
57.6595	0.991649063
57.6895	1.000922143
57.7195	0.999715207
57.7495	0.998776647
57.7795	0.998138674
57.8095	0.997933975
57.8395	0.998319077
57.8695	0.999271
57.8995	1.000533765
57.9295	1.00179573
57.9595	1.002704201
57.9895	1.003038004
58.0195	1.002691642
58.0495	1.00176693
58.0795	1.000497572
58.1095	0.999244763
58.1395	0.998336581
58.1695	0.998035685
58.1995	0.998400649
58.2295	0.999266292
58.2595	1.000270836
58.2895	1.001157758
58.3195	1.001667423
58.3495	1.001670068
58.3795	1.001147575
58.4095	1.000259284
58.4395	0.999300699
58.4695	0.998571277
58.4995	0.99824573
58.5295	0.998394377
58.5595	0.9989147
58.5895	0.999678758
58.6195	1.000468094
58.6495	1.001128982
58.6795	1.001468924
58.7095	1.001416409
58.7395	1.001015984
58.7695	1.000410717
58.7995	0.999747615
58.8295	0.99924968
58.8595	0.99906956
58.8895	0.999271913
58.9195	0.999762944
58.9495	1.00031397
58.9795	1.000753785
59.0095	1.00112425
59.0395	1.001447942
59.0695	1.001266289
59.0995	1.000699206
59.1295	1.00014997
59.1595	0.99998863
59.1895	1.000306872
59.2195	1.000976727
59.2495	1.001677564
59.2795	1.002190177
59.3095	1.002394867
59.3395	1.002304394
59.3695	1.001995693
59.3995	1.001536437
59.4295	1.00100786
59.4595	1.000448518
59.4895	1.000026974
59.5195	0.999860456
59.5495	1.000140585
59.5795	1.00077845
59.6095	1.001620591
59.6395	1.002323858
59.6695	1.002685396
59.6995	1.00259266
59.7295	1.002066705
59.7595	1.001197859
59.7895	1.000238673
59.8195	0.999447379
59.8495	0.999160817
59.8795	0.999439391
59.9095	1.000222455
59.9395	1.001183939
59.9695	1.002049174
59.9995	1.002567593
60.0295	1.002664316
60.0595	1.002356776
60.0895	1.001749573
60.1195	1.000975755
60.1495	1.000186936
60.1795	0.999571644
60.2095	0.999310097
60.2395	0.999461811
60.2695	1.000003801
60.2995	1.00076826
60.3295	1.001607198
60.3595	1.002332597
60.3895	1.002770145
60.4195	1.002804922
60.4495	1.002540567
60.4795	1.002039698
60.5095	1.001459781
60.5395	1.000926597
60.5695	1.000597938
60.5995	1.000545148
60.6295	0.996263448
60.6595	0.9960321
60.6895	0.996110995
60.7195	0.996328104
60.7495	0.996442228
60.7795	0.99632848
60.8095	0.995993537
60.8395	0.995517649
60.8695	0.995045807
60.8995	0.994699166
60.9295	0.994586547
60.9595	0.994731065
60.9895	0.995101876
61.0195	0.995585505
61.0495	0.996056979
61.0795	0.996378074
61.1095	0.996472149
61.1395	0.996252136
61.1695	0.995769438
61.1995	0.995142974
61.2295	0.994603576
61.2595	0.994355324
61.2895	0.99447287
61.3195	0.994911995
61.3495	0.995565449
61.3795	0.996246317
61.4095	0.996781821
61.4395	0.996993531
61.4695	0.9968281
61.4995	0.996322523
61.5295	0.995639723
61.5595	0.994973917
61.5895	0.994513968
61.6195	0.994375914
61.6495	0.99462612
61.6795	0.995186141
61.7095	0.995915646
61.7395	0.996700988
61.7695	0.997376146
61.7995	0.997754128
61.8295	0.997681607
61.8595	0.997083686
61.8895	0.996134712
61.9195	0.995088216
61.9495	0.994267227
61.9795	0.993882691
62.0095	0.995354672
62.0395	0.995677906
62.0695	0.996552328
62.0995	0.997517665
62.1295	0.99822916
62.1595	0.99844431
62.1895	0.99814373
62.2195	0.997414307
62.2495	0.996463479
62.2795	0.99553589
62.3095	0.994891936
62.3395	0.994715746
62.3695	0.995071753
62.3995	0.995843993
62.4295	0.996808505
62.4595	0.997656786
62.4895	0.998172998
62.5195	0.998200406
62.5495	0.997717766
62.5795	0.996841039
62.6095	0.995818205
62.6395	0.994887309
62.6695	0.994299843
62.6995	0.994194511
62.7295	0.99465161
62.7595	0.99558999
62.7895	0.996766666
62.8195	0.997860136
62.8495	0.998640314
62.8795	0.998891249
62.9095	0.998563288
62.9395	0.997651855
62.9695	0.996388805
62.9995	0.995102533
63.0295	0.994188822
63.0595	0.993928166
63.0895	0.994399531
63.1195	0.995479936
63.1495	0.996999631
63.1795	0.998544295
63.2095	0.999717547
63.2395	1.000190726
63.2695	0.999856695
63.2995	0.998803246
63.3295	0.997351018
63.3595	0.995905387
63.3895	0.994871624
63.4195	0.994485339
63.4495	0.994698229
63.4795	0.995428885
63.5095	0.996490159
63.5395	0.997651643
63.5695	0.998639311
63.5995	0.999179319
63.6295	0.999080077
63.6595	0.998275295
63.6895	0.996997252
63.7195	0.995606101
63.7495	0.994631929
63.7795	0.994329364
63.8095	0.994787919
63.8395	0.995778671
63.8695	0.997012652
63.8995	0.998144702
63.9295	0.998934974
63.9595	0.999230563
63.9895	0.998970054
64.0195	0.998210223
64.0495	0.997136544
64.0795	0.996025903
64.1095	0.995189967
64.1395	0.994935111
64.1695	0.995372529
64.1995	0.996369297
64.2295	0.997636997
64.2595	0.998782431
64.2895	0.99951235
64.3195	0.999600996
64.3495	0.998922788
64.3795	0.997645706
64.4095	0.996125778
64.4395	0.994792884
64.4695	0.994024898
64.4995	0.994009333
64.5295	0.994725054
64.5595	0.99592125
64.5895	0.997281388
64.6195	0.998432558
64.6495	0.999119235
64.6795	0.999149343
64.7095	0.998530969
64.7395	0.997498044
64.7695	0.996368504
64.7995	0.99543399
64.8295	0.9949512
64.8595	0.995029237
64.8895	0.995654063
64.9195	0.996656881
64.9495	0.99785629
64.9795	0.99892321
65.0095	0.999584535
65.0395	0.999513987
65.0695	0.998697117
65.0995	0.997345992
65.1295	0.995879664
65.1595	0.99473708
65.1895	0.994233703
65.2195	0.994499613
65.2495	0.995530025
65.2795	0.997035324
65.3095	0.998620164
65.3395	0.999773507
65.3695	1.000175059
65.3995	0.999712339
65.4295	0.998543409
65.4595	0.996997375
65.4895	0.995503416
65.5195	0.994462774
65.5495	0.994224369
65.5795	0.994839433
65.6095	0.996147951
65.6395	0.997689708
65.6695	0.999027815
65.6995	0.999794414
65.7295	0.999718242
65.7595	0.998705263
65.7895	0.997040616
65.8195	0.995170148
65.8495	0.993655402
65.8795	0.992888772
65.9095	0.993079552
65.9395	0.994225664
65.9695	0.99604595
65.9995	0.998035011
66.0295	0.999744121
66.0595	1.00080856
66.0895	1.000963151
66.1195	1.000159787
66.1495	0.998599811
66.1795	0.996697325
66.2095	0.994976804
66.2395	0.993797238
66.2695	0.99344977
66.2995	0.99401064
66.3295	0.995333474
66.3595	0.997047665
66.3895	0.998700861
66.4195	0.999822881
66.4495	1.000037004
66.4795	0.999276419
66.5095	0.997763481
66.5395	0.996094484
66.5695	0.994799428
66.5995	0.994214767
66.6295	0.994501176
66.6595	0.995562164
66.6895	0.997120283
66.7195	0.998734574
66.7495	0.999922616
66.7795	1.000357889
66.8095	0.999939961
66.8395	0.998698847
66.8695	0.996955578
66.8995	0.995170326
66.9295	0.993828666
66.9595	0.99327187
66.9895	0.993651647
67.0195	0.994869816
67.0495	0.996724918
67.0795	0.998711108
67.1095	1.000306255
67.1395	1.001007938
67.1695	1.000621444
67.1995	0.999248758
67.2295	0.997237413
67.2595	0.995070217
67.2895	0.993337132
67.3195	0.992498813
67.3495	0.99284102
67.3795	0.994253993
67.4095	0.996358089
67.4395	0.998521736
67.4695	1.000155087
67.4995	1.000813388
67.5295	1.000375415
67.5595	0.999008184
67.5895	0.997094889
67.6195	0.995144204
67.6495	0.993698233
67.6795	0.99313163
67.7095	0.993598482
67.7395	0.994909466
67.7695	0.99669872
67.7995	0.998471896
67.8295	0.999767487
67.8595	1.000238212
67.8895	0.999773646
67.9195	0.998493817
67.9495	0.996749179
67.9795	0.995000262
68.0095	0.993725936
68.0395	0.993315938
68.0695	0.993904991
68.0995	0.995317952
68.1295	0.997142765
68.1595	0.998828913
68.1895	0.999934802
68.2195	1.00018476
68.2495	0.999663549
68.2795	0.998516609
68.3095	0.997068676
68.3395	0.995659199
68.3695	0.994661856
68.3995	0.994333497
68.4295	0.994700852
68.4595	0.99556128
68.4895	0.996687444
68.5195	0.997772568
68.5495	0.99857735
68.5795	0.998880844
68.6095	0.998614638
68.6395	0.99782063
68.6695	0.996715727
68.6995	0.995588454
68.7295	0.994733972
68.7595	0.994348054
68.7895	0.994537888
68.8195	0.995233662
68.8495	0.996234265
68.8795	0.997257067
68.9095	0.998035813
68.9395	0.998402922
68.9695	0.998289285
68.9995	0.997719676
69.0295	0.996890518
69.0595	0.996059165
69.0895	0.995459207
69.1195	0.995233592
69.1495	0.995405183
69.1795	0.995914009
69.2095	0.996632725
69.2395	0.997529672
69.2695	0.998435654
69.2995	0.999103251
69.3295	0.999306884
69.3595	0.998907391
69.3895	0.998027668
69.4195	0.996906689
69.4495	0.995890456
69.4795	0.995245996
69.5095	0.995154388
69.5395	0.995596133
69.5695	0.996447404
69.5995	0.997469213
69.6295	0.998363417
69.6595	0.998032471
69.6895	0.997514225
69.7195	0.996768847
69.7495	0.995909685
69.7795	0.995064077
69.8095	0.994422782
69.8395	0.994223289
69.8695	0.994556846
69.8995	0.995335714
69.9295	0.996288969
69.9595	0.997063099
69.9895	0.997456951
70.0195	0.997351161
70.0495	0.996721892
70.0795	0.995731625
70.1095	0.994652577
70.1395	0.993905836
70.1695	0.993742296
70.1995	0.994196591
70.2295	0.995120323
70.2595	0.996221423
70.2895	0.997207704
70.3195	0.997812435
70.3495	0.997890364
70.3795	0.997420171
70.4095	0.99653687
70.4395	0.995492609
70.4695	0.994579252
70.4995	0.994035709
70.5295	0.99405172
70.5595	0.994670771
70.5895	0.995728398
70.6195	0.996904281
70.6495	0.997729261
70.6795	0.997970715
70.7095	0.997570297
70.7395	0.996651289
70.7695	0.99547286
70.7995	0.994346089
70.8295	0.993600999
70.8595	0.99346238
70.8895	0.993966386
70.9195	0.994976628
70.9495	0.996273268
70.9795	0.997504414
71.0095	0.99834412
71.0395	0.998440458
71.0695	0.997732295
71.0995	0.996408806
71.1295	0.994790586
71.1595	0.993251147
71.1895	0.992202481
71.2195	0.991935981
71.2495	0.992640264
71.2795	0.994118008
71.3095	0.99596972
71.3395	0.997649005
71.3695	0.998695892
71.3995	0.998829041
71.4295	0.998083687
71.4595	0.996742252
71.4895	0.997436237
71.5195	0.99577476
71.5495	0.994445861
71.5795	0.993872109
71.6095	0.994153449
71.6395	0.995129058
71.6695	0.996478605
71.6995	0.997810605
71.7295	0.998817342
71.7595	0.999308079
71.7895	0.999160737
71.8195	0.998402621
71.8495	0.997135256
71.8795	0.995696206
71.9095	0.994473182
71.9395	0.993881586
71.9695	0.994108168
71.9995	0.995086081
72.0295	0.99654883
72.0595	0.99810123
72.0895	0.999329256
72.1195	0.99995113
72.1495	1.000036217
72.1795	0.999583578
72.2095	0.998726202
72.2395	0.997562873
72.2695	0.996364113
72.2995	0.995455479
72.3295	0.995068298
72.3595	0.995285393
72.3895	0.996046514
72.4195	0.9971205
72.4495	0.998091148
72.4795	0.998691645
72.5095	0.998762052
72.5395	0.998225668
72.5695	0.99720822
72.5995	0.99598276
72.6295	0.994980996
72.6595	0.994606238
72.6895	0.994956634
72.7195	0.995955016
72.7495	0.997448158
72.7795	0.999040317
72.8095	1.000305425
72.8395	1.000648373
72.8695	0.999892952
72.8995	0.998247413
72.9295	0.996207636
72.9595	0.99438729
72.9895	0.993272513
73.0195	0.993151448
73.0495	0.994031387
73.0795	0.995664229
73.1095	0.997605514
73.1395	0.999409908
73.1695	1.000623567
73.1995	1.00092536
73.2295	1.000250627
73.2595	0.998797873
73.2895	0.996963815
73.3195	0.995237872
73.3495	0.994057073
73.3795	0.993731541
73.4095	0.994341655
73.4395	0.995701128
73.4695	0.997434204
73.4995	0.999071181
73.5295	1.000146271
73.5595	1.000336744
73.5895	0.999597105
73.6195	0.998140491
73.6495	0.996419296
73.6795	0.994117796
73.7095	0.99350454
73.7395	0.993295534
73.7695	0.993777142
73.7995	0.994894362
73.8295	0.99636569
73.8595	0.997810604
73.8895	0.998810809
73.9195	0.999065216
73.9495	0.998381433
73.9795	0.996942924
74.0095	0.995136694
74.0395	0.993517282
74.0695	0.992537348
74.0995	0.992456042
74.1295	0.993290618
74.1595	0.99481985
74.1895	0.996624355
74.2195	0.998221391
74.2495	0.999189293
74.2795	0.99927668
74.3095	0.998464891
74.3395	0.996997477
74.3695	0.995276523
74.3995	0.993768703
74.4295	0.992869907
74.4595	0.992812775
74.4895	0.993603841
74.5195	0.995021462
74.5495	0.99664899
74.5795	0.998049651
74.6095	0.998848872
74.6395	0.998925438
74.6695	0.998293926
74.6995	0.997134004
74.7295	0.995703774
74.7595	0.994316912
74.7895	0.993342683
74.8195	0.99305107
74.8495	0.993560958
74.8795	0.994734995
74.9095	0.996249658
74.9395	0.997554365
74.9695	0.998246547
74.9995	0.998146413
75.0295	0.99742342
75.0595	0.996466787
75.0895	0.995536992
75.1195	0.994868616
75.1495	0.998717381
75.1795	0.99954723
75.2095	1.000283032
75.2395	1.001038798
75.2695	1.001793342
75.2995	1.002406371
75.3295	1.002748147
75.3595	1.002739055
75.3895	1.002376193
75.4195	1.001732592
75.4495	1.000907993
75.4795	1.000115755
75.5095	0.999572663
75.5395	0.999404567
75.5695	0.999653512
75.5995	1.000244276
75.6295	1.001057096
75.6595	1.001917184
75.6895	1.002599265
75.7195	1.00291705
75.7495	1.002788316
75.7795	1.00224677
75.8095	1.001445852
75.8395	1.0005898
75.8695	0.999910547
75.8995	0.999584309
75.9295	0.999682681
75.9595	1.000147226
75.9895	1.000853784
76.0195	1.001595031
76.0495	1.002121639
76.0795	1.002284659
76.1095	1.002046345
76.1395	1.001548511
76.1695	1.000958763
76.1995	1.000430623
76.2295	1.000055869
76.2595	0.999856786
76.2895	0.999886845
76.3195	1.000143537
76.3495	1.000636035
76.3795	1.001228519
76.4095	1.001764789
76.4395	1.0020604
76.4695	1.002028583
76.4995	1.001674455
76.5295	1.001090738
76.5595	1.00179747
76.5895	1.000901882
76.6195	1.000580742
76.6495	1.000749601
76.6795	1.001280222
76.7095	1.002022599
76.7395	1.002756448
76.7695	1.003292875
76.7995	1.003500058
76.8295	1.003312541
76.8595	1.002757429
76.8895	1.001985408
76.9195	1.001223578
76.9495	1.000794635
76.9795	1.000816051
77.0095	1.001280235
77.0395	1.001945606
77.0695	1.002593585
77.0995	1.003048474
77.1295	1.003228047
77.1595	1.003134546
77.1895	1.002797494
77.2195	1.002288363
77.2495	1.001640992
77.2795	1.001022079
77.3095	1.000597481
77.3395	1.000523991
77.3695	1.000836032
77.3995	1.001445075
77.4295	1.002193851
77.4595	1.00288859
77.4895	1.003345798
77.5195	1.003451779
77.5495	1.003223307
77.5795	1.002726566
77.6095	1.002101183
77.6395	1.001559916
77.6695	1.001266767
77.6995	1.001299955
77.7295	1.001600675
77.7595	1.002017917
77.7895	1.002441017
77.8195	1.002783767
77.8495	1.00310453
77.8795	1.003327242
77.9095	1.003398609
77.9395	1.003236869
77.9695	1.00286843
77.9995	1.002394975
78.0295	1.001929516
78.0595	1.001572501
78.0895	1.001421271
78.1195	1.001512456
78.1495	1.001811985
78.1795	1.00223665
78.2095	1.002675534
78.2395	1.003138859
78.2695	1.00355146
78.2995	1.003804953
78.3295	1.003745108
78.3595	1.00326799
78.3895	1.002505144
78.4195	1.001691706
78.4495	1.001208658
78.4795	1.001191722
78.5095	1.001645827
78.5395	1.002400048
78.5695	1.003236366
78.5995	1.003929666
78.6295	1.00426618
78.6595	1.004115586
78.6895	1.003522406
78.7195	1.002650557
78.7495	1.001756929
78.7795	1.001080071
78.8095	1.000798515
78.8395	1.000862644
78.8695	1.00120872
78.8995	1.001736312
78.9295	1.002336344
78.9595	1.002891069
78.9895	1.003250807
79.0195	1.003319465
79.0495	1.00309555
79.0795	1.002638391
79.1095	1.002073085
79.1395	1.001646669
79.1695	1.001507696
79.1995	1.0016898
79.2295	1.002149516
79.2595	1.002768874
79.2895	1.003382856
79.3195	1.003818065
79.3495	1.003916918
79.3795	1.003652022
79.4095	1.003096724
79.4395	1.002306227
79.4695	1.001460756
79.4995	1.000783743
79.5295	1.000442371
79.5595	1.000505517
79.5895	1.000951021
79.6195	1.001666956
79.6495	1.002537941
79.6795	1.003330686
79.7095	1.003834197
79.7395	1.003895739
79.7695	1.003496616
79.7995	1.002745412
79.8295	1.001890391
79.8595	1.00121823
79.8895	1.000910699
79.9195	1.001042219
79.9495	1.001548964
79.9795	1.002290307
80.0095	1.003067273
80.0395	1.003635595
80.0695	1.00383419
80.0995	1.003612001
80.1295	1.003061264
80.1595	1.002368425
80.1895	1.001723531
80.2195	1.001285309
80.2495	1.001097314
80.2795	1.001203125
80.3095	1.001571567
80.3395	1.002013532
80.3695	1.002379401
80.3995	1.002568585
80.4295	1.002612665
80.4595	1.002607486
80.4895	1.002558179
80.5195	1.002488855
80.5495	1.002475428
80.5795	1.002525287
80.6095	1.002629929
80.6395	1.002799161
80.6695	1.00300504
80.6995	1.003194787
80.7295	1.003256096
80.7595	1.003086046
80.7895	1.002734013
80.8195	1.002344063
80.8495	1.002281397
80.8795	1.00257755
80.9095	1.003154198
80.9395	1.003507249
80.9695	1.003422107
80.9995	1.002922203
81.0295	1.002205513
81.0595	1.001544903
81.0895	1.001117536
81.1195	1.001027253
81.1495	1.001261957
81.1795	1.001751224
81.2095	1.002362068
81.2395	1.002992497
81.2695	1.003497077
81.2995	1.0037398
81.3295	1.003608456
81.3595	1.003071814
81.3895	1.002275589
81.4195	1.001448952
81.4495	1.000905496
81.4795	1.000791236
81.5095	1.001133829
81.5395	1.001775461
81.5695	1.002520296
81.5995	1.003164629
81.6295	1.003533055
81.6595	1.003521768
81.6895	1.003135958
81.7195	1.002482409
81.7495	1.001758544
81.7795	1.001157029
81.8095	1.000838661
81.8395	1.000917899
81.8695	1.001382752
81.8995	1.002103427
81.9295	1.002867692
81.9595	1.003444647
81.9895	1.003681434
82.0195	1.003510608
82.0495	1.002958146
82.0795	1.002171308
82.1095	1.001363714
82.1395	1.000813838
82.1695	1.000690849
82.1995	1.001023151
82.2295	1.00168439
82.2595	1.002446242
82.2895	1.003104043
82.3195	1.003464971
82.3495	1.003354038
82.3795	1.002797203
82.4095	1.00194826
82.4395	1.001201775
82.4695	1.000818023
82.4995	1.000897198
82.5295	1.001330638
82.5595	1.001882908
82.5895	1.002404682
82.6195	1.002768989
82.6495	1.002959544
82.6795	1.002929921
82.7095	1.00269307
82.7395	1.002354095
82.7695	1.00202178
82.7995	1.001785809
82.8295	1.001725637
82.8595	1.001875194
82.8895	1.002196869
82.9195	1.002568983
82.9495	1.002706632
82.9795	1.002563217
83.0095	1.002179477
83.0395	1.001756657
83.0695	1.001444481
83.0995	1.001324977
83.1295	1.001412062
83.1595	1.00165534
83.1895	1.001989812
83.2195	1.002359038
83.2495	1.002850094
83.2795	1.003342365
83.3095	1.003709182
83.3395	1.003746187
83.3695	1.003411385
83.3995	1.002798445
83.4295	1.002118671
83.4595	1.001611581
83.4895	1.001416236
83.5195	1.001565043
83.5495	1.001917148
83.5795	1.002371027
83.6095	1.002805117
83.6395	1.003102483
83.6695	1.003185894
83.6995	1.003033603
83.7295	1.002715998
83.7595	1.002354063
83.7895	1.002047425
83.8195	1.001886407
83.8495	1.001961732
83.8795	1.002254095
83.9095	1.002685553
83.9395	1.003082156
83.9695	1.003319341
83.9995	1.003333865
84.0295	1.003139169
84.0595	1.00280731
84.0895	1.002429622
84.1195	1.002114443
84.1495	1.001988195
84.1795	1.002084845
84.2095	1.002377658
84.2395	1.002715649
84.2695	1.000847498
84.2995	1.001149552
84.3295	1.001349537
84.3595	1.001213031
84.3895	1.000805499
84.4195	1.000309458
84.4495	1.00000625
84.4795	1.00000065
84.5095	1.000302386
84.5395	1.000728833
84.5695	1.001130011
84.5995	1.001388736
84.6295	1.001500628
84.6595	1.00151633
84.6895	1.001435665
84.7195	1.001286371
84.7495	1.001165237
84.7795	1.001103768
84.8095	1.001122308
84.8395	1.001169082
84.8695	1.001220268
84.8995	1.001258216
84.9295	1.001267886
84.9595	1.001231106
84.9895	1.001161364
85.0195	1.001086939
85.0495	1.001103877
85.0795	1.001207738
85.1095	1.00137376
85.1395	1.001434206
85.1695	1.001334765
85.1995	1.00109838
85.2295	1.000836359
85.2595	1.000673787
85.2895	1.000657742
85.3195	1.000768642
85.3495	1.000877856
85.3795	1.000945711
85.4095	1.000956575
85.4395	1.000956124
85.4695	1.000966396
85.4995	1.000980388
85.5295	1.000983187
85.5595	1.000950507
85.5895	1.00089456
85.6195	1.000817751
85.6495	1.000698544
85.6795	1.000561986
85.7095	1.000446818
85.7395	1.000372505
85.7695	1.000358822
85.7995	1.000403965
85.8295	1.00057552
85.8595	1.000926453
85.8895	1.001367792
85.9195	1.001777064
85.9495	1.002038841
85.9795	1.002082308
86.0095	1.001901622
86.0395	1.001414496
86.0695	1.000711792
86.0995	0.999979539
86.1295	0.999471536
86.1595	0.999390988
86.1895	0.999761254
86.2195	1.000470422
86.2495	1.001295246
86.2795	1.002009091
86.3095	1.002427023
86.3395	1.00252165
86.3695	1.002305863
86.3995	1.001839034
86.4295	1.001201781
86.4595	1.000494191
86.4895	0.99991043
86.5195	0.999603192
86.5495	0.999657779
86.5795	1.000053456
86.6095	1.000685911
86.6395	1.001430222
86.6695	1.002108026
86.6995	1.002535909
86.7295	1.00258938
86.7595	1.002232381
86.7895	1.001567881
86.8195	1.000772185
86.8495	1.000057094
86.8795	0.999610053
86.9095	0.999551415
86.9395	0.999832707
86.9695	1.00035793
86.9995	1.000979328
87.0295	1.001514325
87.0595	1.001792021
87.0895	1.00174092
87.1195	1.001407012
87.1495	1.001072183
87.1795	1.000833467
87.2095	1.00075915
87.2395	1.000770232
87.2695	1.00083316
87.2995	1.00092709
87.3295	1.000982265
87.3595	1.000916342
87.3895	1.000748244
87.4195	1.000543207
87.4495	1.000493204
87.4795	1.000613742
87.5095	1.000877561
87.5395	1.001323716
87.5695	0.995776643
87.5995	0.996852846
87.6295	0.997494407
87.6595	0.997531442
87.6895	0.997089189
87.7195	0.99636758
87.7495	0.995643239
87.7795	0.995112748
87.8095	0.994925234
87.8395	0.995081947
87.8695	0.995533228
87.8995	0.996142966
87.9295	0.996762289
87.9595	0.997223434
87.9895	0.997414697
88.0195	0.997276272
88.0495	0.996854429
88.0795	0.996254005
88.1095	0.995647088
88.1395	0.995165031
88.1695	0.994938267
88.1995	0.995014626
88.2295	0.995342391
88.2595	0.995769126
88.2895	0.996186932
88.3195	0.996498291
88.3495	0.996772355
88.3795	0.996933537
88.4095	0.996949661
88.4395	0.996693175
88.4695	0.996203523
88.4995	0.995602312
88.5295	0.995121584
88.5595	0.994960955
88.5895	0.995171833
88.6195	0.995683415
88.6495	0.996356091
88.6795	0.996998398
88.7095	0.997448016
88.7395	0.997517269
88.7695	0.997179262
88.7995	0.996517384
88.8295	0.995767524
88.8595	0.995184141
88.8895	0.994933556
88.9195	0.995064066
88.9495	0.995507764
88.9795	0.996131723
89.0095	0.996776914
89.0395	0.997259699
89.0695	0.997461574
89.0995	0.997321312
89.1295	0.99683506
89.1595	0.996053384
89.1895	0.995195324
89.2195	0.994494093
89.2495	0.994220156
89.2795	0.994437188
89.3095	0.995091656
89.3395	0.99593108
89.3695	0.996714721
89.3995	0.997221923
89.4295	0.997395134
89.4595	0.997271819
89.4895	0.996898496
89.5195	0.996347306
89.5495	0.995661952
89.5795	0.995011107
89.6095	0.994577414
89.6395	0.994529438
89.6695	0.994908853
89.6995	0.99560127
89.7295	0.99642318
89.7595	0.99713766
89.7895	0.997563856
89.8195	0.997583437
89.8495	0.997216459
89.8795	0.996556464
89.9095	0.995791916
89.9395	0.995064908
89.9695	0.994559639
89.9995	0.994400156
90.0295	0.994700222
90.0595	0.995454034
90.0895	0.996467303
90.1195	0.997436994
90.1495	0.997996107
90.1795	0.99798297
90.2095	0.997413812
90.2395	0.996459053
90.2695	0.99539456
90.2995	0.994497424
90.3295	0.994071189
90.3595	0.994292198
90.3895	0.995107507
90.4195	0.996250305
90.4495	0.997227665
90.4795	0.997758695
90.5095	0.997710227
90.5395	0.997095503
90.5695	0.99609267
90.5995	0.994962367
90.6295	0.994079507
90.6595	0.993754776
90.6895	0.994080598
90.7195	0.994969595
90.7495	0.99626002
90.7795	0.997599525
90.8095	0.998637857
90.8395	0.998927871
90.8695	0.998348276
90.8995	0.997051332
90.9295	0.995441136
90.9595	0.994000652
90.9895	0.993123608
91.0195	0.993036267
91.0495	0.993786976
91.0795	0.995160207
91.1095	0.996791039
91.1395	0.998191901
91.1695	0.99898369
91.1995	0.998950438
91.2295	0.998056433
91.2595	1.000666144
91.2895	0.999537756
91.3195	0.998177142
91.3495	0.997393395
91.3795	0.997568535
91.4095	0.99871386
91.4395	1.000437831
91.4695	0.996126504
91.4995	0.998048038
91.5295	0.99903633
91.5595	0.998994613
91.5895	0.998070563
91.6195	0.996605866
91.6495	0.995112539
91.6795	0.993999568
91.7095	0.997749636
91.7395	0.994520068
91.7695	0.997299273
91.7995	0.996984266
91.8295	0.995833427
91.8595	0.997024647
91.8895	0.99801763
91.9195	0.99831064
91.9495	0.997803576
91.9795	0.996617262
92.0095	0.995204259
92.0395	0.997999999
92.0695	0.997818912
92.0995	0.993597272
92.1295	0.995931168
92.1595	0.995836965
92.1895	0.997001249
92.2195	0.998199978
92.2495	0.999047895
92.2795	0.999053944
92.3095	0.998239019
92.3395	0.996894487
92.3695	0.995575088
92.3995	0.994518676
92.4295	0.994053396
92.4595	0.994077082
92.4895	0.994703055
92.5195	0.995629574
92.5495	0.996660153
92.5795	0.997395176
92.6095	0.997757666
92.6395	0.997553177
92.6695	0.996965319
92.6995	0.996036236
92.7295	0.9950831
92.7595	0.9941734
92.7895	0.993665213
92.8195	0.993598648
92.8495	0.994245582
92.8795	0.995317299
92.9095	0.996640674
92.9395	0.997710828
92.9695	0.998348315
92.9995	0.998270209
93.0295	0.997591458
93.0595	0.996345635
93.0895	0.994985227
93.1195	0.993759411
93.1495	0.993109595
93.1795	0.993089474
93.2095	0.993814509
93.2395	0.995078256
93.2695	0.996691143
93.2995	0.99810543
93.3295	0.999063369
93.3595	0.999205431
93.3895	0.998616095
93.4195	0.9973205
93.4495	0.995640677
93.4795	0.993908797
93.5095	0.992702299
93.5395	0.992359646
93.5695	0.993125747
93.5995	0.99467504
93.6295	0.996660833
93.6595	0.998385442
93.6895	0.999501126
93.7195	0.999612773
93.7495	0.99886148
93.7795	0.997347989
93.8095	0.995596818
93.8395	0.993993144
93.8695	0.993086476
93.8995	0.993005931
93.9295	0.99384361
93.9595	0.995211931
93.9895	0.996849328
94.0195	0.998210212
94.0495	0.999068499
94.0795	0.999091059
94.1095	0.998388052
94.1395	0.997020529
94.1695	0.995460295
94.1995	0.994018402
94.2295	0.993195986
94.2595	0.993109924
94.2895	0.993885157
94.3195	0.995206343
94.3495	0.996863529
94.3795	0.998304986
94.4095	0.999252634
94.4395	0.999217116
94.4695	0.998274381
94.4995	0.996574974
94.5295	0.994684596
94.5595	0.993002991
94.5895	0.992082769
94.6195	0.992058578
94.6495	0.993047969
94.6795	0.994669594
94.7095	0.998326902
94.7395	0.999577303
94.7695	1.000416682
94.7995	1.000457483
94.8295	0.999708632
94.8595	0.998214624
94.8895	0.996452462
94.9195	0.994793688
94.9495	0.993817876
94.9795	0.993687892
95.0095	0.994535767
95.0395	0.995947044
95.0695	0.997610472
95.0995	0.998977992
95.1295	0.999814074
95.1595	0.999838434
95.1895	0.99915112
95.2195	0.997845993
95.2495	0.996392134
95.2795	0.995083335
95.3095	0.994369627
95.3395	0.994352109
95.3695	0.995133705
95.3995	0.996401347
95.4295	0.997941018
95.4595	0.999282453
95.4895	1.000168703
95.5195	1.000253614
95.5495	0.999526706
95.5795	0.9980879
95.6095	0.996424754
95.6395	0.994854041
95.6695	0.993880753
95.6995	0.993664006
95.7295	0.994367741
95.7595	0.995720363
95.7895	0.997449749
95.8195	0.999006859
95.8495	1.000144819
95.8795	1.000471673
95.9095	1.000004783
95.9395	0.998830052
95.9695	0.997382394
95.9995	0.99595964
96.0295	0.994976606
96.0595	0.994514788
96.0895	0.994787755
96.1195	0.995620268
96.1495	0.996871825
96.1795	0.998108302
96.2095	0.999091941
96.2395	0.999498352
96.2695	0.999327646
96.2995	0.998536416
96.3295	0.99742556
96.3595	0.996189753
96.3895	0.995253612
96.4195	0.994771402
96.4495	0.99495571
96.4795	0.995657961
96.5095	0.996778434
96.5395	0.998030115
96.5695	0.99920791
96.5995	0.999906409
96.6295	0.99997573
96.6595	0.99923155
96.6895	0.997969956
96.7195	0.996436085
96.7495	0.995107189
96.7795	0.994244351
96.8095	0.99416395
96.8395	0.994776167
96.8695	0.995994838
96.8995	0.997395583
96.9295	0.998654391
96.9595	0.999295954
96.9895	0.999239426
97.0195	0.998420702
97.0495	0.997195728
97.0795	0.995806403
97.1095	0.994713342
97.1395	0.994089186
97.1695	0.994174395
97.1995	0.994848939
97.2295	0.996050103
97.2595	0.997410725
97.2895	0.998652464
97.3195	0.999354737
97.3495	0.999420403
97.3795	0.998748811
97.4095	0.997613789
97.4395	0.996271981
97.4695	0.995185635
97.4995	0.994557867
97.5295	0.994718815
97.5595	0.995637511
97.5895	0.997153129
97.6195	0.998739439
97.6495	0.999886219
97.6795	1.000196116
97.7095	0.999677914
97.7395	0.998341995
97.7695	0.9966209
97.7995	0.994892745
97.8295	0.993706176
97.8595	0.99328931
97.8895	0.993832188
97.9195	0.995098145
97.9495	0.996841042
97.9795	0.998505165
98.0095	0.99973145
98.0395	1.000221184
98.0695	0.999974256
98.0995	0.998980868
98.1295	0.997549938
98.1595	0.995919925
98.1895	0.994613803
98.2195	0.99390438
98.2495	0.994103446
98.2795	0.995070209
98.3095	0.996623311
98.3395	0.998236126
98.3695	0.999551407
98.3995	1.000137261
98.4295	0.999980463
98.4595	0.998339283
98.4895	0.997397889
98.5195	0.995929955
98.5495	0.994517981
98.5795	0.993532859
98.6095	0.993302605
98.6395	0.993702542
98.6695	0.994643401
98.6995	0.995771868
98.7295	0.996952265
98.7595	0.997921848
98.7895	0.99850274
98.8195	0.998473642
98.8495	0.997956735
98.8795	0.997021238
98.9095	0.996000731
98.9395	0.995137543
98.9695	0.994755886
98.9995	0.994880691
99.0295	0.995476844
99.0595	0.996204124
99.0895	0.996940896
99.1195	0.997421143
99.1495	0.997636533
99.1795	0.997457988
99.2095	0.997010926
99.2395	0.996292243
99.2695	0.99555291
99.2995	0.994914934
99.3295	0.994632175
99.3595	0.994715809
99.3895	0.995213133
99.4195	0.99592308
99.4495	0.996787262
99.4795	0.997501533
99.5095	0.99794819
99.5395	0.997844518
99.5695	0.997262288
99.5995	0.996285926
99.6295	0.99530727
99.6595	0.994589385
99.6895	0.994395714
99.7195	0.994707641
99.7495	0.995544191
99.7795	0.996606593
99.8095	1.003791575
99.8395	1.003872883
99.8695	1.003613339
99.8995	1.002917543
99.9295	1.001952021
99.9595	1.000876827
99.9895	1.000008163
100.0195	0.999467676
100.0495	0.999274461
100.0795	0.999406224
100.1095	0.999888993
100.1395	1.000580637
100.1695	1.001374791
100.1995	1.001991395
100.2295	1.002347711
100.2595	1.002312252
100.2895	1.001959545
100.3195	1.001312404
100.3495	1.000554232
100.3795	0.999821893
100.4095	0.999373289
100.4395	0.999366822
100.4695	0.99989939
100.4995	1.000762118
100.5295	1.00176331
100.5595	1.002545299
100.5895	1.002962208
100.6195	1.003561805
100.6495	1.003492023
100.6795	1.002807517
100.7095	1.001922996
100.7395	1.001028596
100.7695	1.000442857
100.7995	1.000267005
100.8295	1.000625321
100.8595	1.001375938
100.8895	1.002371049
100.9195	1.003285487
100.9495	1.003988839
100.9795	1.004235392
101.0095	1.004026327
101.0395	1.003314806
101.0695	1.002342327
101.0995	1.001310417
101.1295	1.000552325
101.1595	1.000199807
101.1895	1.000405451
101.2195	1.001036512
101.2495	1.001918741
101.2795	1.002748311
101.3095	1.003363843
101.3395	1.003641448
101.3695	1.003605854
101.3995	1.002108111
101.4295	1.000935967
101.4595	1.000082657
101.4895	0.999624448
101.5195	0.999466572
101.5495	0.999568081
101.5795	0.9998199
101.6095	1.000224489
101.6395	1.000662194
101.6695	1.001102275
101.6995	1.001368694
101.7295	1.001445202
101.7595	1.001235475
101.7895	1.000861056
101.8195	1.000358606
101.8495	0.999911013
101.8795	0.999575156
101.9095	0.999503306
101.9395	0.999711333
101.9695	1.000225256
101.9995	1.000844487
102.0295	1.001459723
102.0595	1.001839058
102.0895	1.001945096
102.1195	1.001684356
102.1495	1.001152301
102.1795	1.000431216
102.2095	0.999775422
102.2395	0.999248523
102.2695	1.001731467
102.2995	1.001271724
102.3295	1.001324677
102.3595	1.001749344
102.3895	1.002366185
102.4195	1.00287599
102.4495	1.003178108
102.4795	1.003128146
102.5095	1.002795461
102.5395	1.002266738
102.5695	1.001756622
102.5995	1.001352252
102.6295	1.001275373
102.6595	1.001575401
102.6895	1.002223103
102.7195	1.002965229
102.7495	1.003508599
102.7795	1.003650141
102.8095	1.003402886
102.8395	1.002694752
102.8695	1.001735844
102.8995	1.000731522
102.9295	1.000041566
102.9595	0.999852745
102.9895	1.000260375
103.0195	1.001081788
103.0495	1.002053119
103.0795	1.002855151
103.1095	1.003320429
103.1395	1.003298289
103.1695	1.002853768
103.1995	1.002057453
103.2295	1.001263809
103.2595	1.000757542
103.2895	1.000723605
103.3195	1.001085856
103.3495	1.00218054
103.3795	1.003153368
103.4095	1.003738124
103.4395	1.003948507
103.4695	1.003906367
103.4995	1.003630653
103.5295	1.003351187
103.5595	1.003219764
103.5895	1.003314241
103.6195	1.003526043
103.6495	1.003663818
103.6795	1.003636022
103.7095	1.003496313
103.7395	1.003252045
103.7695	1.003020581
103.7995	1.002819208
103.8295	1.002753136
103.8595	1.002802048
103.8895	1.002997837
103.9195	1.003267969
103.9495	1.003718604
103.9795	1.004193025
104.0095	1.00461231
104.0395	1.004757739
104.0695	1.004616665
104.0995	1.0041875
104.1295	1.003620864
104.1595	1.003009892
104.1895	1.002564102
104.2195	1.002360523
104.2495	1.002504237
104.2795	1.00291185
104.3095	1.003515844
104.3395	1.004051888
104.3695	1.004399774
104.3995	1.004424194
104.4295	1.004149408
104.4595	1.003588223
104.4895	1.002934867
104.5195	1.002329331
104.5495	1.002019423
104.5795	1.002044819
104.6095	1.001704638
104.6395	1.002669426
104.6695	1.003629472
104.6995	1.004303997
104.7295	1.004641209
104.7595	1.004574421
104.7895	1.00420589
104.8195	1.003607735
104.8495	1.00302176
104.8795	1.002556471
104.9095	1.002377305
104.9395	1.002341435
104.9695	1.002451459
104.9995	1.002626777
105.0295	1.002941371
105.0595	1.003365918
105.0895	1.003832115
105.1195	1.004174224
105.1495	1.004379085
105.1795	1.004349064
105.2095	1.004139562
105.2395	1.0036729
105.2695	1.003089559
105.2995	1.002500208
105.3295	1.002156055
105.3595	1.00216666
105.3895	1.002572508
105.4195	1.003229064
105.4495	1.00406828
105.4795	1.004823922
105.5095	1.005338236
105.5395	1.005201129
105.5695	1.004416407
105.5995	1.00315218
105.6295	1.001866055
105.6595	1.000954471
105.6895	1.000703167
105.7195	1.001149841
105.7495	1.002321365
105.7795	1.003860728
105.8095	1.005397535
105.8395	1.0063684
105.8695	1.006523827
105.8995	1.005785246
105.9295	1.004360305
105.9595	1.00253718
105.9895	1.000848987
106.0195	0.999725419
106.0495	0.999628993
106.0795	1.000540715
106.1095	1.002252377
106.1395	1.004257702
106.1695	1.006061372
106.1995	1.007140184
106.2295	1.00726503
106.2595	1.006381886
106.2895	1.009317131
106.3195	1.007386428
106.3495	1.005868532
106.3795	1.004983153
106.4095	1.005002151
106.4395	1.005860343
106.4695	1.007390834
106.4995	1.009150977
106.5295	1.010708823
106.5595	1.011580164
106.5895	1.011584061
106.6195	1.010672099
106.6495	1.009121317
106.6795	1.007301783
106.7095	1.005750382
106.7395	1.004833463
106.7695	1.004839298
106.7995	1.005710127
106.8295	1.007240341
106.8595	1.008950198
106.8895	1.010425864
106.9195	1.011249761
106.9495	1.01138215
106.9795	1.010753815
107.0095	1.00958869
107.0395	1.008149135
107.0695	1.006868827
107.0995	1.006044876
107.1295	1.005896009
107.1595	1.006348136
107.1895	1.007320663
107.2195	1.008506453
107.2495	1.009658469
107.2795	1.010423288
107.3095	1.010643807
107.3395	1.010108061
107.3695	1.008970754
107.3995	1.007493035
107.4295	1.00615495
107.4595	1.005317063
107.4895	1.005244741
107.5195	1.00589983
107.5495	1.007121175
107.5795	1.008528391
107.6095	1.009785326
107.6395	1.010432965
107.6695	1.010318576
107.6995	1.009430959
107.7295	1.008096906
107.7595	1.006684448
107.7895	1.005616972
107.8195	1.005149594
107.8495	1.005539166
107.8795	1.006635097
107.9095	1.00818514
107.9395	1.009775483
107.9695	1.011043973
107.9995	1.011612151
108.0295	1.011288953
108.0595	1.010002495
108.0895	1.008148078
108.1195	1.006193799
108.1495	1.004769774
108.1795	1.004213406
108.2095	1.004712743
108.2395	1.006119906
108.2695	1.008108654
108.2995	1.010098828
108.3295	1.005577815
108.3595	1.006731828
108.3895	1.006775693
108.4195	1.005699204
108.4495	1.003951247
108.4795	1.002039162
108.5095	1.000573468
108.5395	0.999869575
108.5695	1.00014805
108.5995	1.001273685
108.6295	1.002948685
108.6595	1.004619665
108.6895	1.005887403
108.7195	1.006399278
108.7495	1.006252337
108.7795	1.005454089
108.8095	1.00427713
108.8395	1.002927224
108.8695	1.00179614
108.8995	1.001138233
108.9295	1.001212483
108.9595	1.001992905
108.9895	1.003316636
109.0195	1.004758496
109.0495	1.005879575
109.0795	1.006328561
109.1095	1.006038544
109.1395	1.005011839
109.1695	1.003565931
109.1995	1.002041698
109.2295	1.000915675
109.2595	1.000463494
109.2895	1.000848876
109.3195	1.001922134
109.3495	1.003489727
109.3795	1.005081769
109.4095	1.006319936
109.4395	1.006796977
109.4695	1.006428445
109.4995	1.005271134
109.5295	1.003641656
109.5595	1.001868183
109.5895	1.000471971
109.6195	0.998850484
109.6495	0.999844661
109.6795	1.001387662
109.7095	1.003305905
109.7395	1.005108658
109.7695	1.006396377
109.7995	1.006802288
109.8295	1.006279512
109.8595	1.00494673
109.8895	1.003200309
109.9195	1.001464278
109.9495	1.000245572
109.9795	0.999823732
	


==> GFM_Figures/data_GFM_Unequal/Switching_200vs800/P_ref.txt <==
0.0395	1
0.0695	1
0.0995	1
0.1295	1
0.1595	1
0.1895	1
0.2195	1
0.2495	1
0.2795	1
0.3095	1
0.3395	1
0.3695	1
0.3995	1
0.4295	1
0.4595	1
0.4895	1
0.5195	1
0.5495	1
0.5795	1
0.6095	1
0.6395	1
0.6695	1
0.6995	1
0.7295	1
0.7595	1
0.7895	1
0.8195	1
0.8495	1
0.8795	1
0.9095	1
0.9395	1
0.9695	1
0.9995	1
1.0295	1
1.0595	1
1.0895	1
1.1195	1
1.1495	1
1.1795	1
1.2095	1
1.2395	1
1.2695	1
1.2995	1
1.3295	1
1.3595	1
1.3895	1
1.4195	1
1.4495	1
1.4795	1
1.5095	1
1.5395	1
1.5695	1
1.5995	1
1.6295	1
1.6595	1
1.6895	1
1.7195	1
1.7495	1
1.7795	1
1.8095	1
1.8395	1
1.8695	1
1.8995	1
1.9295	1
1.9595	1
1.9895	1
2.0195	1
2.0495	1
2.0795	1
2.1095	1
2.1395	1
2.1695	1
2.1995	1
2.2295	1
2.2595	1
2.2895	1
2.3195	1
2.3495	1
2.3795	1
2.4095	1
2.4395	1
2.4695	1
2.4995	1
2.5295	1
2.5595	1
2.5895	1
2.6195	1
2.6495	1
2.6795	1
2.7095	1
2.7395	1
2.7695	1
2.7995	1
2.8295	1
2.8595	1
2.8895	1
2.9195	1
2.9495	1
2.9795	1
3.0095	1
3.0395	1
3.0695	1
3.0995	1
3.1295	1
3.1595	1
3.1895	1
3.2195	1
3.2495	1
3.2795	1
3.3095	1
3.3395	1
3.3695	1
3.3995	1
3.4295	1
3.4595	1
3.4895	1
3.5195	1
3.5495	1
3.5795	1
3.6095	1
3.6395	1
3.6695	1
3.6995	1
3.7295	1
3.7595	1
3.7895	1
3.8195	1
3.8495	1
3.8795	1
3.9095	1
3.9395	1
3.9695	1
3.9995	1
4.0295	1
4.0595	1
4.0895	1
4.1195	1
4.1495	1
4.1795	1
4.2095	1
4.2395	1
4.2695	1
4.2995	1
4.3295	1
4.3595	1
4.3895	1
4.4195	1
4.4495	1
4.4795	1
4.5095	1
4.5395	1
4.5695	1
4.5995	1
4.6295	1
4.6595	1
4.6895	1
4.7195	1
4.7495	1
4.7795	1
4.8095	1
4.8395	1
4.8695	1
4.8995	1
4.9295	1
4.9595	1
4.9895	1
5.0195	1
5.0495	1
5.0795	1
5.1095	1
5.1395	1
5.1695	1
5.1995	1
5.2295	1
5.2595	1
5.2895	1
5.3195	1
5.3495	1
5.3795	1
5.4095	1
5.4395	1
5.4695	1
5.4995	1
5.5295	1
5.5595	1
5.5895	1
5.6195	1
5.6495	1
5.6795	1
5.7095	1
5.7395	1
5.7695	1
5.7995	1
5.8295	1
5.8595	1
5.8895	1
5.9195	1
5.9495	1
5.9795	1
6.0095	1
6.0395	1
6.0695	1
6.0995	1
6.1295	1
6.1595	1
6.1895	1
6.2195	1
6.2495	1
6.2795	1
6.3095	1
6.3395	1
6.3695	1
6.3995	1
6.4295	1
6.4595	1
6.4895	1
6.5195	1
6.5495	1
6.5795	1
6.6095	1
6.6395	1
6.6695	1
6.6995	1
6.7295	1
6.7595	1
6.7895	1
6.8195	1
6.8495	1
6.8795	1
6.9095	1
6.9395	1
6.9695	1
6.9995	1
7.0295	1
7.0595	1
7.0895	1
7.1195	1
7.1495	1
7.1795	1
7.2095	1
7.2395	1
7.2695	1
7.2995	1
7.3295	1
7.3595	1
7.3895	1
7.4195	1
7.4495	1
7.4795	1
7.5095	1
7.5395	1
7.5695	1
7.5995	1
7.6295	1
7.6595	1
7.6895	1
7.7195	1
7.7495	1
7.7795	1
7.8095	1
7.8395	1
7.8695	1
7.8995	1
7.9295	1
7.9595	1
7.9895	1
8.0195	1
8.0495	1
8.0795	1
8.1095	1
8.1395	1
8.1695	1
8.1995	1
8.2295	1
8.2595	1
8.2895	1
8.3195	1
8.3495	1
8.3795	1
8.4095	1
8.4395	1
8.4695	1
8.4995	1
8.5295	1
8.5595	1
8.5895	1
8.6195	1
8.6495	1
8.6795	1
8.7095	1
8.7395	1
8.7695	1
8.7995	1
8.8295	1
8.8595	1
8.8895	1
8.9195	1
8.9495	1
8.9795	1
9.0095	1
9.0395	1
9.0695	1
9.0995	1
9.1295	1
9.1595	1
9.1895	1
9.2195	1
9.2495	1
9.2795	1
9.3095	1
9.3395	1
9.3695	1
9.3995	1
9.4295	1
9.4595	1
9.4895	1
9.5195	1
9.5495	1
9.5795	1
9.6095	1
9.6395	1
9.6695	1
9.6995	1
9.7295	1
9.7595	1
9.7895	1
9.8195	1
9.8495	1
9.8795	1
9.9095	1
9.9395	1
9.9695	1
9.9995	1
10.0295	1
10.0595	1
10.0895	1
10.1195	1
10.1495	1
10.1795	1
10.2095	1
10.2395	1
10.2695	1
10.2995	1
10.3295	1
10.3595	1
10.3895	1
10.4195	1
10.4495	1
10.4795	1
10.5095	1
10.5395	1
10.5695	1
10.5995	1
10.6295	1
10.6595	1
10.6895	1
10.7195	1
10.7495	1
10.7795	1
10.8095	1
10.8395	1
10.8695	1
10.8995	1
10.9295	1
10.9595	1
10.9895	1
11.0195	1
11.0495	1
11.0795	1
11.1095	1
11.1395	1
11.1695	1
11.1995	1
11.2295	1
11.2595	1
11.2895	1
11.3195	1
11.3495	1
11.3795	1
11.4095	1
11.4395	1
11.4695	1
11.4995	1
11.5295	1
11.5595	1
11.5895	1
11.6195	1
11.6495	1
11.6795	1
11.7095	1
11.7395	1
11.7695	1
11.7995	1
11.8295	1
11.8595	1
11.8895	1
11.9195	1
11.9495	1
11.9795	1
12.0095	1
12.0395	1
12.0695	1
12.0995	1
12.1295	1
12.1595	1
12.1895	1
12.2195	1
12.2495	1
12.2795	1
12.3095	1
12.3395	1
12.3695	1
12.3995	1
12.4295	1
12.4595	1
12.4895	1
12.5195	1
12.5495	1
12.5795	1
12.6095	1
12.6395	1
12.6695	1
12.6995	1
12.7295	1
12.7595	1
12.7895	1
12.8195	1
12.8495	1
12.8795	1
12.9095	1
12.9395	1
12.9695	1
12.9995	1
13.0295	1
13.0595	1
13.0895	1
13.1195	1
13.1495	1
13.1795	1
13.2095	1
13.2395	1
13.2695	1
13.2995	1
13.3295	1
13.3595	1
13.3895	1
13.4195	1
13.4495	1
13.4795	1
13.5095	1
13.5395	1
13.5695	1
13.5995	1
13.6295	1
13.6595	1
13.6895	1
13.7195	1
13.7495	1
13.7795	1
13.8095	1
13.8395	1
13.8695	1
13.8995	1
13.9295	1
13.9595	1
13.9895	1
14.0195	1
14.0495	1
14.0795	1
14.1095	1
14.1395	1
14.1695	1
14.1995	1
14.2295	1
14.2595	1
14.2895	1
14.3195	1
14.3495	1
14.3795	1
14.4095	1
14.4395	1
14.4695	1
14.4995	1
14.5295	1
14.5595	1
14.5895	1
14.6195	1
14.6495	1
14.6795	1
14.7095	1
14.7395	1
14.7695	1
14.7995	1
14.8295	1
14.8595	1
14.8895	1
14.9195	1
14.9495	1
14.9795	1
15.0095	1
15.0395	1
15.0695	1
15.0995	1
15.1295	1
15.1595	1
15.1895	1
15.2195	1
15.2495	1
15.2795	1
15.3095	1
15.3395	1
15.3695	1
15.3995	1
15.4295	1
15.4595	1
15.4895	1
15.5195	1
15.5495	1
15.5795	1
15.6095	1
15.6395	1
15.6695	1
15.6995	1
15.7295	1
15.7595	1
15.7895	1
15.8195	1
15.8495	1
15.8795	1
15.9095	1
15.9395	1
15.9695	1
15.9995	1
16.0295	1
16.0595	1
16.0895	1
16.1195	1
16.1495	1
16.1795	1
16.2095	1
16.2395	1
16.2695	1
16.2995	1
16.3295	1
16.3595	1
16.3895	1
16.4195	1
16.4495	1
16.4795	1
16.5095	1
16.5395	1
16.5695	1
16.5995	1
16.6295	1
16.6595	1
16.6895	1
16.7195	1
16.7495	1
16.7795	1
16.8095	1
16.8395	1
16.8695	1
16.8995	1
16.9295	1
16.9595	1
16.9895	1
17.0195	1
17.0495	1
17.0795	1
17.1095	1
17.1395	1
17.1695	1
17.1995	1
17.2295	1
17.2595	1
17.2895	1
17.3195	1
17.3495	1
17.3795	1
17.4095	1
17.4395	1
17.4695	1
17.4995	1
17.5295	1
17.5595	1
17.5895	1
17.6195	1
17.6495	1
17.6795	1
17.7095	1
17.7395	1
17.7695	1
17.7995	1
17.8295	1
17.8595	1
17.8895	1
17.9195	1
17.9495	1
17.9795	1
18.0095	1
18.0395	1
18.0695	1
18.0995	1
18.1295	1
18.1595	1
18.1895	1
18.2195	1
18.2495	1
18.2795	1
18.3095	1
18.3395	1
18.3695	1
18.3995	1
18.4295	1
18.4595	1
18.4895	1
18.5195	1
18.5495	1
18.5795	1
18.6095	1
18.6395	1
18.6695	1
18.6995	1
18.7295	1
18.7595	1
18.7895	1
18.8195	1
18.8495	1
18.8795	1
18.9095	1
18.9395	1
18.9695	1
18.9995	1
19.0295	1
19.0595	1
19.0895	1
19.1195	1
19.1495	1
19.1795	1
19.2095	1
19.2395	1
19.2695	1
19.2995	1
19.3295	1
19.3595	1
19.3895	1
19.4195	1
19.4495	1
19.4795	1
19.5095	1
19.5395	1
19.5695	1
19.5995	1
19.6295	1
19.6595	1
19.6895	1
19.7195	1
19.7495	1
19.7795	1
19.8095	1
19.8395	1
19.8695	1
19.8995	1
19.9295	1
19.9595	1
19.9895	1
20.0195	1
20.0495	1
20.0795	1
20.1095	1
20.1395	1
20.1695	1
20.1995	1
20.2295	1
20.2595	1
20.2895	1
20.3195	1
20.3495	1
20.3795	1
20.4095	1
20.4395	1
20.4695	1
20.4995	1
20.5295	1
20.5595	1
20.5895	1
20.6195	1
20.6495	1
20.6795	1
20.7095	1
20.7395	1
20.7695	1
20.7995	1
20.8295	1
20.8595	1
20.8895	1
20.9195	1
20.9495	1
20.9795	1
21.0095	1
21.0395	1
21.0695	1
21.0995	1
21.1295	1
21.1595	1
21.1895	1
21.2195	1
21.2495	1
21.2795	1
21.3095	1
21.3395	1
21.3695	1
21.3995	1
21.4295	1
21.4595	1
21.4895	1
21.5195	1
21.5495	1
21.5795	1
21.6095	1
21.6395	1
21.6695	1
21.6995	1
21.7295	1
21.7595	1
21.7895	1
21.8195	1
21.8495	1
21.8795	1
21.9095	1
21.9395	1
21.9695	1
21.9995	1
22.0295	1
22.0595	1
22.0895	1
22.1195	1
22.1495	1
22.1795	1
22.2095	1
22.2395	1
22.2695	1
22.2995	1
22.3295	1
22.3595	1
22.3895	1
22.4195	1
22.4495	1
22.4795	1
22.5095	1
22.5395	1
22.5695	1
22.5995	1
22.6295	1
22.6595	1
22.6895	1
22.7195	1
22.7495	1
22.7795	1
22.8095	1
22.8395	1
22.8695	1
22.8995	1
22.9295	1
22.9595	1
22.9895	1
23.0195	1
23.0495	1
23.0795	1
23.1095	1
23.1395	1
23.1695	1
23.1995	1
23.2295	1
23.2595	1
23.2895	1
23.3195	1
23.3495	1
23.3795	1
23.4095	1
23.4395	1
23.4695	1
23.4995	1
23.5295	1
23.5595	1
23.5895	1
23.6195	1
23.6495	1
23.6795	1
23.7095	1
23.7395	1
23.7695	1
23.7995	1
23.8295	1
23.8595	1
23.8895	1
23.9195	1
23.9495	1
23.9795	1
24.0095	1
24.0395	1
24.0695	1
24.0995	1
24.1295	1
24.1595	1
24.1895	1
24.2195	1
24.2495	1
24.2795	1
24.3095	1
24.3395	1
24.3695	1
24.3995	1
24.4295	1
24.4595	1
24.4895	1
24.5195	1
24.5495	1
24.5795	1
24.6095	1
24.6395	1
24.6695	1
24.6995	1
24.7295	1
24.7595	1
24.7895	1
24.8195	1
24.8495	1
24.8795	1
24.9095	1
24.9395	1
24.9695	1
24.9995	1
25.0295	1
25.0595	1
25.0895	1
25.1195	1
25.1495	1
25.1795	1
25.2095	1
25.2395	1
25.2695	1
25.2995	1
25.3295	1
25.3595	1
25.3895	1
25.4195	1
25.4495	1
25.4795	1
25.5095	1
25.5395	1
25.5695	1
25.5995	1
25.6295	1
25.6595	1
25.6895	1
25.7195	1
25.7495	1
25.7795	1
25.8095	1
25.8395	1
25.8695	1
25.8995	1
25.9295	1
25.9595	1
25.9895	1
26.0195	1
26.0495	1
26.0795	1
26.1095	1
26.1395	1
26.1695	1
26.1995	1
26.2295	1
26.2595	1
26.2895	1
26.3195	1
26.3495	1
26.3795	1
26.4095	1
26.4395	1
26.4695	1
26.4995	1
26.5295	1
26.5595	1
26.5895	1
26.6195	1
26.6495	1
26.6795	1
26.7095	1
26.7395	1
26.7695	1
26.7995	1
26.8295	1
26.8595	1
26.8895	1
26.9195	1
26.9495	1
26.9795	1
27.0095	1
27.0395	1
27.0695	1
27.0995	1
27.1295	1
27.1595	1
27.1895	1
27.2195	1
27.2495	1
27.2795	1
27.3095	1
27.3395	1
27.3695	1
27.3995	1
27.4295	1
27.4595	1
27.4895	1
27.5195	1
27.5495	1
27.5795	1
27.6095	1
27.6395	1
27.6695	1
27.6995	1
27.7295	1
27.7595	1
27.7895	1
27.8195	1
27.8495	1
27.8795	1
27.9095	1
27.9395	1
27.9695	1
27.9995	1
28.0295	1
28.0595	1
28.0895	1
28.1195	1
28.1495	1
28.1795	1
28.2095	1
28.2395	1
28.2695	1
28.2995	1
28.3295	1
28.3595	1
28.3895	1
28.4195	1
28.4495	1
28.4795	1
28.5095	1
28.5395	1
28.5695	1
28.5995	1
28.6295	1
28.6595	1
28.6895	1
28.7195	1
28.7495	1
28.7795	1
28.8095	1
28.8395	1
28.8695	1
28.8995	1
28.9295	1
28.9595	1
28.9895	1
29.0195	1
29.0495	1
29.0795	1
29.1095	1
29.1395	1
29.1695	1
29.1995	1
29.2295	1
29.2595	1
29.2895	1
29.3195	1
29.3495	1
29.3795	1
29.4095	1
29.4395	1
29.4695	1
29.4995	1
29.5295	1
29.5595	1
29.5895	1
29.6195	1
29.6495	1
29.6795	1
29.7095	1
29.7395	1
29.7695	1
29.7995	1
29.8295	1
29.8595	1
29.8895	1
29.9195	1
29.9495	1
29.9795	1
30.0095	1
30.0395	1
30.0695	1
30.0995	1
30.1295	1
30.1595	1
30.1895	1
30.2195	1
30.2495	1
30.2795	1
30.3095	1
30.3395	1
30.3695	1
30.3995	1
30.4295	1
30.4595	1
30.4895	1
30.5195	1
30.5495	1
30.5795	1
30.6095	1
30.6395	1
30.6695	1
30.6995	1
30.7295	1
30.7595	1
30.7895	1
30.8195	1
30.8495	1
30.8795	1
30.9095	1
30.9395	1
30.9695	1
30.9995	1
31.0295	1
31.0595	1
31.0895	1
31.1195	1
31.1495	1
31.1795	1
31.2095	1
31.2395	1
31.2695	1
31.2995	1
31.3295	1
31.3595	1
31.3895	1
31.4195	1
31.4495	1
31.4795	1
31.5095	1
31.5395	1
31.5695	1
31.5995	1
31.6295	1
31.6595	1
31.6895	1
31.7195	1
31.7495	1
31.7795	1
31.8095	1
31.8395	1
31.8695	1
31.8995	1
31.9295	1
31.9595	1
31.9895	1
32.0195	1
32.0495	1
32.0795	1
32.1095	1
32.1395	1
32.1695	1
32.1995	1
32.2295	1
32.2595	1
32.2895	1
32.3195	1
32.3495	1
32.3795	1
32.4095	1
32.4395	1
32.4695	1
32.4995	1
32.5295	1
32.5595	1
32.5895	1
32.6195	1
32.6495	1
32.6795	1
32.7095	1
32.7395	1
32.7695	1
32.7995	1
32.8295	1
32.8595	1
32.8895	1
32.9195	1
32.9495	1
32.9795	1
33.0095	1
33.0395	1
33.0695	1
33.0995	1
33.1295	1
33.1595	1
33.1895	1
33.2195	1
33.2495	1
33.2795	1
33.3095	1
33.3395	1
33.3695	1
33.3995	1
33.4295	1
33.4595	1
33.4895	1
33.5195	1
33.5495	1
33.5795	1
33.6095	1
33.6395	1
33.6695	1
33.6995	1
33.7295	1
33.7595	1
33.7895	1
33.8195	1
33.8495	1
33.8795	1
33.9095	1
33.9395	1
33.9695	1
33.9995	1
34.0295	1
34.0595	1
34.0895	1
34.1195	1
34.1495	1
34.1795	1
34.2095	1
34.2395	1
34.2695	1
34.2995	1
34.3295	1
34.3595	1
34.3895	1
34.4195	1
34.4495	1
34.4795	1
34.5095	1
34.5395	1
34.5695	1
34.5995	1
34.6295	1
34.6595	1
34.6895	1
34.7195	1
34.7495	1
34.7795	1
34.8095	1
34.8395	1
34.8695	1
34.8995	1
34.9295	1
34.9595	1
34.9895	1
35.0195	1
35.0495	1
35.0795	1
35.1095	1
35.1395	1
35.1695	1
35.1995	1
35.2295	1
35.2595	1
35.2895	1
35.3195	1
35.3495	1
35.3795	1
35.4095	1
35.4395	1
35.4695	1
35.4995	1
35.5295	1
35.5595	1
35.5895	1
35.6195	1
35.6495	1
35.6795	1
35.7095	1
35.7395	1
35.7695	1
35.7995	1
35.8295	1
35.8595	1
35.8895	1
35.9195	1
35.9495	1
35.9795	1
36.0095	1
36.0395	1
36.0695	1
36.0995	1
36.1295	1
36.1595	1
36.1895	1
36.2195	1
36.2495	1
36.2795	1
36.3095	1
36.3395	1
36.3695	1
36.3995	1
36.4295	1
36.4595	1
36.4895	1
36.5195	1
36.5495	1
36.5795	1
36.6095	1
36.6395	1
36.6695	1
36.6995	1
36.7295	1
36.7595	1
36.7895	1
36.8195	1
36.8495	1
36.8795	1
36.9095	1
36.9395	1
36.9695	1
36.9995	1
37.0295	1
37.0595	1
37.0895	1
37.1195	1
37.1495	1
37.1795	1
37.2095	1
37.2395	1
37.2695	1
37.2995	1
37.3295	1
37.3595	1
37.3895	1
37.4195	1
37.4495	1
37.4795	1
37.5095	1
37.5395	1
37.5695	1
37.5995	1
37.6295	1
37.6595	1
37.6895	1
37.7195	1
37.7495	1
37.7795	1
37.8095	1
37.8395	1
37.8695	1
37.8995	1
37.9295	1
37.9595	1
37.9895	1
38.0195	1
38.0495	1
38.0795	1
38.1095	1
38.1395	1
38.1695	1
38.1995	1
38.2295	1
38.2595	1
38.2895	1
38.3195	1
38.3495	1
38.3795	1
38.4095	1
38.4395	1
38.4695	1
38.4995	1
38.5295	1
38.5595	1
38.5895	1
38.6195	1
38.6495	1
38.6795	1
38.7095	1
38.7395	1
38.7695	1
38.7995	1
38.8295	1
38.8595	1
38.8895	1
38.9195	1
38.9495	1
38.9795	1
39.0095	1
39.0395	1
39.0695	1
39.0995	1
39.1295	1
39.1595	1
39.1895	1
39.2195	1
39.2495	1
39.2795	1
39.3095	1
39.3395	1
39.3695	1
39.3995	1
39.4295	1
39.4595	1
39.4895	1
39.5195	1
39.5495	1
39.5795	1
39.6095	1
39.6395	1
39.6695	1
39.6995	1
39.7295	1
39.7595	1
39.7895	1
39.8195	1
39.8495	1
39.8795	1
39.9095	1
39.9395	1
39.9695	1
39.9995	1
40.0295	1
40.0595	1
40.0895	1
40.1195	1
40.1495	1
40.1795	1
40.2095	1
40.2395	1
40.2695	1
40.2995	1
40.3295	1
40.3595	1
40.3895	1
40.4195	1
40.4495	1
40.4795	1
40.5095	1
40.5395	1
40.5695	1
40.5995	1
40.6295	1
40.6595	1
40.6895	1
40.7195	1
40.7495	1
40.7795	1
40.8095	1
40.8395	1
40.8695	1
40.8995	1
40.9295	1
40.9595	1
40.9895	1
41.0195	1
41.0495	1
41.0795	1
41.1095	1
41.1395	1
41.1695	1
41.1995	1
41.2295	1
41.2595	1
41.2895	1
41.3195	1
41.3495	1
41.3795	1
41.4095	1
41.4395	1
41.4695	1
41.4995	1
41.5295	1
41.5595	1
41.5895	1
41.6195	1
41.6495	1
41.6795	1
41.7095	1
41.7395	1
41.7695	1
41.7995	1
41.8295	1
41.8595	1
41.8895	1
41.9195	1
41.9495	1
41.9795	1
42.0095	1
42.0395	1
42.0695	1
42.0995	1
42.1295	1
42.1595	1
42.1895	1
42.2195	1
42.2495	1
42.2795	1
42.3095	1
42.3395	1
42.3695	1
42.3995	1
42.4295	1
42.4595	1
42.4895	1
42.5195	1
42.5495	1
42.5795	1
42.6095	1
42.6395	1
42.6695	1
42.6995	1
42.7295	1
42.7595	1
42.7895	1
42.8195	1
42.8495	1
42.8795	1
42.9095	1
42.9395	1
42.9695	1
42.9995	1
43.0295	1
43.0595	1
43.0895	1
43.1195	1
43.1495	1
43.1795	1
43.2095	1
43.2395	1
43.2695	1
43.2995	1
43.3295	1
43.3595	1
43.3895	1
43.4195	1
43.4495	1
43.4795	1
43.5095	1
43.5395	1
43.5695	1
43.5995	1
43.6295	1
43.6595	1
43.6895	1
43.7195	1
43.7495	1
43.7795	1
43.8095	1
43.8395	1
43.8695	1
43.8995	1
43.9295	1
43.9595	1
43.9895	1
44.0195	1
44.0495	1
44.0795	1
44.1095	1
44.1395	1
44.1695	1
44.1995	1
44.2295	1
44.2595	1
44.2895	1
44.3195	1
44.3495	1
44.3795	1
44.4095	1
44.4395	1
44.4695	1
44.4995	1
44.5295	1
44.5595	1
44.5895	1
44.6195	1
44.6495	1
44.6795	1
44.7095	1
44.7395	1
44.7695	1
44.7995	1
44.8295	1
44.8595	1
44.8895	1
44.9195	1
44.9495	1
44.9795	1
45.0095	1
45.0395	1
45.0695	1
45.0995	1
45.1295	1
45.1595	1
45.1895	1
45.2195	1
45.2495	1
45.2795	1
45.3095	1
45.3395	1
45.3695	1
45.3995	1
45.4295	1
45.4595	1
45.4895	1
45.5195	1
45.5495	1
45.5795	1
45.6095	1
45.6395	1
45.6695	1
45.6995	1
45.7295	1
45.7595	1
45.7895	1
45.8195	1
45.8495	1
45.8795	1
45.9095	1
45.9395	1
45.9695	1
45.9995	1
46.0295	1
46.0595	1
46.0895	1
46.1195	1
46.1495	1
46.1795	1
46.2095	1
46.2395	1
46.2695	1
46.2995	1
46.3295	1
46.3595	1
46.3895	1
46.4195	1
46.4495	1
46.4795	1
46.5095	1
46.5395	1
46.5695	1
46.5995	1
46.6295	1
46.6595	1
46.6895	1
46.7195	1
46.7495	1
46.7795	1
46.8095	1
46.8395	1
46.8695	1
46.8995	1
46.9295	1
46.9595	1
46.9895	1
47.0195	1
47.0495	1
47.0795	1
47.1095	1
47.1395	1
47.1695	1
47.1995	1
47.2295	1
47.2595	1
47.2895	1
47.3195	1
47.3495	1
47.3795	1
47.4095	1
47.4395	1
47.4695	1
47.4995	1
47.5295	1
47.5595	1
47.5895	1
47.6195	1
47.6495	1
47.6795	1
47.7095	1
47.7395	1
47.7695	1
47.7995	1
47.8295	1
47.8595	1
47.8895	1
47.9195	1
47.9495	1
47.9795	1
48.0095	1
48.0395	1
48.0695	1
48.0995	1
48.1295	1
48.1595	1
48.1895	1
48.2195	1
48.2495	1
48.2795	1
48.3095	1
48.3395	1
48.3695	1
48.3995	1
48.4295	1
48.4595	1
48.4895	1
48.5195	1
48.5495	1
48.5795	1
48.6095	1
48.6395	1
48.6695	1
48.6995	1
48.7295	1
48.7595	1
48.7895	1
48.8195	1
48.8495	1
48.8795	1
48.9095	1
48.9395	1
48.9695	1
48.9995	1
49.0295	1
49.0595	1
49.0895	1
49.1195	1
49.1495	1
49.1795	1
49.2095	1
49.2395	1
49.2695	1
49.2995	1
49.3295	1
49.3595	1
49.3895	1
49.4195	1
49.4495	1
49.4795	1
49.5095	1
49.5395	1
49.5695	1
49.5995	1
49.6295	1
49.6595	1
49.6895	1
49.7195	1
49.7495	1
49.7795	1
49.8095	1
49.8395	1
49.8695	1
49.8995	1
49.9295	1
49.9595	1
49.9895	1
50.0195	1
50.0495	1
50.0795	1
50.1095	1
50.1395	1
50.1695	1
50.1995	1
50.2295	1
50.2595	1
50.2895	1
50.3195	1
50.3495	1
50.3795	1
50.4095	1
50.4395	1
50.4695	1
50.4995	1
50.5295	1
50.5595	1
50.5895	1
50.6195	1
50.6495	1
50.6795	1
50.7095	1
50.7395	1
50.7695	1
50.7995	1
50.8295	1
50.8595	1
50.8895	1
50.9195	1
50.9495	1
50.9795	1
51.0095	1
51.0395	1
51.0695	1
51.0995	1
51.1295	1
51.1595	1
51.1895	1
51.2195	1
51.2495	1
51.2795	1
51.3095	1
51.3395	1
51.3695	1
51.3995	1
51.4295	1
51.4595	1
51.4895	1
51.5195	1
51.5495	1
51.5795	1
51.6095	1
51.6395	1
51.6695	1
51.6995	1
51.7295	1
51.7595	1
51.7895	1
51.8195	1
51.8495	1
51.8795	1
51.9095	1
51.9395	1
51.9695	1
51.9995	1
52.0295	1
52.0595	1
52.0895	1
52.1195	1
52.1495	1
52.1795	1
52.2095	1
52.2395	1
52.2695	1
52.2995	1
52.3295	1
52.3595	1
52.3895	1
52.4195	1
52.4495	1
52.4795	1
52.5095	1
52.5395	1
52.5695	1
52.5995	1
52.6295	1
52.6595	1
52.6895	1
52.7195	1
52.7495	1
52.7795	1
52.8095	1
52.8395	1
52.8695	1
52.8995	1
52.9295	1
52.9595	1
52.9895	1
53.0195	1
53.0495	1
53.0795	1
53.1095	1
53.1395	1
53.1695	1
53.1995	1
53.2295	1
53.2595	1
53.2895	1
53.3195	1
53.3495	1
53.3795	1
53.4095	1
53.4395	1
53.4695	1
53.4995	1
53.5295	1
53.5595	1
53.5895	1
53.6195	1
53.6495	1
53.6795	1
53.7095	1
53.7395	1
53.7695	1
53.7995	1
53.8295	1
53.8595	1
53.8895	1
53.9195	1
53.9495	1
53.9795	1
54.0095	1
54.0395	1
54.0695	1
54.0995	1
54.1295	1
54.1595	1
54.1895	1
54.2195	1
54.2495	1
54.2795	1
54.3095	1
54.3395	1
54.3695	1
54.3995	1
54.4295	1
54.4595	1
54.4895	1
54.5195	1
54.5495	1
54.5795	1
54.6095	1
54.6395	1
54.6695	1
54.6995	1
54.7295	1
54.7595	1
54.7895	1
54.8195	1
54.8495	1
54.8795	1
54.9095	1
54.9395	1
54.9695	1
54.9995	1
55.0295	1
55.0595	1
55.0895	1
55.1195	1
55.1495	1
55.1795	1
55.2095	1
55.2395	1
55.2695	1
55.2995	1
55.3295	1
55.3595	1
55.3895	1
55.4195	1
55.4495	1
55.4795	1
55.5095	1
55.5395	1
55.5695	1
55.5995	1
55.6295	1
55.6595	1
55.6895	1
55.7195	1
55.7495	1
55.7795	1
55.8095	1
55.8395	1
55.8695	1
55.8995	1
55.9295	1
55.9595	1
55.9895	1
56.0195	1
56.0495	1
56.0795	1
56.1095	1
56.1395	1
56.1695	1
56.1995	1
56.2295	1
56.2595	1
56.2895	1
56.3195	1
56.3495	1
56.3795	1
56.4095	1
56.4395	1
56.4695	1
56.4995	1
56.5295	1
56.5595	1
56.5895	1
56.6195	1
56.6495	1
56.6795	1
56.7095	1
56.7395	1
56.7695	1
56.7995	1
56.8295	1
56.8595	1
56.8895	1
56.9195	1
56.9495	1
56.9795	1
57.0095	1
57.0395	1
57.0695	1
57.0995	1
57.1295	1
57.1595	1
57.1895	1
57.2195	1
57.2495	1
57.2795	1
57.3095	1
57.3395	1
57.3695	1
57.3995	1
57.4295	1
57.4595	1
57.4895	1
57.5195	1
57.5495	1
57.5795	1
57.6095	1
57.6395	1
57.6695	1
57.6995	1
57.7295	1
57.7595	1
57.7895	1
57.8195	1
57.8495	1
57.8795	1
57.9095	1
57.9395	1
57.9695	1
57.9995	1
58.0295	1
58.0595	1
58.0895	1
58.1195	1
58.1495	1
58.1795	1
58.2095	1
58.2395	1
58.2695	1
58.2995	1
58.3295	1
58.3595	1
58.3895	1
58.4195	1
58.4495	1
58.4795	1
58.5095	1
58.5395	1
58.5695	1
58.5995	1
58.6295	1
58.6595	1
58.6895	1
58.7195	1
58.7495	1
58.7795	1
58.8095	1
58.8395	1
58.8695	1
58.8995	1
58.9295	1
58.9595	1
58.9895	1
59.0195	1
59.0495	1
59.0795	1
59.1095	1
59.1395	1
59.1695	1
59.1995	1
59.2295	1
59.2595	1
59.2895	1
59.3195	1
59.3495	1
59.3795	1
59.4095	1
59.4395	1
59.4695	1
59.4995	1
59.5295	1
59.5595	1
59.5895	1
59.6195	1
59.6495	1
59.6795	1
59.7095	1
59.7395	1
59.7695	1
59.7995	1
59.8295	1
59.8595	1
59.8895	1
59.9195	1
59.9495	1
59.9795	1
60.0095	1
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	


==> GFM_Figures/data_GFM_Unequal/Switching_200vs800/f.txt <==
0.0295	49.99411266
0.0595	49.99470966
0.0895	49.99510269
0.1195	49.9951131
0.1495	49.99478668
0.1795	49.99418567
0.2095	49.99354861
0.2395	49.99301644
0.2695	49.99276727
0.2995	49.9927909
0.3295	49.99308555
0.3595	49.9934754
0.3895	49.99385518
0.4195	49.99403605
0.4495	49.99404555
0.4795	49.99391165
0.5095	49.99379982
0.5395	49.99371914
0.5695	49.99365591
0.5995	49.99349113
0.6295	49.99325005
0.6595	49.9931815
0.6895	49.99294322
0.7195	49.99291557
0.7495	49.99317081
0.7795	49.9936217
0.8095	49.99422431
0.8395	49.99480008
0.8695	49.99528644
0.8995	49.99555898
0.9295	49.99564518
0.9595	49.99544432
0.9895	49.99502041
1.0195	49.99441201
1.0495	49.99385371
1.0795	49.99349519
1.1095	49.99351291
1.1395	49.99381175
1.1695	49.99419649
1.1995	49.99434968
1.2295	49.9941522
1.2595	49.99362543
1.2895	49.99301994
1.3195	49.99250617
1.3495	49.99231297
1.3795	49.9924634
1.4095	49.99296745
1.4395	49.99361805
1.4695	49.99424406
1.4995	49.99459084
1.5295	49.99460681
1.5595	49.99431618
1.5895	49.99395153
1.6195	49.99366257
1.6495	49.99363596
1.6795	49.99385041
1.7095	49.99430601
1.7395	49.99485452
1.7695	49.9954705
1.7995	49.99601494
1.8295	49.99645502
1.8595	49.99658489
1.8895	49.99637099
1.9195	49.9957928
1.9495	49.99506587
1.9795	49.99436632
2.0095	49.99395197
2.0395	49.99391309
2.0695	49.99437474
2.0995	49.99511508
2.1295	49.9961365
2.1595	49.99701872
2.1895	49.99754
2.2195	49.99750398
2.2495	49.99700709
2.2795	49.99620253
2.3095	49.99543192
2.3395	49.99488589
2.3695	49.99470534
2.3995	49.99481174
2.4295	49.9951363
2.4595	49.99544938
2.4895	49.99562994
2.5195	49.99550788
2.5495	49.99513373
2.5795	49.99455669
2.6095	49.9939843
2.6395	49.99352204
2.6695	49.99333993
2.6995	49.99341837
2.7295	49.99375136
2.7595	49.9941441
2.7895	49.99448345
2.8195	49.99458261
2.8495	49.99448554
2.8795	49.99423867
2.9095	49.99403058
2.9395	49.99391348
2.9695	49.99396238
2.9995	49.99409791
3.0295	49.99431847
3.0595	49.99453095
3.0895	49.9947535
3.1195	49.99490193
3.1495	49.99497344
3.1795	49.99486083
3.2095	49.99461538
3.2395	49.99425
3.2695	49.993952
3.2995	49.99378624
3.3295	49.99385732
3.3595	49.99400859
3.3895	49.99413878
3.4195	49.9940616
3.4495	49.99381629
3.4795	49.99343832
3.5095	49.99310099
3.5395	49.99284086
3.5695	49.99272408
3.5995	49.9926689
3.6295	49.99268363
3.6595	49.99308118
3.6895	49.99305194
3.7195	49.99307924
3.7495	49.99322582
3.7795	49.99346891
3.8095	49.99386584
3.8395	49.99429456
3.8695	49.99465858
3.8995	49.99478285
3.9295	49.99467774
3.9595	49.9943493
3.9895	49.99397968
4.0195	49.99365877
4.0495	49.99359711
4.0795	49.99384638
4.1095	49.99445892
4.1395	49.99524172
4.1695	49.99599296
4.1995	49.99642392
4.2295	49.9964562
4.2595	49.99603734
4.2895	49.99535747
4.3195	49.99458226
4.3495	49.99402228
4.3795	49.99382546
4.4095	49.99412066
4.4395	49.99474619
4.4695	49.99547561
4.4995	49.99595382
4.5295	49.99603191
4.5595	49.99568287
4.5895	49.99513831
4.6195	49.99458279
4.6495	49.99430237
4.6795	49.99439014
4.7095	49.99492071
4.7395	49.99571038
4.7695	49.99656515
4.7995	49.99717549
4.8295	49.99741719
4.8595	49.99716949
4.8895	49.99656501
4.9195	49.99574452
4.9495	49.99504143
4.9795	49.99466315
5.0095	49.99480807
5.0395	49.99539948
5.0695	49.99631443
5.0995	49.99723287
5.1295	49.99795077
5.1595	49.99826886
5.1895	49.99822913
5.2195	49.99788079
5.2495	49.99736498
5.2795	49.9966933
5.3095	49.99602512
5.3395	49.9954148
5.3695	49.99499898
5.3995	49.99486534
5.4295	49.99472804
5.4595	49.99486251
5.4895	49.995343
5.5195	49.99604033
5.5495	49.99675282
5.5795	49.99709928
5.6095	49.99692927
5.6395	49.99621403
5.6695	49.9953056
5.6995	49.99451245
5.7295	49.99419162
5.7595	49.99441526
5.7895	49.99517516
5.8195	49.99619547
5.8495	49.99719929
5.8795	49.99780429
5.9095	49.99786583
5.9395	49.99733159
5.9695	49.99647021
5.9995	49.99554605
6.0295	49.99492115
6.0595	49.99468188
6.0895	49.99487125
6.1195	49.99529756
6.1495	49.99580431
6.1795	49.99611933
6.2095	49.99613903
6.2395	49.9958085
6.2695	49.99539163
6.2995	49.99507792
6.3295	49.99511267
6.3595	49.99550201
6.3895	49.99623344
6.4195	49.9970885
6.4495	49.99790606
6.4795	49.99843609
6.5095	49.99862582
6.5395	49.99841066
6.5695	49.99790766
6.5995	49.99721805
6.6295	49.99660151
6.6595	49.99622267
6.6895	49.99627309
6.7195	49.99670324
6.7495	49.99740656
6.7795	49.99806822
6.8095	49.99849558
6.8395	49.99848712
6.8695	49.99810129
6.8995	49.99741585
6.9295	49.9967055
6.9595	49.99619713
6.9895	49.99615735
7.0195	49.99659739
7.0495	49.99743694
7.0795	49.99834719
7.1095	49.99908645
7.1395	49.99939436
7.1695	49.99928663
7.1995	49.99881363
7.2295	49.99823462
7.2595	49.99773063
7.2895	49.99754841
7.3195	49.99772576
7.3495	49.99821638
7.3795	49.99873036
7.4095	49.99907775
7.4395	49.99908682
7.4695	49.99891196
7.4995	49.99867104
7.5295	49.99859734
7.5595	49.99878258
7.5895	49.99933448
7.6195	50.00014314
7.6495	50.0010353
7.6795	50.00165956
7.7095	50.00185696
7.7395	50.00154986
7.7695	50.00099595
7.7995	50.00043073
7.8295	50.00017077
7.8595	50.00027132
7.8895	50.00075263
7.9195	50.00141977
7.9495	50.002109
7.9795	50.00255148
8.0095	50.00266011
8.0395	50.00237056
8.0695	50.00185966
8.0995	50.00127433
8.1295	50.00087569
8.1595	50.0007758
8.1895	50.00108637
8.2195	50.0016925
8.2495	50.00247189
8.2795	50.00314954
8.3095	50.00358556
8.3395	50.00360222
8.3695	50.00319873
8.3995	50.00240937
8.4295	50.00149292
8.4595	50.00072324
8.4895	50.0004308
8.5195	50.00069082
8.5495	50.00145358
8.5795	50.00239058
8.6095	50.00322235
8.6395	50.00364315
8.6695	50.00362583
8.6995	50.00319282
8.7295	50.00257888
8.7595	50.00192527
8.7895	50.0014582
8.8195	50.00124765
8.8495	50.00141425
8.8795	50.00189756
8.9095	50.0026304
8.9395	50.00334415
8.9695	50.00380188
8.9995	50.00376005
9.0295	50.00323653
9.0595	50.00235115
9.0895	50.00143277
9.1195	50.00071688
9.1495	50.00040922
9.1795	50.00045539
9.2095	50.00078069
9.2395	50.00115953
9.2695	50.00149529
9.2995	50.00162234
9.3295	50.00153093
9.3595	50.00116814
9.3895	50.00064984
9.4195	50.00004701
9.4495	49.99952811
9.4795	49.99912999
9.5095	49.99893783
9.5395	49.99889645
9.5695	49.99902587
9.5995	49.9992058
9.6295	49.99939721
9.6595	49.99950515
9.6895	49.99956029
9.7195	49.99952046
9.7495	49.99945259
9.7795	49.99933535
9.8095	49.99925039
9.8395	49.99919428
9.8695	49.99927416
9.8995	49.99946556
9.9295	49.99980379
9.9595	50.00023563
9.9895	50.00077878
10.0195	50.00612778
10.0495	50.01134647
10.0795	50.01527416
10.1095	50.00688023
10.1395	49.99310836
10.1695	49.98373902
10.1995	49.97979176
10.2295	49.98247997
10.2595	49.99375507
10.2895	50.00927409
10.3195	50.02134512
10.3495	50.02694238
10.3795	50.02429983
10.4095	50.01315652
10.4395	49.99781709
10.4695	49.98446773
10.4995	49.97708389
10.5295	49.9776787
10.5595	49.98574493
10.5895	49.99768163
10.6195	50.00853854
10.6495	50.01477055
10.6795	50.01481429
10.7095	50.0094988
10.7395	50.00169962
10.7695	49.9950413
10.7995	49.99200257
10.8295	49.99330254
10.8595	49.99764956
10.8895	50.00242998
10.9195	50.00480041
10.9495	50.0032124
10.9795	49.99788755
11.0095	49.9908924
11.0395	49.98519651
11.0695	49.98362075
11.0995	49.9873196
11.1295	49.99542697
11.1595	50.00515806
11.1895	50.01307056
11.2195	50.01624375
11.2495	50.01353403
11.2795	50.00581869
11.3095	49.99581993
11.3395	49.98687213
11.3695	49.98182612
11.3995	49.98189327
11.4295	49.986495
11.4595	49.99357317
11.4895	50.00053659
11.5195	50.00508488
11.5495	50.00615242
11.5795	50.00403097
11.6095	50.00029163
11.6395	49.99680792
11.6695	49.99504815
11.6995	49.99537546
11.7295	49.99714328
11.7595	49.99895991
11.7895	49.99948684
11.8195	49.99791263
11.8495	49.99455785
11.8795	49.99061651
11.9095	49.98782463
11.9395	49.98758005
11.9695	49.99051111
11.9995	49.9959664
12.0295	50.00236779
12.0595	50.00756636
12.0895	50.00985034
12.1195	50.00842104
12.1495	50.00382237
12.1795	49.99755267
12.2095	49.99167638
12.2395	49.98791361
12.2695	49.98722855
12.2995	49.98938947
12.3295	49.99332774
12.3595	49.9974705
12.3895	50.00051865
12.4195	50.00173156
12.4495	50.00126982
12.4795	49.9998382
12.5095	49.99845795
12.5395	49.99780662
12.5695	49.99807654
12.5995	49.9987865
12.6295	49.99920907
12.6595	49.99858056
12.6895	49.99667195
12.7195	49.99379784
12.7495	49.99095228
12.7795	49.98910466
12.8095	49.98983916
12.8395	49.99270371
12.8695	49.99700129
12.8995	50.00140129
12.9295	50.00457832
12.9595	50.00557633
12.9895	50.00374141
13.0195	50.00072441
13.0495	49.9972631
13.0795	49.99352035
13.1095	49.99171463
13.1395	49.99120825
13.1695	49.99221602
13.1995	49.99415614
13.2295	49.99633686
13.2595	49.99802774
13.2895	49.99890323
13.3195	49.99896915
13.3495	49.9986098
13.3795	49.99820315
13.4095	49.99804392
13.4395	49.99809574
13.4695	49.99819916
13.4995	49.9979813
13.5295	49.9972119
13.5595	49.99582502
13.5895	49.99415853
13.6195	49.99272426
13.6495	49.99209008
13.6795	49.99252506
13.7095	49.99405672
13.7395	49.99628378
13.7695	49.99863307
13.7995	50.00036454
13.8295	50.00097536
13.8595	50.00032844
13.8895	49.99874496
13.9195	49.99671989
13.9495	49.99482878
13.9795	49.99343881
14.0095	49.99282519
14.0395	49.99297838
14.0695	49.99378573
14.0995	49.99494427
14.1295	49.99621368
14.1595	49.99737875
14.1895	49.9983792
14.2195	49.99912378
14.2495	49.99962836
14.2795	49.99983451
14.3095	49.99975178
14.3395	49.99929744
14.3695	49.99846641
14.3995	49.9972954
14.4295	49.99604481
14.4595	49.99505055
14.4895	49.99471135
14.5195	49.99519185
14.5495	49.99643951
14.5795	49.99806956
14.6095	49.9996721
14.6395	50.00080739
14.6695	50.00128626
14.6995	50.00103909
14.7295	50.00026306
14.7595	49.9992566
14.7895	49.99840011
14.8195	49.997882
14.8495	49.99772863
14.8795	49.99772835
14.9095	49.99775439
14.9395	49.99772854
14.9695	49.99782175
14.9995	49.99816838
15.0295	49.9989137
15.0595	49.99997158
15.0895	50.00117437
15.1195	50.00217723
15.1495	50.00263584
15.1795	50.00221954
15.2095	50.00093885
15.2395	49.99905395
15.2695	49.9971691
15.2995	49.9958092
15.3295	49.99537886
15.3595	49.99590101
15.3895	49.99717351
15.4195	49.99872646
15.4495	50.0000994
15.4795	50.00087164
15.5095	50.00094939
15.5395	50.00041326
15.5695	49.99957046
15.5995	49.99868166
15.6295	49.99799796
15.6595	49.99760693
15.6895	49.99750981
15.7195	49.99751504
15.7495	49.99750103
15.7795	49.99736668
15.8095	49.99722093
15.8395	49.99720914
15.8695	49.99757453
15.8995	49.9983925
15.9295	49.9996293
15.9595	50.0009397
15.9895	50.00195191
16.0195	50.00227681
16.0495	50.00180777
16.0795	50.00062494
16.1095	49.99909137
16.1395	49.99759232
16.1695	49.99653718
16.1995	49.99612346
16.2295	49.99641751
16.2595	49.99718719
16.2895	49.99815655
16.3195	49.99897901
16.3495	49.99948049
16.3795	49.99955693
16.4095	49.99930377
16.4395	49.99884987
16.4695	49.99845882
16.4995	49.99822376
16.5295	49.99817796
16.5595	49.9981862
16.5895	49.99816543
16.6195	49.99801857
16.6495	49.99777587
16.6795	49.99747471
16.7095	49.99730744
16.7395	49.99739822
16.7695	49.99786111
16.7995	49.99858945
16.8295	49.99940259
16.8595	49.99996035
16.8895	50.00003037
16.9195	49.99945475
16.9495	49.99836505
16.9795	49.99701059
17.0095	49.99579696
17.0395	49.99504125
17.0695	49.99511892
17.0995	49.99597839
17.1295	49.99743794
17.1595	49.99904809
17.1895	50.0004161
17.2195	50.00121742
17.2495	50.00140029
17.2795	50.00104943
17.3095	50.00046055
17.3395	49.99987294
17.3695	49.99949679
17.3995	49.99933526
17.4295	49.99933668
17.4595	49.99930887
17.4895	49.99916718
17.5195	49.99886895
17.5495	49.99856701
17.5795	49.99841746
17.6095	49.99862431
17.6395	49.9992215
17.6695	50.0001725
17.6995	50.0012193
17.7295	50.00208752
17.7595	50.00243181
17.7895	50.00212117
17.8195	50.00117787
17.8495	49.99990387
17.8795	49.9986497
17.9095	49.99781537
17.9395	49.99759609
17.9695	49.99805622
17.9995	49.99898312
18.0295	50.0001015
18.0595	50.00105959
18.0895	50.00166906
18.1195	50.00183021
18.1495	50.00169727
18.1795	50.00146144
18.2095	50.00135895
18.2395	50.00140997
18.2695	50.00149577
18.2995	50.00139206
18.3295	50.00100366
18.3595	50.0002908
18.3895	49.99942517
18.4195	49.99860978
18.4495	49.99814574
18.4795	49.99818195
18.5095	49.99875268
18.5395	49.99966291
18.5695	50.00070758
18.5995	50.001571
18.6295	50.00205146
18.6595	50.00196294
18.6895	50.00136564
18.7195	50.00043279
18.7495	49.99955513
18.7795	49.99905751
18.8095	49.99916235
18.8395	49.99977507
18.8695	50.00063147
18.8995	50.00135098
18.9295	50.0017103
18.9595	50.00159619
18.9895	50.00115535
19.0195	50.00059574
19.0495	50.00018331
19.0795	50.00001128
19.1095	50.00009452
19.1395	50.00024875
19.1695	50.00029143
19.1995	50.0000177
19.2295	49.99941677
19.2595	49.99858358
19.2895	49.99779106
19.3195	49.997264
19.3495	49.99726926
19.3795	49.99787337
19.4095	49.99898267
19.4395	50.00022132
19.4695	50.00114845
19.4995	50.00138432
19.5295	50.00087947
19.5595	49.99987135
19.5895	49.99883224
19.6195	49.99814475
19.6495	49.99808098
19.6795	49.99860023
19.7095	49.99950584
19.7395	50.00035697
19.7695	50.0006919
19.7995	50.00023401
19.8295	49.99912583
19.8595	49.99783781
19.8895	49.99697242
19.9195	49.99686357
19.9495	49.99756942
19.9795	49.99874658
20.0095	49.99991669
20.0395	50.00054374
20.0695	50.00035511
20.0995	49.99936886
20.1295	49.99800249
20.1595	49.99682063
20.1895	49.99637905
20.2195	49.99687261
20.2495	49.99813487
20.2795	49.99960889
20.3095	50.00072094
20.3395	50.00100588
20.3695	50.00041202
20.3995	49.99916969
20.4295	49.99780174
20.4595	49.99679809
20.4895	49.99653861
20.5195	49.99704173
20.5495	49.99810271
20.5795	49.99927461
20.6095	50.00015893
20.6395	50.00043885
20.6695	50.00009429
20.6995	49.9993048
20.7295	49.99848027
20.7595	49.99801099
20.7895	49.99818014
20.8195	49.99892779
20.8495	49.99993498
20.8795	50.00067213
20.9095	50.00078512
20.9395	50.00015483
20.9695	49.99908356
20.9995	49.9980008
21.0295	49.99739664
21.0595	49.99751262
21.0895	49.99836375
21.1195	49.99962833
21.1495	50.00090751
21.1795	50.00176874
21.2095	50.00201174
21.2395	50.00161666
21.2695	50.00083961
21.2995	50.00000906
21.3295	49.99948837
21.3595	49.99935044
21.3895	49.99953376
21.4195	49.99979099
21.4495	49.99994306
21.4795	49.9998379
21.5095	49.99949707
21.5395	49.9990455
21.5695	49.99882217
21.5995	49.99903681
21.6295	49.99978264
21.6595	50.00084715
21.6895	50.00194603
21.7195	50.00273548
21.7495	50.00303563
21.7795	50.00278501
21.8095	50.00217293
21.8395	50.00145857
21.8695	50.00098752
21.8995	50.00093133
21.9295	50.00133647
21.9595	50.00199207
21.9895	50.00265914
22.0195	50.00307443
22.0495	50.00317293
22.0795	50.00299475
22.1095	50.00275464
22.1395	50.00260432
22.1695	50.00263357
22.1995	50.00277974
22.2295	50.00296928
22.2595	50.00309621
22.2895	50.00312732
22.3195	50.00300381
22.3495	50.00280536
22.3795	50.00261801
22.4095	50.00259748
22.4395	50.00277953
22.4695	50.00314137
22.4995	50.00355799
22.5295	50.00396073
22.5595	50.00430332
22.5895	50.0046205
22.6195	50.00479138
22.6495	50.00505039
22.6795	50.00504746
22.7095	50.00482681
22.7395	50.00438155
22.7695	50.00378139
22.7995	50.00310254
22.8295	50.00252205
22.8595	50.00218005
22.8895	50.0021998
22.9195	50.0025268
22.9495	50.00303554
22.9795	50.00347744
23.0095	50.0036992
23.0395	50.00359734
23.0695	50.00326326
23.0995	50.00281027
23.1295	50.00243123
23.1595	50.00223759
23.1895	50.00230745
23.2195	50.00255301
23.2495	50.00282083
23.2795	50.00287279
23.3095	50.00263062
23.3395	50.0021534
23.3695	50.00176979
23.3995	50.00172892
23.4295	50.00216513
23.4595	50.0027772
23.4895	50.0031986
23.5195	50.00308661
23.5495	50.00243797
23.5795	50.00145274
23.6095	50.0004851
23.6395	49.99979656
23.6695	49.99955777
23.6995	49.99971218
23.7295	50.00012551
23.7595	50.00058724
23.7895	50.00096705
23.8195	50.00115106
23.8495	50.00120233
23.8795	50.0012135
23.9095	50.00133901
23.9395	50.00163359
23.9695	50.00213987
23.9995	50.00274328
24.0295	50.00330027
24.0595	50.0034874
24.0895	50.00314019
24.1195	50.00225747
24.1495	50.00119166
24.1795	50.00038241
24.2095	50.00021481
24.2395	50.00076497
24.2695	50.00186905
24.2995	50.00312229
24.3295	50.00413892
24.3595	50.00457769
24.3895	50.00438072
24.4195	50.00368476
24.4495	50.00287617
24.4795	50.00231875
24.5095	50.00228417
24.5395	50.00273326
24.5695	50.00342284
24.5995	50.00397163
24.6295	50.00412814
24.6595	50.00378391
24.6895	50.00310696
24.7195	50.00236795
24.7495	50.00194251
24.7795	50.00204897
24.8095	50.00273537
24.8395	50.00374231
24.8695	50.00468192
24.8995	50.00513917
24.9295	50.00494368
24.9595	50.00418976
24.9895	50.00324243
25.0195	50.0024798
25.0495	50.00223228
25.0795	50.00256994
25.1095	50.00339251
25.1395	50.0043575
25.1695	50.00508614
25.1995	50.00526938
25.2295	50.0048795
25.2595	50.00409161
25.2895	50.00326966
25.3195	50.00270954
25.3495	50.00260623
25.3795	50.00289341
25.4095	50.00338499
25.4395	50.00375587
25.4695	50.00375985
25.4995	50.00327252
25.5295	50.00252476
25.5595	50.00166336
25.5895	50.0010961
25.6195	50.00100386
25.6495	50.00145287
25.6795	50.00225775
25.7095	50.00313292
25.7395	50.00371102
25.7695	50.00378051
25.7995	50.00327777
25.8295	50.00240465
25.8595	50.00143662
25.8895	50.00071648
25.9195	50.00042914
25.9495	50.00071167
25.9795	50.00149143
26.0095	50.0025632
26.0395	50.00355758
26.0695	50.00415711
26.0995	50.00417621
26.1295	50.00372591
26.1595	50.00309087
26.1895	50.00266287
26.2195	50.00266797
26.2495	50.00311683
26.2795	50.00373046
26.3095	50.00420346
26.3395	50.00423406
26.3695	50.00373797
26.3995	50.0028013
26.4295	50.00173789
26.4595	50.00085959
26.4895	50.0004504
26.5195	50.00056415
26.5495	50.00116458
26.5795	50.00203212
26.6095	50.00289846
26.6395	50.00345499
26.6695	50.00355901
26.6995	50.00320437
26.7295	50.0025968
26.7595	50.00191065
26.7895	50.00136012
26.8195	50.00103865
26.8495	50.00100859
26.8795	50.00118331
26.9095	50.00144052
26.9395	50.00160001
26.9695	50.00160654
26.9995	50.00144218
27.0295	50.00122125
27.0595	50.00104142
27.0895	50.00103516
27.1195	50.00121974
27.1495	50.00156467
27.1795	50.00191151
27.2095	50.00213418
27.2395	50.00208556
27.2695	50.00173416
27.2995	50.00110951
27.3295	50.00039257
27.3595	49.99980102
27.3895	49.99956007
27.4195	49.99971907
27.4495	50.00024346
27.4795	50.00094307
27.5095	50.00163168
27.5395	50.00209175
27.5695	50.00222324
27.5995	50.00201137
27.6295	50.00160699
27.6595	50.00116001
27.6895	50.00084614
27.7195	50.00071083
27.7495	50.00075679
27.7795	50.00086584
27.8095	50.00094419
27.8395	50.00087113
27.8695	50.00062916
27.8995	50.00025032
27.9295	49.99987564
27.9595	49.99953528
27.9895	49.9992723
28.0195	49.99904655
28.0495	49.99887177
28.0795	49.9987045
28.1095	49.99851551
28.1395	49.99826543
28.1695	49.99806802
28.1995	49.99798072
28.2295	49.9980728
28.2595	49.99829181
28.2895	49.99860598
28.3195	49.99893896
28.3495	49.99932436
28.3795	49.99977956
28.4095	50.00033647
28.4395	50.00091353
28.4695	50.00140823
28.4995	50.00168072
28.5295	50.0016827
28.5595	50.00131905
28.5895	50.00064142
28.6195	49.99976763
28.6495	49.998913
28.6795	49.99823014
28.7095	49.99785391
28.7395	49.99775693
28.7695	49.997838
28.7995	49.99790337
28.8295	49.99784776
28.8595	49.99771136
28.8895	49.99764142
28.9195	49.99770674
28.9495	49.99790136
28.9795	49.99807631
29.0095	49.99812669
29.0395	49.99797359
29.0695	49.99770914
29.0995	49.99742429
29.1295	49.997246
29.1595	49.997139
29.1895	49.99707024
29.2195	49.9969586
29.2495	49.99679667
29.2795	49.99656254
29.3095	49.9963036
29.3395	49.99605662
29.3695	49.99594644
29.3995	49.99599691
29.4295	49.99622086
29.4595	49.99660662
29.4895	49.99715108
29.5195	49.99775866
29.5495	49.99829523
29.5795	49.99857569
29.6095	49.99857176
29.6395	49.99834653
29.6695	49.99812343
29.6995	49.99806277
29.7295	49.99827731
29.7595	49.99870339
29.7895	49.99922421
29.8195	49.9996436
29.8495	49.9998366
29.8795	49.99972556
29.9095	49.99941083
29.9395	49.99906245
29.9695	49.99895223
29.9995	49.99921849
30.0295	49.99987007
30.0595	50.0005889
30.0895	50.00103958
30.1195	50.00095039
30.1495	50.00035644
30.1795	49.99947766
30.2095	49.99866375
30.2395	49.99818709
30.2695	49.99823987
30.2995	49.9987703
30.3295	49.99959585
30.3595	50.00037937
30.3895	50.00087183
30.4195	50.00093131
30.4495	50.00069492
30.4795	50.00041054
30.5095	50.00036756
30.5395	50.00064179
30.5695	50.00109192
30.5995	50.00143825
30.6295	50.0014787
30.6595	50.00115608
30.6895	50.00061079
30.7195	50.00003016
30.7495	49.99963074
30.7795	49.99950758
30.8095	49.99970874
30.8395	50.0001465
30.8695	50.00072202
30.8995	50.00125688
30.9295	50.00164438
30.9595	50.00185054
30.9895	50.0019548
31.0195	50.00201699
31.0495	50.00211356
31.0795	50.00223619
31.1095	50.00239779
31.1395	50.00253482
31.1695	50.00259767
31.1995	50.00253451
31.2295	50.00238956
31.2595	50.00217662
31.2895	50.00197274
31.3195	50.00181141
31.3495	50.00176078
31.3795	50.0018096
31.4095	50.00193695
31.4395	50.00203625
31.4695	50.00203145
31.4995	50.00184638
31.5295	50.00152737
31.5595	50.0012058
31.5895	50.00107298
31.6195	50.00120849
31.6495	50.00155462
31.6795	50.00188476
31.7095	50.00202921
31.7395	50.00184508
31.7695	50.00132735
31.7995	50.00054665
31.8295	49.99969886
31.8595	49.9989825
31.8895	49.99856915
31.9195	49.9984612
31.9495	49.9986649
31.9795	49.99910406
32.0095	49.99967755
32.0395	50.00019778
32.0695	50.00050555
32.0995	50.00051437
32.1295	50.00030779
32.1595	50.00001044
32.1895	49.99979447
32.2195	49.99972341
32.2495	49.9998288
32.2795	50.00002059
32.3095	50.00019139
32.3395	50.00019258
32.3695	49.99997706
32.3995	49.9995689
32.4295	49.99913948
32.4595	49.99888298
32.4895	49.99899192
32.5195	49.99949104
32.5495	50.0002676
32.5795	50.00104031
32.6095	50.00155944
32.6395	50.00162296
32.6695	50.00122568
32.6995	50.00047682
32.7295	49.9996274
32.7595	49.99888012
32.7895	49.99841528
32.8195	49.99826658
32.8495	49.99841765
32.8795	49.99874044
32.9095	49.99911172
32.9395	49.99938859
32.9695	49.99953368
32.9995	49.9995384
33.0295	49.99948268
33.0595	49.99940485
33.0895	49.99935849
33.1195	49.99931616
33.1495	49.99927885
33.1795	49.99920343
33.2095	49.99908854
33.2395	49.9989402
33.2695	49.99888358
33.2995	49.99899975
33.3295	49.99935522
33.3595	49.99982155
33.3895	50.00026811
33.4195	50.00055327
33.4495	50.00066392
33.4795	50.00062204
33.5095	50.00051416
33.5395	50.00036958
33.5695	50.0002145
33.5995	50.00001582
33.6295	49.99977706
33.6595	49.99945549
33.6895	49.99908587
33.7195	49.9987114
33.7495	49.99848817
33.7795	49.9985374
33.8095	49.99893094
33.8395	49.99959595
33.8695	50.00042117
33.8995	50.00120019
33.9295	50.00178212
33.9595	50.00208274
33.9895	50.00215588
34.0195	50.00208708
34.0495	50.00199844
34.0795	50.0019441
34.1095	50.001996
34.1395	50.00211342
34.1695	50.00219515
34.1995	50.00212874
34.2295	50.00191597
34.2595	50.00163341
34.2895	50.00143141
34.3195	50.00138608
34.3495	50.00151847
34.3795	50.00172147
34.4095	50.00189024
34.4395	50.00187824
34.4695	50.00160843
34.4995	50.00106623
34.5295	50.00038978
34.5595	49.99981738
34.5895	49.9995981
34.6195	49.99980521
34.6495	50.00034722
34.6795	50.00095274
34.7095	50.00138114
34.7395	50.00142552
34.7695	50.00103377
34.7995	50.00028401
34.8295	49.99943155
34.8595	49.99883374
34.8895	49.99878295
34.9195	49.99930032
34.9495	50.00021055
34.9795	50.00116285
35.0095	50.00185664
35.0395	50.0020814
35.0695	50.00184666
35.0995	50.00132492
35.1295	50.00083206
35.1595	50.00059982
35.1895	50.00075736
35.2195	50.0012156
35.2495	50.00181199
35.2795	50.00230646
35.3095	50.00252797
35.3395	50.00238193
35.3695	50.00195929
35.3995	50.00144368
35.4295	50.00111726
35.4595	50.00123533
35.4895	50.00194024
35.5195	50.00311953
35.5495	50.00449737
35.5795	50.00568035
35.6095	50.00639039
35.6395	50.00646448
35.6695	50.00593744
35.6995	50.00501553
35.7295	50.00404684
35.7595	50.00326166
35.7895	50.00280515
35.8195	50.00264735
35.8495	50.00275153
35.8795	50.00301958
35.9095	50.00335328
35.9395	50.003587
35.9695	50.00356461
35.9995	50.00322293
36.0295	50.00268382
36.0595	50.00220172
36.0895	50.00203532
36.1195	50.00224865
36.1495	50.00277664
36.1795	50.00339272
36.2095	50.00386294
36.2395	50.00395626
36.2695	50.00357454
36.2995	50.00279553
36.3295	50.00191892
36.3595	50.00134738
36.3895	50.00141808
36.4195	50.00217665
36.4495	50.00331659
36.4795	50.00426967
36.5095	50.00421994
36.5395	50.00420771
36.5695	50.00316522
36.5995	50.00195646
36.6295	50.00107721
36.6595	50.00080576
36.6895	50.0012056
36.7195	50.00205805
36.7495	50.00301632
36.7795	50.00369503
36.8095	50.00389269
36.8395	50.00361617
36.8695	50.00315233
36.8995	50.00282242
36.9295	50.00288611
36.9595	50.00329214
36.9895	50.00383673
37.0195	50.00421189
37.0495	50.00423053
37.0795	50.00383566
37.1095	50.00316619
37.1395	50.00239965
37.1695	50.00170074
37.1995	50.00118333
37.2295	50.00095375
37.2595	50.00111889
37.2895	50.00170101
37.3195	50.00253162
37.3495	50.00334651
37.3795	50.0038384
37.4095	50.00386497
37.4395	50.0034544
37.4695	50.00286869
37.4995	50.00238995
37.5295	50.00226521
37.5595	50.00253962
37.5895	50.00312385
37.6195	50.00378357
37.6495	50.00428548
37.6795	50.00443663
37.7095	50.00423212
37.7395	50.00378822
37.7695	50.0033474
37.7995	50.00310889
37.8295	50.00320958
37.8595	50.00363386
37.8895	50.0042635
37.9195	50.00486344
37.9495	50.00519978
37.9795	50.00508906
38.0095	50.00456428
38.0395	50.00375494
38.0695	50.00284241
38.0995	50.00200419
38.1295	50.00142274
38.1595	50.0012594
38.1895	50.00155833
38.2195	50.00214854
38.2495	50.00277461
38.2795	50.00315234
38.3095	50.00315214
38.3395	50.00281747
38.3695	50.00242983
38.3995	50.00226713
38.4295	50.00252129
38.4595	50.00305555
38.4895	50.00361134
38.5195	50.00388518
38.5495	50.00376309
38.5795	50.00328869
38.6095	50.00265755
38.6395	50.00209464
38.6695	50.0018402
38.6995	50.0019907
38.7295	50.00253094
38.7595	50.00330431
38.7895	50.00412529
38.8195	50.00478704
38.8495	50.00512035
38.8795	50.0050084
38.9095	50.00452722
38.9395	50.003851
38.9695	50.00323953
38.9995	50.002855
39.0295	50.00277754
39.0595	50.00301574
39.0895	50.00350896
39.1195	50.00408931
39.1495	50.00450324
39.1795	50.00449485
39.2095	50.0040529
39.2395	50.00335717
39.2695	50.00281668
39.2995	50.0026974
39.3295	50.00311263
39.3595	50.00390998
39.3895	50.00478764
39.4195	50.00537337
39.4495	50.00543706
39.4795	50.00492715
39.5095	50.00406349
39.5395	50.00317464
39.5695	50.00260224
39.5995	50.00253995
39.6295	50.00302615
39.6595	50.00390804
39.6895	50.00492304
39.7195	50.00573023
39.7495	50.00606383
39.7795	50.00578276
39.8095	50.00500555
39.8395	50.00398794
39.8695	50.00306576
39.8995	50.00248212
39.9295	50.00236169
39.9595	50.00262952
39.9895	50.00310217
40.0195	50.00484748
40.0495	50.00524607
40.0795	50.00431422
40.1095	50.00054973
40.1395	49.99779036
40.1695	49.99922078
40.1995	50.00294814
40.2295	50.00668959
40.2595	50.00873223
40.2895	50.00709018
40.3195	50.00219729
40.3495	49.99735825
40.3795	49.99537322
40.4095	49.99716714
40.4395	50.00189518
40.4695	50.00697811
40.4995	50.00955919
40.5295	50.00866657
40.5595	50.00539632
40.5895	50.00188517
40.6195	50.00006794
40.6495	50.00056861
40.6795	50.00231086
40.7095	50.00358658
40.7395	50.00335646
40.7695	50.00197632
40.7995	50.0007577
40.8295	50.00108294
40.8595	50.00323417
40.8895	50.00617035
40.9195	50.00812302
40.9495	50.00778079
40.9795	50.00510019
41.0095	50.00146173
41.0395	49.99881819
41.0695	49.99856764
41.0995	50.00071883
41.1295	50.00398472
41.1595	50.00651616
41.1895	50.00704889
41.2195	50.00552058
41.2495	50.00300853
41.2795	50.00091071
41.3095	50.00013395
41.3395	50.00061582
41.3695	50.00162301
41.3995	50.00228755
41.4295	50.00229071
41.4595	50.00198015
41.4895	50.00207111
41.5195	50.00298088
41.5495	50.00449067
41.5795	50.00577194
41.6095	50.00597025
41.6395	50.00509377
41.6695	50.00282538
41.6995	50.00071253
41.7295	49.99973069
41.7595	50.00033571
41.7895	50.0021281
41.8195	50.00406543
41.8495	50.00517249
41.8795	50.00503697
41.9095	50.00401982
41.9395	50.00285254
41.9695	50.00212032
41.9995	50.00192773
42.0295	50.00195211
42.0595	50.00176455
42.0895	50.00120545
42.1195	50.00049813
42.1495	50.00016996
42.1795	50.000624
42.2095	50.00185494
42.2395	50.0033292
42.2695	50.00432183
42.2995	50.0042747
42.3295	50.00319931
42.3595	50.00164212
42.3895	50.00043751
42.4195	50.00018935
42.4495	50.0009575
42.4795	50.00221158
42.5095	50.00323495
42.5395	50.00351913
42.5695	50.00311454
42.5995	50.00243943
42.6295	50.00202179
42.6595	50.00203024
42.6895	50.00229646
42.7195	50.00241774
42.7495	50.00211305
42.7795	50.00138105
42.8095	50.0005571
42.8395	50.00008537
42.8695	50.00031264
42.8995	50.00118206
42.9295	50.00230633
42.9595	50.00312425
42.9895	50.00328162
43.0195	50.00276786
43.0495	50.00195595
43.0795	50.0013121
43.1095	50.00116737
43.1395	50.00148563
43.1695	50.00194573
43.1995	50.00217136
43.2295	50.00200394
43.2595	50.00153239
43.2895	50.00103531
43.3195	50.00073307
43.3495	50.00073752
43.3795	50.00095775
43.4095	50.00122281
43.4395	50.00137164
43.4695	50.00139839
43.4995	50.00139982
43.5295	50.00150949
43.5595	50.00167852
43.5895	50.00175104
43.6195	50.00151431
43.6495	50.00093995
43.6795	50.00019274
43.7095	49.99960194
43.7395	49.99945708
43.7695	49.99989218
43.7995	50.00075212
43.8295	50.0017001
43.8595	50.00233166
43.8895	50.00241836
43.9195	50.00196422
43.9495	50.00126508
43.9795	50.0006947
44.0095	50.00055026
44.0395	50.00087063
44.0695	50.00148607
44.0995	50.00211801
44.1295	50.0025566
44.1595	50.00261515
44.1895	50.00226955
44.2195	50.00158602
44.2495	50.00081288
44.2795	50.00021957
44.3095	50.00001284
44.3395	50.00022632
44.3695	50.00074011
44.3995	50.00136079
44.4295	50.00189943
44.4595	50.00213377
44.4895	50.00191448
44.5195	50.00118325
44.5495	50.00016266
44.5795	49.99924129
44.6095	49.99883411
44.6395	49.99913772
44.6695	50.00003788
44.6995	50.00116778
44.7295	50.00209578
44.7595	50.00249901
44.7895	50.0022916
44.8195	50.00159626
44.8495	50.00068727
44.8795	49.99983773
44.9095	49.99929118
44.9395	49.9991537
44.9695	49.99945445
44.9995	50.00006708
45.0295	50.00081432
45.0595	50.00143785
45.0895	50.0017544
45.1195	50.00165161
45.1495	50.00114946
45.1795	50.00034151
45.2095	49.99942608
45.2395	49.99861871
45.2695	49.99814505
45.2995	49.99811914
45.3295	49.9985517
45.3595	49.99935404
45.3895	50.00034324
45.4195	50.00124265
45.4495	50.00183058
45.4795	50.00198184
45.5095	50.00175986
45.5395	50.00128637
45.5695	50.0006763
45.5995	50.00003299
45.6295	49.99947789
45.6595	49.99913125
45.6895	49.9990926
45.7195	49.99936193
45.7495	49.99995768
45.7795	50.0008319
45.8095	50.0018615
45.8395	50.00280817
45.8695	50.00341663
45.8995	50.0035213
45.9295	50.00315235
45.9595	50.00245201
45.9895	50.001685
46.0195	50.00110155
46.0495	50.00092931
46.0795	50.00124887
46.1095	50.00200084
46.1395	50.00292959
46.1695	50.00366947
46.1995	50.00391079
46.2295	50.00354373
46.2595	50.00267232
46.2895	50.00157611
46.3195	50.00056361
46.3495	49.99994228
46.3795	49.99988432
46.4095	50.0004142
46.4395	50.00135558
46.4695	50.00242701
46.4995	50.00328388
46.5295	50.00368138
46.5595	50.00355785
46.5895	50.00305871
46.6195	50.00242821
46.6495	50.00190974
46.6795	50.00163455
46.7095	50.00166797
46.7395	50.00196405
46.7695	50.00245202
46.7995	50.0029854
46.8295	50.00343187
46.8595	50.00364142
46.8895	50.00356025
46.9195	50.00320286
46.9495	50.00265977
46.9795	50.00202926
47.0095	50.00145191
47.0395	50.00107133
47.0695	50.00108281
47.0995	50.00154293
47.1295	50.00237643
47.1595	50.00329477
47.1895	50.00398814
47.2195	50.00420342
47.2495	50.00410154
47.2795	50.00332829
47.3095	50.00245903
47.3395	50.0017657
47.3695	50.00149649
47.3995	50.00173781
47.4295	50.00241979
47.4595	50.0032401
47.4895	50.00386921
47.5195	50.00403411
47.5495	50.00364987
47.5795	50.00279132
47.6095	50.00169644
47.6395	50.00066058
47.6695	50.00000638
47.6995	49.99990697
47.7295	50.00038566
47.7595	50.00130203
47.7895	50.0024159
47.8195	50.00341212
47.8495	50.00405212
47.8795	50.00420122
47.9095	50.00390242
47.9395	50.00331074
47.9695	50.0026757
47.9995	50.00223265
48.0295	50.00216338
48.0595	50.00246544
48.0895	50.00302717
48.1195	50.00363505
48.1495	50.00405278
48.1795	50.00406668
48.2095	50.00362078
48.2395	50.00278948
48.2695	50.0017911
48.2995	50.00086542
48.3295	50.00025682
48.3595	50.00019805
48.3895	50.00079363
48.4195	50.00192053
48.4495	50.0032765
48.4795	50.00444877
48.5095	50.00511535
48.5395	50.0050961
48.5695	50.00443891
48.5995	50.00336889
48.6295	50.00224358
48.6595	50.0013418
48.6895	50.0008664
48.7195	50.0008621
48.7495	50.00133061
48.7795	50.00217011
48.8095	50.00318568
48.8395	50.00408429
48.8695	50.00457578
48.8995	50.00448568
48.9295	50.00384154
48.9595	50.00278246
48.9895	50.00157958
49.0195	50.00052138
49.0495	49.99994412
49.0795	50.00006642
49.1095	50.00090154
49.1395	50.00218765
49.1695	50.00348066
49.1995	50.00432513
49.2295	50.00444056
49.2595	50.00376496
49.2895	50.00250615
49.3195	50.00103016
49.3495	49.99980777
49.3795	49.99921664
49.4095	49.99944168
49.4395	50.0003968
49.4695	50.00181346
49.4995	50.00327104
49.5295	50.00436717
49.5595	50.00478156
49.5895	50.00443139
49.6195	50.00345442
49.6495	50.00212936
49.6795	50.00076245
49.7095	49.99968027
49.7395	49.99912207
49.7695	49.99924196
49.7995	49.99996272
49.8295	50.00103888
49.8595	50.00209107
49.8895	50.00277587
49.9195	50.00285778
49.9495	50.00230944
49.9795	50.00127779
50.0095	50.0000752
50.0395	49.99907523
50.0695	49.99867142
50.0995	49.99904231
50.1295	50.00012359
50.1595	50.00153901
50.1895	50.00282124
50.2195	50.00354215
50.2495	50.00343444
50.2795	50.00244409
50.3095	50.00081305
50.3395	49.99902027
50.3695	49.99773194
50.3995	49.99742298
50.4295	49.99824074
50.4595	49.99981452
50.4895	50.00153177
50.5195	50.00274371
50.5495	50.00313371
50.5795	50.0027349
50.6095	50.0018444
50.6395	50.00085702
50.6695	50.00014448
50.6995	49.99995742
50.7295	50.00038991
50.7595	50.0013131
50.7895	50.00246483
50.8195	50.00350066
50.8495	50.00409134
50.8795	50.00400242
50.9095	50.00323907
50.9395	50.00203903
50.9695	50.00086897
50.9995	50.00015655
51.0295	50.00017163
51.0595	50.0008243
51.0895	50.00181917
51.1195	50.00275069
51.1495	50.00336226
51.1795	50.00356164
51.2095	50.00340687
51.2395	50.00302644
51.2695	50.00258934
51.2995	50.00225581
51.3295	50.00214726
51.3595	50.00217633
51.3895	50.00220319
51.4195	50.00208002
51.4495	50.00182933
51.4795	50.00157089
51.5095	50.00144028
51.5395	50.00152602
51.5695	50.00153751
51.5995	50.00144863
51.6295	50.00119426
51.6595	50.00092895
51.6895	50.00087264
51.7195	50.00115439
51.7495	50.00177017
51.7795	50.00256156
51.8095	50.00334007
51.8395	50.00389073
51.8695	50.00405385
51.8995	50.00377557
51.9295	50.00315201
51.9595	50.00231251
51.9895	50.00145364
52.0195	50.00075116
52.0495	50.00029157
52.0795	50.00002468
52.1095	49.99985963
52.1395	49.99967849
52.1695	49.99943222
52.1995	49.99907864
52.2295	49.99864064
52.2595	49.99822274
52.2895	49.99795669
52.3195	49.99790558
52.3495	49.99812982
52.3795	49.99862018
52.4095	49.99930231
52.4395	50.00002616
52.4695	50.00065125
52.4995	50.00105511
52.5295	50.00120518
52.5595	50.00112208
52.5895	50.00091365
52.6195	50.00070288
52.6495	50.00057359
52.6795	50.00052322
52.7095	50.00054204
52.7395	50.0005904
52.7695	50.00065787
52.7995	50.00071168
52.8295	50.00075019
52.8595	50.00081114
52.8895	50.00095499
52.9195	50.00119474
52.9495	50.00148462
52.9795	50.00171277
53.0095	50.00180793
53.0395	50.00176393
53.0695	50.00171711
53.0995	50.00178765
53.1295	50.00205471
53.1595	50.00240701
53.1895	50.00269964
53.2195	50.00279369
53.2495	50.00261511
53.2795	50.00214575
53.3095	50.00147635
53.3395	50.00073806
53.3695	50.00009249
53.3995	49.99964913
53.4295	49.99947388
53.4595	49.99956885
53.4895	49.99987907
53.5195	50.00026863
53.5495	50.00063921
53.5795	50.00091549
53.6095	50.00107182
53.6395	50.00106445
53.6695	50.00083556
53.6995	50.00037635
53.7295	49.99977837
53.7595	49.99922455
53.7895	49.99891226
53.8195	49.9989389
53.8495	49.99929513
53.8795	49.99984143
53.9095	50.00040089
53.9395	50.00081581
53.9695	50.00106733
53.9995	50.00117649
54.0295	50.00122229
54.0595	50.00126614
54.0895	50.00138011
54.1195	50.00159258
54.1495	50.0018468
54.1795	50.00200566
54.2095	50.00198336
54.2395	50.00173141
54.2695	50.00127892
54.2995	50.00069941
54.3295	50.00013127
54.3595	49.99975721
54.3895	49.99972731
54.4195	50.00006247
54.4495	50.0006977
54.4795	50.0014696
54.5095	50.0021945
54.5395	50.00267111
54.5695	50.00275173
54.5995	50.00239848
54.6295	50.00172501
54.6595	50.0009125
54.6895	50.00019215
54.7195	49.99974449
54.7495	49.99975201
54.7795	50.00029028
54.8095	50.00128238
54.8395	50.00244172
54.8695	50.00334158
54.8995	50.00362828
54.9295	50.00317353
54.9595	50.00209783
54.9895	50.00073497
55.0195	49.99948085
55.0495	49.99871455
55.0795	49.9986444
55.1095	49.99926926
55.1395	50.00036332
55.1695	50.00159692
55.1995	50.00259399
55.2295	50.00309045
55.2595	50.00302517
55.2895	50.00254451
55.3195	50.00190277
55.3495	50.00139274
55.3795	50.00122559
55.4095	50.00151309
55.4395	50.00220481
55.4695	50.00314143
55.4995	50.00407688
55.5295	50.00478846
55.5595	50.00510639
55.5895	50.00500327
55.6195	50.00456697
55.6495	50.00395075
55.6795	50.00330449
55.7095	50.00279722
55.7395	50.0025278
55.7695	50.00252195
55.7995	50.00270582
55.8295	50.00296002
55.8595	50.00310598
55.8895	50.003014
55.9195	50.00262107
55.9495	50.00205285
55.9795	50.00152791
56.0095	50.00125889
56.0395	50.00137212
56.0695	50.00192022
56.0995	50.00280498
56.1295	50.00383055
56.1595	50.00468016
56.1895	50.00510079
56.2195	50.00496727
56.2495	50.004332
56.2795	50.00337577
56.3095	50.00238809
56.3395	50.00163622
56.3695	50.00130488
56.3995	50.0014246
56.4295	50.0019103
56.4595	50.00262484
56.4895	50.00339865
56.5195	50.00403562
56.5495	50.00442339
56.5795	50.00453125
56.6095	50.00443189
56.6395	50.00420599
56.6695	50.00390223
56.6995	50.00357162
56.7295	50.00328903
56.7595	50.00311447
56.7895	50.00314799
56.8195	50.00329841
56.8495	50.00356773
56.8795	50.00392953
56.9095	50.00434066
56.9395	50.00469223
56.9695	50.00483094
56.9995	50.0046549
57.0295	50.00418649
57.0595	50.00358374
57.0895	50.00306902
57.1195	50.00281519
57.1495	50.0029233
57.1795	50.00336586
57.2095	50.0040248
57.2395	50.00469155
57.2695	50.00514707
57.2995	50.00523101
57.3295	50.00492273
57.3595	50.004339
57.3895	50.00369876
57.4195	50.00321808
57.4495	50.0030887
57.4795	50.00338747
57.5095	50.0040675
57.5395	50.0049107
57.5695	50.00558361
57.5995	50.00579944
57.6295	50.0054482
57.6595	50.00465333
57.6895	50.00370242
57.7195	50.00290815
57.7495	50.00253119
57.7795	50.00267575
57.8095	50.00329183
57.8395	50.0041816
57.8695	50.00510451
57.8995	50.0058071
57.9295	50.00611722
57.9595	50.00591891
57.9895	50.0052565
58.0195	50.00430499
58.0495	50.00333143
58.0795	50.00258384
58.1095	50.00224306
58.1395	50.00234707
58.1695	50.00281357
58.1995	50.00343768
58.2295	50.00400033
58.2595	50.00439282
58.2895	50.00460104
58.3195	50.00465477
58.3495	50.0045956
58.3795	50.00445046
58.4095	50.00428431
58.4395	50.00415523
58.4695	50.00412264
58.4995	50.0042014
58.5295	50.00438964
58.5595	50.00467965
58.5895	50.00505489
58.6195	50.00545866
58.6495	50.00578899
58.6795	50.00592044
58.7095	50.00580628
58.7395	50.00546897
58.7695	50.00501783
58.7995	50.00458214
58.8295	50.00430686
58.8595	50.00422731
58.8895	50.00432735
58.9195	50.00453597
58.9495	50.00472229
58.9795	50.00472641
59.0095	50.00446275
59.0395	50.00396459
59.0695	50.00343866
59.0995	50.00308789
59.1295	50.00306741
59.1595	50.00342804
59.1895	50.00411487
59.2195	50.0049608
59.2495	50.00573351
59.2795	50.00619628
59.3095	50.00622912
59.3395	50.00584842
59.3695	50.00522814
59.3995	50.00460111
59.4295	50.00419805
59.4595	50.00411791
59.4895	50.00435482
59.5195	50.00479222
59.5495	50.00524258
59.5795	50.00549276
59.6095	50.00541079
59.6395	50.0049563
59.6695	50.0042042
59.6995	50.00330819
59.7295	50.00248719
59.7595	50.00201269
59.7895	50.0020732
59.8195	50.00266982
59.8495	50.00357733
59.8795	50.00441882
59.9095	50.00486209
59.9395	50.00468322
59.9695	50.00383381
59.9995	50.00246397
60.0295	50.00090569
60.0595	49.99961607
60.0895	49.99898509
60.1195	49.99917346
60.1495	50.00013311
60.1795	50.00159823
60.2095	50.0031649
60.2395	50.00440647
60.2695	50.00503419
60.2995	50.00495218
60.3295	50.00429038
60.3595	50.00328238
60.3895	50.00225536
60.4195	50.00151939
60.4495	50.00127097
60.4795	50.00152045
60.5095	50.00213195
60.5395	50.00287856
60.5695	50.00356787
60.5995	50.00402606
60.6295	50.00416157
60.6595	50.00393643
60.6895	50.00342632
60.7195	50.00278135
60.7495	50.0021473
60.7795	50.00161261
60.8095	50.00124134
60.8395	50.0010908
60.8695	50.00127701
60.8995	50.00180436
60.9295	50.00257183
60.9595	50.00334347
60.9895	50.00388669
61.0195	50.00403799
61.0495	50.00374217
61.0795	50.00305334
61.1095	50.00215652
61.1395	50.00131983
61.1695	50.00086559
61.1995	50.0009799
61.2295	50.0016697
61.2595	50.00272431
61.2895	50.00382922
61.3195	50.00465628
61.3495	50.00498987
61.3795	50.00477002
61.4095	50.00423241
61.4395	50.00333308
61.4695	50.00250374
61.4995	50.00195521
61.5295	50.0018188
61.5595	50.00209249
61.5895	50.00265878
61.6195	50.00330551
61.6495	50.00376225
61.6795	50.00378274
61.7095	50.00327545
61.7395	50.00234397
61.7695	50.00130178
61.7995	50.00048275
61.8295	50.00015045
61.8595	50.00041828
61.8895	50.00122123
61.9195	50.00232114
61.9495	50.00339992
61.9795	50.00414686
62.0095	50.00437466
62.0395	50.00401287
62.0695	50.00309203
62.0995	50.00180237
62.1295	50.00044915
62.1595	49.99932892
62.1895	49.99866013
62.2195	49.99850693
62.2495	49.99885438
62.2795	49.99958123
62.3095	50.00046009
62.3395	50.00121705
62.3695	50.0016358
62.3995	50.00160597
62.4295	50.00116786
62.4595	50.00046992
62.4895	49.99974158
62.5195	49.99920645
62.5495	49.99905427
62.5795	49.99936035
62.6095	50.00006162
62.6395	50.00096893
62.6695	50.00185021
62.6995	50.0024825
62.7295	50.00273605
62.7595	50.00259335
62.7895	50.0021683
62.8195	50.00165099
62.8495	50.00125836
62.8795	50.00115057
62.9095	50.00140032
62.9395	50.00195683
62.9695	50.00268051
62.9995	50.00337653
63.0295	50.00387925
63.0595	50.00411855
63.0895	50.00412645
63.1195	50.00399607
63.1495	50.00380017
63.1795	50.00357071
63.2095	50.0033563
63.2395	50.00321036
63.2695	50.0032102
63.2995	50.00337988
63.3295	50.00369934
63.3595	50.00410959
63.3895	50.00453678
63.4195	50.00489292
63.4495	50.00500633
63.4795	50.00469247
63.5095	50.00391446
63.5395	50.00283202
63.5695	50.00182252
63.5995	50.00122771
63.6295	50.0012453
63.6595	50.00180778
63.6895	50.00267159
63.7195	50.00350136
63.7495	50.00401016
63.7795	50.00402857
63.8095	50.0035544
63.8395	50.00276387
63.8695	50.00199914
63.8995	50.00157922
63.9295	50.00169898
63.9595	50.00229474
63.9895	50.0031437
64.0195	50.00394341
64.0495	50.00438324
64.0795	50.00423797
64.1095	50.00348077
64.1395	50.00228138
64.1695	50.00097229
64.1995	49.99990283
64.2295	49.9993479
64.2595	49.99944309
64.2895	50.00013268
64.3195	50.0011675
64.3495	50.00214248
64.3795	50.0026309
64.4095	50.00238074
64.4395	50.00142128
64.4695	50.00011073
64.4995	49.99890376
64.5295	49.99821033
64.5595	49.99824151
64.5895	49.99897635
64.6195	50.00016502
64.6495	50.00136859
64.6795	50.00210509
64.7095	50.00206279
64.7395	50.00117952
64.7695	49.99966838
64.7995	49.99792421
64.8295	49.99642246
64.8595	49.9956355
64.8895	49.99582675
64.9195	49.9969368
64.9495	49.99863199
64.9795	50.00040398
65.0095	50.00174543
65.0395	50.00225802
65.0695	50.0017455
65.0995	50.0003272
65.1295	49.99841886
65.1595	49.99663527
65.1895	49.99555418
65.2195	49.99550525
65.2495	49.9964844
65.2795	49.99815482
65.3095	49.999982
65.3395	50.00138767
65.3695	50.00193807
65.3995	50.00147515
65.4295	50.00017739
65.4595	49.99851508
65.4895	49.99707364
65.5195	49.99634129
65.5495	49.99657359
65.5795	49.99770817
65.6095	49.9994091
65.6395	50.00113024
65.6695	50.00226482
65.6995	50.00239996
65.7295	50.00147267
65.7595	49.99984252
65.7895	49.99810744
65.8195	49.99686913
65.8495	49.99653662
65.8795	49.9971973
65.9095	49.99863135
65.9395	50.00036363
65.9695	50.00181894
65.9995	50.0025215
66.0295	50.00225958
66.0595	50.00114892
66.0895	49.99958003
66.1195	49.99806656
66.1495	49.99710008
66.1795	49.99698204
66.2095	49.99774455
66.2395	49.9991149
66.2695	50.0006011
66.2995	50.00168366
66.3295	50.00201578
66.3595	50.00161863
66.3895	50.00078098
66.4195	49.9999113
66.4495	49.99938087
66.4795	49.99940544
66.5095	50.00002612
66.5395	50.00106856
66.5695	50.00219493
66.5995	50.00304433
66.6295	50.00335846
66.6595	50.00302265
66.6895	50.00212966
66.7195	50.00093915
66.7495	49.99985752
66.7795	49.99927851
66.8095	49.99943129
66.8395	50.00026789
66.8695	50.00146389
66.8995	50.00258326
66.9295	50.00324665
66.9595	50.0032883
66.9895	50.00276626
67.0195	50.00190476
67.0495	50.0009839
67.0795	50.00024919
67.1095	49.99988534
67.1395	49.99999901
67.1695	50.00065765
67.1995	50.00175644
67.2295	50.0030551
67.2595	50.0042037
67.2895	50.00490548
67.3195	50.00500555
67.3495	50.00448275
67.3795	50.00345509
67.4095	50.00220007
67.4395	50.00106155
67.4695	50.00036538
67.4995	50.0002823
67.5295	50.00081433
67.5595	50.00191154
67.5895	50.00339315
67.6195	50.00495589
67.6495	50.00622713
67.6795	50.00688682
67.7095	50.00682354
67.7395	50.00615773
67.7695	50.00521667
67.7995	50.00467321
67.8295	50.00424444
67.8595	50.00449259
67.8895	50.00537566
67.9195	50.00665845
67.9495	50.0079501
67.9795	50.00882925
68.0095	50.00902817
68.0395	50.00847814
68.0695	50.00731583
68.0995	50.00585581
68.1295	50.00451743
68.1595	50.0037641
68.1895	50.00389284
68.2195	50.00490313
68.2495	50.0064102
68.2795	50.00779508
68.3095	50.00850549
68.3395	50.00822468
68.3695	50.00698637
68.3995	50.00511764
68.4295	50.0031471
68.4595	50.00167358
68.4895	50.00114147
68.5195	50.00167713
68.5495	50.0030477
68.5795	50.00474118
68.6095	50.00616906
68.6395	50.00686819
68.6695	50.0066834
68.6995	50.00573924
68.7295	50.00439865
68.7595	50.0031257
68.7895	50.00235141
68.8195	50.00232793
68.8495	50.00304299
68.8795	50.00422766
68.9095	50.00548145
68.9395	50.00639599
68.9695	50.00670106
68.9995	50.00632166
69.0295	50.00541204
69.0595	50.00432218
69.0895	50.00346221
69.1195	50.00314634
69.1495	50.00342945
69.1795	50.00410822
69.2095	50.00486828
69.2395	50.00541181
69.2695	50.00560229
69.2995	50.00541789
69.3295	50.00494321
69.3595	50.00423624
69.3895	50.00340282
69.4195	50.00258064
69.4495	50.00195514
69.4795	50.00133464
69.5095	50.00155835
69.5395	50.00204519
69.5695	50.00266074
69.5995	50.00321717
69.6295	50.00355049
69.6595	50.00357341
69.6895	50.00330291
69.7195	50.00284121
69.7495	50.00238218
69.7795	50.00212974
69.8095	50.00221993
69.8395	50.00262811
69.8695	50.00314372
69.8995	50.00351905
69.9295	50.00358031
69.9595	50.00335557
69.9895	50.00299256


==> GFM_Figures/data_GFM_Unequal/Switching_200vs800/f_ref.txt <==
0.0295	50
0.0595	50
0.0895	50
0.1195	50
0.1495	50
0.1795	50
0.2095	50
0.2395	50
0.2695	50
0.2995	50
0.3295	50
0.3595	50
0.3895	50
0.4195	50
0.4495	50
0.4795	50
0.5095	50
0.5395	50
0.5695	50
0.5995	50
0.6295	50
0.6595	50
0.6895	50
0.7195	50
0.7495	50
0.7795	50
0.8095	50
0.8395	50
0.8695	50
0.8995	50
0.9295	50
0.9595	50
0.9895	50
1.0195	50
1.0495	50
1.0795	50
1.1095	50
1.1395	50
1.1695	50
1.1995	50
1.2295	50
1.2595	50
1.2895	50
1.3195	50
1.3495	50
1.3795	50
1.4095	50
1.4395	50
1.4695	50
1.4995	50
1.5295	50
1.5595	50
1.5895	50
1.6195	50
1.6495	50
1.6795	50
1.7095	50
1.7395	50
1.7695	50
1.7995	50
1.8295	50
1.8595	50
1.8895	50
1.9195	50
1.9495	50
1.9795	50
2.0095	50
2.0395	50
2.0695	50
2.0995	50
2.1295	50
2.1595	50
2.1895	50
2.2195	50
2.2495	50
2.2795	50
2.3095	50
2.3395	50
2.3695	50
2.3995	50
2.4295	50
2.4595	50
2.4895	50
2.5195	50
2.5495	50
2.5795	50
2.6095	50
2.6395	50
2.6695	50
2.6995	50
2.7295	50
2.7595	50
2.7895	50
2.8195	50
2.8495	50
2.8795	50
2.9095	50
2.9395	50
2.9695	50
2.9995	50
3.0295	50
3.0595	50
3.0895	50
3.1195	50
3.1495	50
3.1795	50
3.2095	50
3.2395	50
3.2695	50
3.2995	50
3.3295	50
3.3595	50
3.3895	50
3.4195	50
3.4495	50
3.4795	50
3.5095	50
3.5395	50
3.5695	50
3.5995	50
3.6295	50
3.6595	50
3.6895	50
3.7195	50
3.7495	50
3.7795	50
3.8095	50
3.8395	50
3.8695	50
3.8995	50
3.9295	50
3.9595	50
3.9895	50
4.0195	50
4.0495	50
4.0795	50
4.1095	50
4.1395	50
4.1695	50
4.1995	50
4.2295	50
4.2595	50
4.2895	50
4.3195	50
4.3495	50
4.3795	50
4.4095	50
4.4395	50
4.4695	50
4.4995	50
4.5295	50
4.5595	50
4.5895	50
4.6195	50
4.6495	50
4.6795	50
4.7095	50
4.7395	50
4.7695	50
4.7995	50
4.8295	50
4.8595	50
4.8895	50
4.9195	50
4.9495	50
4.9795	50
5.0095	50
5.0395	50
5.0695	50
5.0995	50
5.1295	50
5.1595	50
5.1895	50
5.2195	50
5.2495	50
5.2795	50
5.3095	50
5.3395	50
5.3695	50
5.3995	50
5.4295	50
5.4595	50
5.4895	50
5.5195	50
5.5495	50
5.5795	50
5.6095	50
5.6395	50
5.6695	50
5.6995	50
5.7295	50
5.7595	50
5.7895	50
5.8195	50
5.8495	50
5.8795	50
5.9095	50
5.9395	50
5.9695	50
5.9995	50
6.0295	50
6.0595	50
6.0895	50
6.1195	50
6.1495	50
6.1795	50
6.2095	50
6.2395	50
6.2695	50
6.2995	50
6.3295	50
6.3595	50
6.3895	50
6.4195	50
6.4495	50
6.4795	50
6.5095	50
6.5395	50
6.5695	50
6.5995	50
6.6295	50
6.6595	50
6.6895	50
6.7195	50
6.7495	50
6.7795	50
6.8095	50
6.8395	50
6.8695	50
6.8995	50
6.9295	50
6.9595	50
6.9895	50
7.0195	50
7.0495	50
7.0795	50
7.1095	50
7.1395	50
7.1695	50
7.1995	50
7.2295	50
7.2595	50
7.2895	50
7.3195	50
7.3495	50
7.3795	50
7.4095	50
7.4395	50
7.4695	50
7.4995	50
7.5295	50
7.5595	50
7.5895	50
7.6195	50
7.6495	50
7.6795	50
7.7095	50
7.7395	50
7.7695	50
7.7995	50
7.8295	50
7.8595	50
7.8895	50
7.9195	50
7.9495	50
7.9795	50
8.0095	50
8.0395	50
8.0695	50
8.0995	50
8.1295	50
8.1595	50
8.1895	50
8.2195	50
8.2495	50
8.2795	50
8.3095	50
8.3395	50
8.3695	50
8.3995	50
8.4295	50
8.4595	50
8.4895	50
8.5195	50
8.5495	50
8.5795	50
8.6095	50
8.6395	50
8.6695	50
8.6995	50
8.7295	50
8.7595	50
8.7895	50
8.8195	50
8.8495	50
8.8795	50
8.9095	50
8.9395	50
8.9695	50
8.9995	50
9.0295	50
9.0595	50
9.0895	50
9.1195	50
9.1495	50
9.1795	50
9.2095	50
9.2395	50
9.2695	50
9.2995	50
9.3295	50
9.3595	50
9.3895	50
9.4195	50
9.4495	50
9.4795	50
9.5095	50
9.5395	50
9.5695	50
9.5995	50
9.6295	50
9.6595	50
9.6895	50
9.7195	50
9.7495	50
9.7795	50
9.8095	50
9.8395	50
9.8695	50
9.8995	50
9.9295	50
9.9595	50
9.9895	50
10.0195	50
10.0495	50
10.0795	50
10.1095	50
10.1395	50
10.1695	50
10.1995	50
10.2295	50
10.2595	50
10.2895	50
10.3195	50
10.3495	50
10.3795	50
10.4095	50
10.4395	50
10.4695	50
10.4995	50
10.5295	50
10.5595	50
10.5895	50
10.6195	50
10.6495	50
10.6795	50
10.7095	50
10.7395	50
10.7695	50
10.7995	50
10.8295	50
10.8595	50
10.8895	50
10.9195	50
10.9495	50
10.9795	50
11.0095	50
11.0395	50
11.0695	50
11.0995	50
11.1295	50
11.1595	50
11.1895	50
11.2195	50
11.2495	50
11.2795	50
11.3095	50
11.3395	50
11.3695	50
11.3995	50
11.4295	50
11.4595	50
11.4895	50
11.5195	50
11.5495	50
11.5795	50
11.6095	50
11.6395	50
11.6695	50
11.6995	50
11.7295	50
11.7595	50
11.7895	50
11.8195	50
11.8495	50
11.8795	50
11.9095	50
11.9395	50
11.9695	50
11.9995	50
12.0295	50
12.0595	50
12.0895	50
12.1195	50
12.1495	50
12.1795	50
12.2095	50
12.2395	50
12.2695	50
12.2995	50
12.3295	50
12.3595	50
12.3895	50
12.4195	50
12.4495	50
12.4795	50
12.5095	50
12.5395	50
12.5695	50
12.5995	50
12.6295	50
12.6595	50
12.6895	50
12.7195	50
12.7495	50
12.7795	50
12.8095	50
12.8395	50
12.8695	50
12.8995	50
12.9295	50
12.9595	50
12.9895	50
13.0195	50
13.0495	50
13.0795	50
13.1095	50
13.1395	50
13.1695	50
13.1995	50
13.2295	50
13.2595	50
13.2895	50
13.3195	50
13.3495	50
13.3795	50
13.4095	50
13.4395	50
13.4695	50
13.4995	50
13.5295	50
13.5595	50
13.5895	50
13.6195	50
13.6495	50
13.6795	50
13.7095	50
13.7395	50
13.7695	50
13.7995	50
13.8295	50
13.8595	50
13.8895	50
13.9195	50
13.9495	50
13.9795	50
14.0095	50
14.0395	50
14.0695	50
14.0995	50
14.1295	50
14.1595	50
14.1895	50
14.2195	50
14.2495	50
14.2795	50
14.3095	50
14.3395	50
14.3695	50
14.3995	50
14.4295	50
14.4595	50
14.4895	50
14.5195	50
14.5495	50
14.5795	50
14.6095	50
14.6395	50
14.6695	50
14.6995	50
14.7295	50
14.7595	50
14.7895	50
14.8195	50
14.8495	50
14.8795	50
14.9095	50
14.9395	50
14.9695	50
14.9995	50
15.0295	50
15.0595	50
15.0895	50
15.1195	50
15.1495	50
15.1795	50
15.2095	50
15.2395	50
15.2695	50
15.2995	50
15.3295	50
15.3595	50
15.3895	50
15.4195	50
15.4495	50
15.4795	50
15.5095	50
15.5395	50
15.5695	50
15.5995	50
15.6295	50
15.6595	50
15.6895	50
15.7195	50
15.7495	50
15.7795	50
15.8095	50
15.8395	50
15.8695	50
15.8995	50
15.9295	50
15.9595	50
15.9895	50
16.0195	50
16.0495	50
16.0795	50
16.1095	50
16.1395	50
16.1695	50
16.1995	50
16.2295	50
16.2595	50
16.2895	50
16.3195	50
16.3495	50
16.3795	50
16.4095	50
16.4395	50
16.4695	50
16.4995	50
16.5295	50
16.5595	50
16.5895	50
16.6195	50
16.6495	50
16.6795	50
16.7095	50
16.7395	50
16.7695	50
16.7995	50
16.8295	50
16.8595	50
16.8895	50
16.9195	50
16.9495	50
16.9795	50
17.0095	50
17.0395	50
17.0695	50
17.0995	50
17.1295	50
17.1595	50
17.1895	50
17.2195	50
17.2495	50
17.2795	50
17.3095	50
17.3395	50
17.3695	50
17.3995	50
17.4295	50
17.4595	50
17.4895	50
17.5195	50
17.5495	50
17.5795	50
17.6095	50
17.6395	50
17.6695	50
17.6995	50
17.7295	50
17.7595	50
17.7895	50
17.8195	50
17.8495	50
17.8795	50
17.9095	50
17.9395	50
17.9695	50
17.9995	50
18.0295	50
18.0595	50
18.0895	50
18.1195	50
18.1495	50
18.1795	50
18.2095	50
18.2395	50
18.2695	50
18.2995	50
18.3295	50
18.3595	50
18.3895	50
18.4195	50
18.4495	50
18.4795	50
18.5095	50
18.5395	50
18.5695	50
18.5995	50
18.6295	50
18.6595	50
18.6895	50
18.7195	50
18.7495	50
18.7795	50
18.8095	50
18.8395	50
18.8695	50
18.8995	50
18.9295	50
18.9595	50
18.9895	50
19.0195	50
19.0495	50
19.0795	50
19.1095	50
19.1395	50
19.1695	50
19.1995	50
19.2295	50
19.2595	50
19.2895	50
19.3195	50
19.3495	50
19.3795	50
19.4095	50
19.4395	50
19.4695	50
19.4995	50
19.5295	50
19.5595	50
19.5895	50
19.6195	50
19.6495	50
19.6795	50
19.7095	50
19.7395	50
19.7695	50
19.7995	50
19.8295	50
19.8595	50
19.8895	50
19.9195	50
19.9495	50
19.9795	50
20.0095	50
20.0395	50
20.0695	50
20.0995	50
20.1295	50
20.1595	50
20.1895	50
20.2195	50
20.2495	50
20.2795	50
20.3095	50
20.3395	50
20.3695	50
20.3995	50
20.4295	50
20.4595	50
20.4895	50
20.5195	50
20.5495	50
20.5795	50
20.6095	50
20.6395	50
20.6695	50
20.6995	50
20.7295	50
20.7595	50
20.7895	50
20.8195	50
20.8495	50
20.8795	50
20.9095	50
20.9395	50
20.9695	50
20.9995	50
21.0295	50
21.0595	50
21.0895	50
21.1195	50
21.1495	50
21.1795	50
21.2095	50
21.2395	50
21.2695	50
21.2995	50
21.3295	50
21.3595	50
21.3895	50
21.4195	50
21.4495	50
21.4795	50
21.5095	50
21.5395	50
21.5695	50
21.5995	50
21.6295	50
21.6595	50
21.6895	50
21.7195	50
21.7495	50
21.7795	50
21.8095	50
21.8395	50
21.8695	50
21.8995	50
21.9295	50
21.9595	50
21.9895	50
22.0195	50
22.0495	50
22.0795	50
22.1095	50
22.1395	50
22.1695	50
22.1995	50
22.2295	50
22.2595	50
22.2895	50
22.3195	50
22.3495	50
22.3795	50
22.4095	50
22.4395	50
22.4695	50
22.4995	50
22.5295	50
22.5595	50
22.5895	50
22.6195	50
22.6495	50
22.6795	50
22.7095	50
22.7395	50
22.7695	50
22.7995	50
22.8295	50
22.8595	50
22.8895	50
22.9195	50
22.9495	50
22.9795	50
23.0095	50
23.0395	50
23.0695	50
23.0995	50
23.1295	50
23.1595	50
23.1895	50
23.2195	50
23.2495	50
23.2795	50
23.3095	50
23.3395	50
23.3695	50
23.3995	50
23.4295	50
23.4595	50
23.4895	50
23.5195	50
23.5495	50
23.5795	50
23.6095	50
23.6395	50
23.6695	50
23.6995	50
23.7295	50
23.7595	50
23.7895	50
23.8195	50
23.8495	50
23.8795	50
23.9095	50
23.9395	50
23.9695	50
23.9995	50
24.0295	50
24.0595	50
24.0895	50
24.1195	50
24.1495	50
24.1795	50
24.2095	50
24.2395	50
24.2695	50
24.2995	50
24.3295	50
24.3595	50
24.3895	50
24.4195	50
24.4495	50
24.4795	50
24.5095	50
24.5395	50
24.5695	50
24.5995	50
24.6295	50
24.6595	50
24.6895	50
24.7195	50
24.7495	50
24.7795	50
24.8095	50
24.8395	50
24.8695	50
24.8995	50
24.9295	50
24.9595	50
24.9895	50
25.0195	50
25.0495	50
25.0795	50
25.1095	50
25.1395	50
25.1695	50
25.1995	50
25.2295	50
25.2595	50
25.2895	50
25.3195	50
25.3495	50
25.3795	50
25.4095	50
25.4395	50
25.4695	50
25.4995	50
25.5295	50
25.5595	50
25.5895	50
25.6195	50
25.6495	50
25.6795	50
25.7095	50
25.7395	50
25.7695	50
25.7995	50
25.8295	50
25.8595	50
25.8895	50
25.9195	50
25.9495	50
25.9795	50
26.0095	50
26.0395	50
26.0695	50
26.0995	50
26.1295	50
26.1595	50
26.1895	50
26.2195	50
26.2495	50
26.2795	50
26.3095	50
26.3395	50
26.3695	50
26.3995	50
26.4295	50
26.4595	50
26.4895	50
26.5195	50
26.5495	50
26.5795	50
26.6095	50
26.6395	50
26.6695	50
26.6995	50
26.7295	50
26.7595	50
26.7895	50
26.8195	50
26.8495	50
26.8795	50
26.9095	50
26.9395	50
26.9695	50
26.9995	50
27.0295	50
27.0595	50
27.0895	50
27.1195	50
27.1495	50
27.1795	50
27.2095	50
27.2395	50
27.2695	50
27.2995	50
27.3295	50
27.3595	50
27.3895	50
27.4195	50
27.4495	50
27.4795	50
27.5095	50
27.5395	50
27.5695	50
27.5995	50
27.6295	50
27.6595	50
27.6895	50
27.7195	50
27.7495	50
27.7795	50
27.8095	50
27.8395	50
27.8695	50
27.8995	50
27.9295	50
27.9595	50
27.9895	50
28.0195	50
28.0495	50
28.0795	50
28.1095	50
28.1395	50
28.1695	50
28.1995	50
28.2295	50
28.2595	50
28.2895	50
28.3195	50
28.3495	50
28.3795	50
28.4095	50
28.4395	50
28.4695	50
28.4995	50
28.5295	50
28.5595	50
28.5895	50
28.6195	50
28.6495	50
28.6795	50
28.7095	50
28.7395	50
28.7695	50
28.7995	50
28.8295	50
28.8595	50
28.8895	50
28.9195	50
28.9495	50
28.9795	50
29.0095	50
29.0395	50
29.0695	50
29.0995	50
29.1295	50
29.1595	50
29.1895	50
29.2195	50
29.2495	50
29.2795	50
29.3095	50
29.3395	50
29.3695	50
29.3995	50
29.4295	50
29.4595	50
29.4895	50
29.5195	50
29.5495	50
29.5795	50
29.6095	50
29.6395	50
29.6695	50
29.6995	50
29.7295	50
29.7595	50
29.7895	50
29.8195	50
29.8495	50
29.8795	50
29.9095	50
29.9395	50
29.9695	50
29.9995	50
30.0295	50
30.0595	50
30.0895	50
30.1195	50
30.1495	50
30.1795	50
30.2095	50
30.2395	50
30.2695	50
30.2995	50
30.3295	50
30.3595	50
30.3895	50
30.4195	50
30.4495	50
30.4795	50
30.5095	50
30.5395	50
30.5695	50
30.5995	50
30.6295	50
30.6595	50
30.6895	50
30.7195	50
30.7495	50
30.7795	50
30.8095	50
30.8395	50
30.8695	50
30.8995	50
30.9295	50
30.9595	50
30.9895	50
31.0195	50
31.0495	50
31.0795	50
31.1095	50
31.1395	50
31.1695	50
31.1995	50
31.2295	50
31.2595	50
31.2895	50
31.3195	50
31.3495	50
31.3795	50
31.4095	50
31.4395	50
31.4695	50
31.4995	50
31.5295	50
31.5595	50
31.5895	50
31.6195	50
31.6495	50
31.6795	50
31.7095	50
31.7395	50
31.7695	50
31.7995	50
31.8295	50
31.8595	50
31.8895	50
31.9195	50
31.9495	50
31.9795	50
32.0095	50
32.0395	50
32.0695	50
32.0995	50
32.1295	50
32.1595	50
32.1895	50
32.2195	50
32.2495	50
32.2795	50
32.3095	50
32.3395	50
32.3695	50
32.3995	50
32.4295	50
32.4595	50
32.4895	50
32.5195	50
32.5495	50
32.5795	50
32.6095	50
32.6395	50
32.6695	50
32.6995	50
32.7295	50
32.7595	50
32.7895	50
32.8195	50
32.8495	50
32.8795	50
32.9095	50
32.9395	50
32.9695	50
32.9995	50
33.0295	50
33.0595	50
33.0895	50
33.1195	50
33.1495	50
33.1795	50
33.2095	50
33.2395	50
33.2695	50
33.2995	50
33.3295	50
33.3595	50
33.3895	50
33.4195	50
33.4495	50
33.4795	50
33.5095	50
33.5395	50
33.5695	50
33.5995	50
33.6295	50
33.6595	50
33.6895	50
33.7195	50
33.7495	50
33.7795	50
33.8095	50
33.8395	50
33.8695	50
33.8995	50
33.9295	50
33.9595	50
33.9895	50
34.0195	50
34.0495	50
34.0795	50
34.1095	50
34.1395	50
34.1695	50
34.1995	50
34.2295	50
34.2595	50
34.2895	50
34.3195	50
34.3495	50
34.3795	50
34.4095	50
34.4395	50
34.4695	50
34.4995	50
34.5295	50
34.5595	50
34.5895	50
34.6195	50
34.6495	50
34.6795	50
34.7095	50
34.7395	50
34.7695	50
34.7995	50
34.8295	50
34.8595	50
34.8895	50
34.9195	50
34.9495	50
34.9795	50
35.0095	50
35.0395	50
35.0695	50
35.0995	50
35.1295	50
35.1595	50
35.1895	50
35.2195	50
35.2495	50
35.2795	50
35.3095	50
35.3395	50
35.3695	50
35.3995	50
35.4295	50
35.4595	50
35.4895	50
35.5195	50
35.5495	50
35.5795	50
35.6095	50
35.6395	50
35.6695	50
35.6995	50
35.7295	50
35.7595	50
35.7895	50
35.8195	50
35.8495	50
35.8795	50
35.9095	50
35.9395	50
35.9695	50
35.9995	50
36.0295	50
36.0595	50
36.0895	50
36.1195	50
36.1495	50
36.1795	50
36.2095	50
36.2395	50
36.2695	50
36.2995	50
36.3295	50
36.3595	50
36.3895	50
36.4195	50
36.4495	50
36.4795	50
36.5095	50
36.5395	50
36.5695	50
36.5995	50
36.6295	50
36.6595	50
36.6895	50
36.7195	50
36.7495	50
36.7795	50
36.8095	50
36.8395	50
36.8695	50
36.8995	50
36.9295	50
36.9595	50
36.9895	50
37.0195	50
37.0495	50
37.0795	50
37.1095	50
37.1395	50
37.1695	50
37.1995	50
37.2295	50
37.2595	50
37.2895	50
37.3195	50
37.3495	50
37.3795	50
37.4095	50
37.4395	50
37.4695	50
37.4995	50
37.5295	50
37.5595	50
37.5895	50
37.6195	50
37.6495	50
37.6795	50
37.7095	50
37.7395	50
37.7695	50
37.7995	50
37.8295	50
37.8595	50
37.8895	50
37.9195	50
37.9495	50
37.9795	50
38.0095	50
38.0395	50
38.0695	50
38.0995	50
38.1295	50
38.1595	50
38.1895	50
38.2195	50
38.2495	50
38.2795	50
38.3095	50
38.3395	50
38.3695	50
38.3995	50
38.4295	50
38.4595	50
38.4895	50
38.5195	50
38.5495	50
38.5795	50
38.6095	50
38.6395	50
38.6695	50
38.6995	50
38.7295	50
38.7595	50
38.7895	50
38.8195	50
38.8495	50
38.8795	50
38.9095	50
38.9395	50
38.9695	50
38.9995	50
39.0295	50
39.0595	50
39.0895	50
39.1195	50
39.1495	50
39.1795	50
39.2095	50
39.2395	50
39.2695	50
39.2995	50
39.3295	50
39.3595	50
39.3895	50
39.4195	50
39.4495	50
39.4795	50
39.5095	50
39.5395	50
39.5695	50
39.5995	50
39.6295	50
39.6595	50
39.6895	50
39.7195	50
39.7495	50
39.7795	50
39.8095	50
39.8395	50
39.8695	50
39.8995	50
39.9295	50
39.9595	50
39.9895	50
40.0195	50
40.0495	50
40.0795	50
40.1095	50
40.1395	50
40.1695	50
40.1995	50
40.2295	50
40.2595	50
40.2895	50
40.3195	50
40.3495	50
40.3795	50
40.4095	50
40.4395	50
40.4695	50
40.4995	50
40.5295	50
40.5595	50
40.5895	50
40.6195	50
40.6495	50
40.6795	50
40.7095	50
40.7395	50
40.7695	50
40.7995	50
40.8295	50
40.8595	50
40.8895	50
40.9195	50
40.9495	50
40.9795	50
41.0095	50
41.0395	50
41.0695	50
41.0995	50
41.1295	50
41.1595	50
41.1895	50
41.2195	50
41.2495	50
41.2795	50
41.3095	50
41.3395	50
41.3695	50
41.3995	50
41.4295	50
41.4595	50
41.4895	50
41.5195	50
41.5495	50
41.5795	50
41.6095	50
41.6395	50
41.6695	50
41.6995	50
41.7295	50
41.7595	50
41.7895	50
41.8195	50
41.8495	50
41.8795	50
41.9095	50
41.9395	50
41.9695	50
41.9995	50
42.0295	50
42.0595	50
42.0895	50
42.1195	50
42.1495	50
42.1795	50
42.2095	50
42.2395	50
42.2695	50
42.2995	50
42.3295	50
42.3595	50
42.3895	50
42.4195	50
42.4495	50
42.4795	50
42.5095	50
42.5395	50
42.5695	50
42.5995	50
42.6295	50
42.6595	50
42.6895	50
42.7195	50
42.7495	50
42.7795	50
42.8095	50
42.8395	50
42.8695	50
42.8995	50
42.9295	50
42.9595	50
42.9895	50
43.0195	50
43.0495	50
43.0795	50
43.1095	50
43.1395	50
43.1695	50
43.1995	50
43.2295	50
43.2595	50
43.2895	50
43.3195	50
43.3495	50
43.3795	50
43.4095	50
43.4395	50
43.4695	50
43.4995	50
43.5295	50
43.5595	50
43.5895	50
43.6195	50
43.6495	50
43.6795	50
43.7095	50
43.7395	50
43.7695	50
43.7995	50
43.8295	50
43.8595	50
43.8895	50
43.9195	50
43.9495	50
43.9795	50
44.0095	50
44.0395	50
44.0695	50
44.0995	50
44.1295	50
44.1595	50
44.1895	50
44.2195	50
44.2495	50
44.2795	50
44.3095	50
44.3395	50
44.3695	50
44.3995	50
44.4295	50
44.4595	50
44.4895	50
44.5195	50
44.5495	50
44.5795	50
44.6095	50
44.6395	50
44.6695	50
44.6995	50
44.7295	50
44.7595	50
44.7895	50
44.8195	50
44.8495	50
44.8795	50
44.9095	50
44.9395	50
44.9695	50
44.9995	50
45.0295	50
45.0595	50
45.0895	50
45.1195	50
45.1495	50
45.1795	50
45.2095	50
45.2395	50
45.2695	50
45.2995	50
45.3295	50
45.3595	50
45.3895	50
45.4195	50
45.4495	50
45.4795	50
45.5095	50
45.5395	50
45.5695	50
45.5995	50
45.6295	50
45.6595	50
45.6895	50
45.7195	50
45.7495	50
45.7795	50
45.8095	50
45.8395	50
45.8695	50
45.8995	50
45.9295	50
45.9595	50
45.9895	50
46.0195	50
46.0495	50
46.0795	50
46.1095	50
46.1395	50
46.1695	50
46.1995	50
46.2295	50
46.2595	50
46.2895	50
46.3195	50
46.3495	50
46.3795	50
46.4095	50
46.4395	50
46.4695	50
46.4995	50
46.5295	50
46.5595	50
46.5895	50
46.6195	50
46.6495	50
46.6795	50
46.7095	50
46.7395	50
46.7695	50
46.7995	50
46.8295	50
46.8595	50
46.8895	50
46.9195	50
46.9495	50
46.9795	50
47.0095	50
47.0395	50
47.0695	50
47.0995	50
47.1295	50
47.1595	50
47.1895	50
47.2195	50
47.2495	50
47.2795	50
47.3095	50
47.3395	50
47.3695	50
47.3995	50
47.4295	50
47.4595	50
47.4895	50
47.5195	50
47.5495	50
47.5795	50
47.6095	50
47.6395	50
47.6695	50
47.6995	50
47.7295	50
47.7595	50
47.7895	50
47.8195	50
47.8495	50
47.8795	50
47.9095	50
47.9395	50
47.9695	50
47.9995	50
48.0295	50
48.0595	50
48.0895	50
48.1195	50
48.1495	50
48.1795	50
48.2095	50
48.2395	50
48.2695	50
48.2995	50
48.3295	50
48.3595	50
48.3895	50
48.4195	50
48.4495	50
48.4795	50
48.5095	50
48.5395	50
48.5695	50
48.5995	50
48.6295	50
48.6595	50
48.6895	50
48.7195	50
48.7495	50
48.7795	50
48.8095	50
48.8395	50
48.8695	50
48.8995	50
48.9295	50
48.9595	50
48.9895	50
49.0195	50
49.0495	50
49.0795	50
49.1095	50
49.1395	50
49.1695	50
49.1995	50
49.2295	50
49.2595	50
49.2895	50
49.3195	50
49.3495	50
49.3795	50
49.4095	50
49.4395	50
49.4695	50
49.4995	50
49.5295	50
49.5595	50
49.5895	50
49.6195	50
49.6495	50
49.6795	50
49.7095	50
49.7395	50
49.7695	50
49.7995	50
49.8295	50
49.8595	50
49.8895	50
49.9195	50
49.9495	50
49.9795	50
50.0095	50
50.0395	50
50.0695	50
50.0995	50
50.1295	50
50.1595	50
50.1895	50
50.2195	50
50.2495	50
50.2795	50
50.3095	50
50.3395	50
50.3695	50
50.3995	50
50.4295	50
50.4595	50
50.4895	50
50.5195	50
50.5495	50
50.5795	50
50.6095	50
50.6395	50
50.6695	50
50.6995	50
50.7295	50
50.7595	50
50.7895	50
50.8195	50
50.8495	50
50.8795	50
50.9095	50
50.9395	50
50.9695	50
50.9995	50
51.0295	50
51.0595	50
51.0895	50
51.1195	50
51.1495	50
51.1795	50
51.2095	50
51.2395	50
51.2695	50
51.2995	50
51.3295	50
51.3595	50
51.3895	50
51.4195	50
51.4495	50
51.4795	50
51.5095	50
51.5395	50
51.5695	50
51.5995	50
51.6295	50
51.6595	50
51.6895	50
51.7195	50
51.7495	50
51.7795	50
51.8095	50
51.8395	50
51.8695	50
51.8995	50
51.9295	50
51.9595	50
51.9895	50
52.0195	50
52.0495	50
52.0795	50
52.1095	50
52.1395	50
52.1695	50
52.1995	50
52.2295	50
52.2595	50
52.2895	50
52.3195	50
52.3495	50
52.3795	50
52.4095	50
52.4395	50
52.4695	50
52.4995	50
52.5295	50
52.5595	50
52.5895	50
52.6195	50
52.6495	50
52.6795	50
52.7095	50
52.7395	50
52.7695	50
52.7995	50
52.8295	50
52.8595	50
52.8895	50
52.9195	50
52.9495	50
52.9795	50
53.0095	50
53.0395	50
53.0695	50
53.0995	50
53.1295	50
53.1595	50
53.1895	50
53.2195	50
53.2495	50
53.2795	50
53.3095	50
53.3395	50
53.3695	50
53.3995	50
53.4295	50
53.4595	50
53.4895	50
53.5195	50
53.5495	50
53.5795	50
53.6095	50
53.6395	50
53.6695	50
53.6995	50
53.7295	50
53.7595	50
53.7895	50
53.8195	50
53.8495	50
53.8795	50
53.9095	50
53.9395	50
53.9695	50
53.9995	50
54.0295	50
54.0595	50
54.0895	50
54.1195	50
54.1495	50
54.1795	50
54.2095	50
54.2395	50
54.2695	50
54.2995	50
54.3295	50
54.3595	50
54.3895	50
54.4195	50
54.4495	50
54.4795	50
54.5095	50
54.5395	50
54.5695	50
54.5995	50
54.6295	50
54.6595	50
54.6895	50
54.7195	50
54.7495	50
54.7795	50
54.8095	50
54.8395	50
54.8695	50
54.8995	50
54.9295	50
54.9595	50
54.9895	50
55.0195	50
55.0495	50
55.0795	50
55.1095	50
55.1395	50
55.1695	50
55.1995	50
55.2295	50
55.2595	50
55.2895	50
55.3195	50
55.3495	50
55.3795	50
55.4095	50
55.4395	50
55.4695	50
55.4995	50
55.5295	50
55.5595	50
55.5895	50
55.6195	50
55.6495	50
55.6795	50
55.7095	50
55.7395	50
55.7695	50
55.7995	50
55.8295	50
55.8595	50
55.8895	50
55.9195	50
55.9495	50
55.9795	50
56.0095	50
56.0395	50
56.0695	50
56.0995	50
56.1295	50
56.1595	50
56.1895	50
56.2195	50
56.2495	50
56.2795	50
56.3095	50
56.3395	50
56.3695	50
56.3995	50
56.4295	50
56.4595	50
56.4895	50
56.5195	50
56.5495	50
56.5795	50
56.6095	50
56.6395	50
56.6695	50
56.6995	50
56.7295	50
56.7595	50
56.7895	50
56.8195	50
56.8495	50
56.8795	50
56.9095	50
56.9395	50
56.9695	50
56.9995	50
57.0295	50
57.0595	50
57.0895	50
57.1195	50
57.1495	50
57.1795	50
57.2095	50
57.2395	50
57.2695	50
57.2995	50
57.3295	50
57.3595	50
57.3895	50
57.4195	50
57.4495	50
57.4795	50
57.5095	50
57.5395	50
57.5695	50
57.5995	50
57.6295	50
57.6595	50
57.6895	50
57.7195	50
57.7495	50
57.7795	50
57.8095	50
57.8395	50
57.8695	50
57.8995	50
57.9295	50
57.9595	50
57.9895	50
58.0195	50
58.0495	50
58.0795	50
58.1095	50
58.1395	50
58.1695	50
58.1995	50
58.2295	50
58.2595	50
58.2895	50
58.3195	50
58.3495	50
58.3795	50
58.4095	50
58.4395	50
58.4695	50
58.4995	50
58.5295	50
58.5595	50
58.5895	50
58.6195	50
58.6495	50
58.6795	50
58.7095	50
58.7395	50
58.7695	50
58.7995	50
58.8295	50
58.8595	50
58.8895	50
58.9195	50
58.9495	50
58.9795	50
59.0095	50
59.0395	50
59.0695	50
59.0995	50
59.1295	50
59.1595	50
59.1895	50
59.2195	50
59.2495	50
59.2795	50
59.3095	50
59.3395	50
59.3695	50
59.3995	50
59.4295	50
59.4595	50
59.4895	50
59.5195	50
59.5495	50
59.5795	50
59.6095	50
59.6395	50
59.6695	50
59.6995	50
59.7295	50
59.7595	50
59.7895	50
59.8195	50
59.8495	50
59.8795	50
59.9095	50
59.9395	50
59.9695	50
59.9995	50
60.0295	50
60.0595	50
60.0895	50
60.1195	50
60.1495	50
60.1795	50
60.2095	50
60.2395	50
60.2695	50
60.2995	50
60.3295	50
60.3595	50
60.3895	50
60.4195	50
60.4495	50
60.4795	50
60.5095	50
60.5395	50
60.5695	50
60.5995	50
60.6295	50
60.6595	50
60.6895	50
60.7195	50
60.7495	50
60.7795	50
60.8095	50
60.8395	50
60.8695	50
60.8995	50
60.9295	50
60.9595	50
60.9895	50
61.0195	50
61.0495	50
61.0795	50
61.1095	50
61.1395	50
61.1695	50
61.1995	50
61.2295	50
61.2595	50
61.2895	50
61.3195	50
61.3495	50
61.3795	50
61.4095	50
61.4395	50
61.4695	50
61.4995	50
61.5295	50
61.5595	50
61.5895	50
61.6195	50
61.6495	50
61.6795	50
61.7095	50
61.7395	50
61.7695	50
61.7995	50
61.8295	50
61.8595	50
61.8895	50
61.9195	50
61.9495	50
61.9795	50
62.0095	50
62.0395	50
62.0695	50
62.0995	50
62.1295	50
62.1595	50
62.1895	50
62.2195	50
62.2495	50
62.2795	50
62.3095	50
62.3395	50
62.3695	50
62.3995	50
62.4295	50
62.4595	50
62.4895	50
62.5195	50
62.5495	50
62.5795	50
62.6095	50
62.6395	50
62.6695	50
62.6995	50
62.7295	50
62.7595	50
62.7895	50
62.8195	50
62.8495	50
62.8795	50
62.9095	50
62.9395	50
62.9695	50
62.9995	50
63.0295	50
63.0595	50
63.0895	50
63.1195	50
63.1495	50
63.1795	50
63.2095	50
63.2395	50
63.2695	50
63.2995	50
63.3295	50
63.3595	50
63.3895	50
63.4195	50
63.4495	50
63.4795	50
63.5095	50
63.5395	50
63.5695	50
63.5995	50
63.6295	50
63.6595	50
63.6895	50
63.7195	50
63.7495	50
63.7795	50
63.8095	50
63.8395	50
63.8695	50
63.8995	50
63.9295	50
63.9595	50
63.9895	50
64.0195	50
64.0495	50
64.0795	50
64.1095	50
64.1395	50
64.1695	50
64.1995	50
64.2295	50
64.2595	50
64.2895	50
64.3195	50
64.3495	50
64.3795	50
64.4095	50
64.4395	50
64.4695	50
64.4995	50
64.5295	50
64.5595	50
64.5895	50
64.6195	50
64.6495	50
64.6795	50
64.7095	50
64.7395	50
64.7695	50
64.7995	50
64.8295	50
64.8595	50
64.8895	50
64.9195	50
64.9495	50
64.9795	50
65.0095	50
65.0395	50
65.0695	50
65.0995	50
65.1295	50
65.1595	50
65.1895	50
65.2195	50
65.2495	50
65.2795	50
65.3095	50
65.3395	50
65.3695	50
65.3995	50
65.4295	50
65.4595	50
65.4895	50
65.5195	50
65.5495	50
65.5795	50
65.6095	50
65.6395	50
65.6695	50
65.6995	50
65.7295	50
65.7595	50
65.7895	50
65.8195	50
65.8495	50
65.8795	50
65.9095	50
65.9395	50
65.9695	50
65.9995	50
66.0295	50
66.0595	50
66.0895	50
66.1195	50
66.1495	50
66.1795	50
66.2095	50
66.2395	50
66.2695	50
66.2995	50
66.3295	50
66.3595	50
66.3895	50
66.4195	50
66.4495	50
66.4795	50
66.5095	50
66.5395	50
66.5695	50
66.5995	50
66.6295	50
66.6595	50
66.6895	50
66.7195	50
66.7495	50
66.7795	50
66.8095	50
66.8395	50
66.8695	50
66.8995	50
66.9295	50
66.9595	50
66.9895	50
67.0195	50
67.0495	50
67.0795	50
67.1095	50
67.1395	50
67.1695	50
67.1995	50
67.2295	50
67.2595	50
67.2895	50
67.3195	50
67.3495	50
67.3795	50
67.4095	50
67.4395	50
67.4695	50
67.4995	50
67.5295	50
67.5595	50
67.5895	50
67.6195	50
67.6495	50
67.6795	50
67.7095	50
67.7395	50
67.7695	50
67.7995	50
67.8295	50
67.8595	50
67.8895	50
67.9195	50
67.9495	50
67.9795	50
68.0095	50
68.0395	50
68.0695	50
68.0995	50
68.1295	50
68.1595	50
68.1895	50
68.2195	50
68.2495	50
68.2795	50
68.3095	50
68.3395	50
68.3695	50
68.3995	50
68.4295	50
68.4595	50
68.4895	50
68.5195	50
68.5495	50
68.5795	50
68.6095	50
68.6395	50
68.6695	50
68.6995	50
68.7295	50
68.7595	50
68.7895	50
68.8195	50
68.8495	50
68.8795	50
68.9095	50
68.9395	50
68.9695	50
68.9995	50
69.0295	50
69.0595	50
69.0895	50
69.1195	50
69.1495	50
69.1795	50
69.2095	50
69.2395	50
69.2695	50
69.2995	50
69.3295	50
69.3595	50
69.3895	50
69.4195	50
69.4495	50
69.4795	50
69.5095	50
69.5395	50
69.5695	50
69.5995	50
69.6295	50
69.6595	50
69.6895	50
69.7195	50
69.7495	50
69.7795	50
69.8095	50
69.8395	50
69.8695	50
69.8995	50
69.9295	50
69.9595	50
69.9895	50


==> GFM_Figures/data_GFM_Unequal/Switching_700vs300/P.txt <==
0.0295	1.001738077
0.0595	1.002162766
0.0895	1.00211948
0.1195	1.001646205
0.1495	1.000732238
0.1795	0.999691686
0.2095	0.998779737
0.2395	0.998292368
0.2695	0.998311682
0.2995	0.998873962
0.3295	0.999817545
0.3595	1.000988768
0.3895	1.001990315
0.4195	1.002584906
0.4495	1.002599463
0.4795	1.002084979
0.5095	1.00114691
0.5395	1.000008152
0.5695	0.998919657
0.5995	0.998248928
0.6295	0.998179485
0.6595	0.998827164
0.6895	0.999946194
0.7195	1.001272494
0.7495	1.002482582
0.7795	1.00327625
0.8095	1.003373561
0.8395	1.002584415
0.8695	1.001023733
0.8995	0.999202735
0.9295	0.997661299
0.9595	0.996968052
0.9895	0.997272473
1.0195	0.998537533
1.0495	1.000403952
1.0795	1.002368551
1.1095	1.003802427
1.1395	1.004203859
1.1695	1.003367567
1.1995	1.001594623
1.2295	0.999391114
1.2595	0.997492412
1.2895	0.996408367
1.3195	0.996498932
1.3495	0.997671754
1.3795	0.999619099
1.4095	1.001712919
1.4395	1.003447086
1.4695	1.004288165
1.4995	1.004043384
1.5295	1.002741079
1.5595	1.000814797
1.5895	0.998790845
1.6195	0.997337617
1.6495	0.996950645
1.6795	0.997793254
1.7095	0.999562932
1.7395	1.001650621
1.7695	1.003347647
1.7995	1.00420452
1.8295	1.003908566
1.8595	1.002576664
1.8895	1.00056093
1.9195	0.998509104
1.9495	0.996988776
1.9795	0.996492499
2.0095	0.997114852
2.0395	0.998881483
2.0695	1.001276503
2.0995	0.994357335
2.1295	0.995038894
2.1595	0.994955104
2.1895	0.993819447
2.2195	0.991797761
2.2495	0.989173083
2.2795	0.997708451
2.3095	0.995825984
2.3395	0.995498633
2.3695	0.996619698
2.3995	0.989604622
2.4295	0.991309668
2.4595	0.993110017
2.4895	0.994166786
2.5195	0.994024105
2.5495	0.992530468
2.5795	0.990124251
2.6095	0.987457952
2.6395	0.985340689
2.6695	0.984346236
2.6995	0.984800679
2.7295	0.986520458
2.7595	0.989031882
2.7895	0.991545331
2.8195	0.993359394
2.8495	0.993907447
2.8795	0.993075587
2.9095	0.991075521
2.9395	0.988547357
2.9695	0.98619946
2.9995	0.984762654
3.0295	0.984577029
3.0595	0.985678964
3.0895	0.987689661
3.1195	0.990074573
3.1495	0.992240194
3.1795	0.9935974
3.2095	0.993712117
3.2395	0.99252926
3.2695	0.990341579
3.2995	0.987840967
3.3295	0.98571269
3.3595	0.984603425
3.3895	0.984792422
3.4195	0.986302854
3.4495	0.988907201
3.4795	0.991885909
3.5095	0.994321403
3.5395	0.995328725
3.5695	0.994509149
3.5995	0.992157205
3.6295	0.988994055
3.6595	0.98607618
3.6895	0.98422643
3.7195	0.984018976
3.7495	0.985424386
3.7795	0.988055123
3.8095	0.991085109
3.8395	0.993539803
3.8695	0.994618933
3.8995	0.994052596
3.9295	0.992050844
3.9595	0.989350354
3.9895	0.986714594
4.0195	0.984980442
4.0495	0.984712901
4.0795	0.986028205
4.1095	0.988490405
4.1395	0.99136534
4.1695	0.993751189
4.1995	0.994990366
4.2295	0.99465145
4.2595	0.992836204
4.2895	0.990050943
4.3195	0.98719064
4.3495	0.985209193
4.3795	0.984735427
4.4095	0.985861268
4.4395	0.988102415
4.4695	0.990687624
4.4995	0.992889201
4.5295	0.994035834
4.5595	0.993855033
4.5895	0.99236892
4.6195	0.990088171
4.6495	0.987795652
4.6795	0.98621516
4.7095	0.985772608
4.7395	0.986625415
4.7695	0.988473438
4.7995	0.990803461
4.8295	0.992793041
4.8595	0.993770172
4.8895	0.993412528
4.9195	0.991867567
4.9495	0.989546316
4.9795	0.987172851
5.0095	0.985408706
5.0395	0.984946762
5.0695	0.985923511
5.0995	0.988077224
5.1295	0.990659278
5.1595	0.99285308
5.1895	0.993974014
5.2195	0.993736041
5.2495	0.992190112
5.2795	0.989836164
5.3095	0.987334697
5.3395	0.985487698
5.3695	0.984806543
5.3995	0.985519584
5.4295	0.987324425
5.4595	0.989657658
5.4895	0.991786332
5.5195	0.993117622
5.5495	0.99322424
5.5795	0.992116938
5.6095	0.990092879
5.6395	0.987935656
5.6695	0.986296412
5.6995	0.985693632
5.7295	0.986171596
5.7595	0.987495883
5.7895	0.989230608
5.8195	0.990904477
5.8495	0.992037452
5.8795	0.992337041
5.9095	0.991685006
5.9395	0.990372214
5.9695	0.988774336
5.9995	0.987402342
6.0295	0.986601939
6.0595	0.98661151
6.0895	0.987387226
6.1195	0.988728221
6.1495	0.990184057
6.1795	0.991359942
6.2095	0.991877114
6.2395	0.991707049
6.2695	0.990899677
6.2995	0.989736078
6.3295	0.988407161
6.3595	0.987179573
6.3895	0.98637761
6.4195	0.986285092
6.4495	0.986978097
6.4795	0.988285569
6.5095	0.989783656
6.5395	0.991145516
6.5695	0.991964806
6.5995	0.992041361
6.6295	0.991351741
6.6595	0.99017798
6.6895	0.988838614
6.7195	0.987745258
6.7495	0.98705824
6.7795	0.987007578
6.8095	0.987570708
6.8395	0.988739865
6.8695	0.990177057
6.8995	0.991494542
6.9295	0.992212353
6.9595	0.992078822
6.9895	0.991105636
7.0195	0.98964167
7.0495	0.988200962
7.0795	0.987251351
7.1095	0.98703629
7.1395	0.987457335
7.1695	0.988284332
7.1995	0.989302519
7.2295	0.990221093
7.2595	0.990865945
7.2895	0.991013841
7.3195	0.993844375
7.3495	0.993976556
7.3795	0.993778121
7.4095	0.993492286
7.4395	0.993347898
7.4695	0.993415836
7.4995	0.993761663
7.5295	0.994119005
7.5595	0.994240367
7.5895	0.994046736
7.6195	0.993658513
7.6495	0.993283787
7.6795	0.993077007
7.7095	0.99305402
7.7395	0.993228432
7.7695	0.993492898
7.7995	0.993806917
7.8295	0.994038013
7.8595	0.994162984
7.8895	0.99410202
7.9195	0.993934759
7.9495	0.993787147
7.9795	0.993749166
8.0095	0.993792389
8.0395	0.994014118
8.0695	0.994332212
8.0995	0.994695609
8.1295	0.99485753
8.1595	0.994679106
8.1895	0.994172671
8.2195	0.993577191
8.2495	0.99328969
8.2795	0.993449337
8.3095	0.993970152
8.3395	0.994700846
8.3695	0.995373647
8.3995	0.995834705
8.4295	0.995850046
8.4595	0.995378433
8.4895	0.994522002
8.5195	0.993588039
8.5495	0.992872946
8.5795	0.992630936
8.6095	0.992889846
8.6395	0.991018972
8.6695	0.992334998
8.6995	0.993242927
8.7295	0.99367594
8.7595	0.99367405
8.7895	0.993249053
8.8195	0.992597998
8.8495	0.991933097
8.8795	0.991491527
8.9095	0.991355674
8.9395	0.991581506
8.9695	0.992048327
8.9995	0.992656527
9.0295	0.993142335
9.0595	0.993349806
9.0895	0.993175722
9.1195	0.99274872
9.1495	0.992345053
9.1795	0.992135912
9.2095	0.992141615
9.2395	0.992264444
9.2695	0.992378876
9.2995	0.99249177
9.3295	0.992632721
9.3595	0.992941952
9.3895	0.993289179
9.4195	0.993594813
9.4495	0.993614306
9.4795	0.993380675
9.5095	0.992923149
9.5395	0.992386729
9.5695	0.991877929
9.5995	0.991587258
9.6295	0.991547898
9.6595	0.991796823
9.6895	0.992216839
9.7195	0.992709314
9.7495	0.993014411
9.7795	0.993078336
9.8095	0.992842799
9.8395	0.992583271
9.8695	0.992392935
9.8995	0.992369478
9.9295	0.992381227
9.9595	0.992333481
9.9895	0.992198109
10.0195	1.007022774
10.0495	1.000931662
10.0795	0.999423456
10.1095	0.995163065
10.1395	0.990230735
10.1695	0.985325186
10.1995	0.981202092
10.2295	0.978425983
10.2595	0.97745525
10.2895	0.978359098
10.3195	0.985870162
10.3495	0.990287903
10.3795	0.995477178
10.4095	1.000847265
10.4395	1.005751872
10.4695	1.009517365
10.4995	1.01169008
10.5295	1.011921721
10.5595	1.010181399
10.5895	1.006676375
10.6195	1.001925333
10.6495	0.996579404
10.6795	0.991386381
10.7095	0.986996319
10.7395	0.984016449
10.7695	0.982792354
10.7995	0.983503087
10.8295	0.986002195
10.8595	0.98997792
10.8895	0.994854159
10.9195	0.999996692
10.9495	1.004605795
10.9795	1.008109733
11.0095	1.010024004
11.0395	1.010201728
11.0695	1.00862136
11.0995	1.00554292
11.1295	1.001384631
11.1595	0.996783376
11.1895	0.992317864
11.2195	0.988632161
11.2495	0.986284991
11.2795	0.985615378
11.3095	0.986662263
11.3395	0.989174028
11.3695	0.992725035
11.3995	0.996869242
11.4295	1.001159227
11.4595	1.005251356
11.4895	1.008579584
11.5195	1.010689133
11.5495	1.010933302
11.5795	1.009317009
11.6095	1.006037609
11.6395	1.001725881
11.6695	0.996978471
11.6995	0.992461051
11.7295	0.988721031
11.7595	0.986259453
11.7895	0.985356809
11.8195	0.986144278
11.8495	0.988431021
11.8795	0.991930315
11.9095	0.996135175
11.9395	1.0006538
11.9695	1.004902254
11.9995	1.008358903
12.0295	1.010410338
12.0595	1.010652232
12.0895	1.009036754
12.1195	1.005859367
12.1495	1.001703054
12.1795	0.997167635
12.2095	0.992824317
12.2395	0.989214635
12.2695	0.986754683
12.2995	0.985791293
12.3295	0.986451564
12.3595	0.98872808
12.3895	0.99227153
12.4195	0.9966034
12.4495	1.000943292
12.4795	1.004742221
12.5095	1.007471472
12.5395	1.008854105
12.5695	1.008702793
12.5995	1.00708461
12.6295	1.004179709
12.6595	1.000394701
12.6895	0.996204575
12.7195	0.992200279
12.7495	0.988891814
12.7795	0.986741501
12.8095	0.985989931
12.8395	0.986777518
12.8695	0.988959995
12.8995	0.992264924
12.9295	0.996207398
12.9595	1.0002856
12.9895	1.003927897
13.0195	1.006694875
13.0495	1.008228126
13.0795	1.008371391
13.1095	1.007090195
13.1395	1.004670619
13.1695	1.001437278
13.1995	0.997857599
13.2295	0.994293103
13.2595	0.991131609
13.2895	0.988754588
13.3195	0.987513928
13.3495	0.987618382
13.3795	0.989074843
13.4095	0.991645701
13.4395	0.994993406
13.4695	0.998630764
13.4995	1.00210494
13.5295	1.004971747
13.5595	1.006948796
13.5895	1.007755798
13.6195	1.007293764
13.6495	1.005402288
13.6795	1.002364639
13.7095	0.99855896
13.7395	0.994499565
13.7695	0.990684071
13.7995	0.987641667
13.8295	0.985753836
13.8595	0.985312949
13.8895	0.986330065
13.9195	0.988707092
13.9495	0.992217864
13.9795	0.996421865
14.0095	1.000726093
14.0395	1.004510612
14.0695	1.007224264
14.0995	1.008549986
14.1295	1.008288694
14.1595	1.006508367
14.1895	1.003427951
14.2195	0.999476334
14.2495	0.995049537
14.2795	0.990758827
14.3095	0.987138319
14.3395	0.984785372
14.3695	0.984001053
14.3995	0.984900903
14.4295	0.987312663
14.4595	0.990922515
14.4895	0.995209823
14.5195	0.999626481
14.5495	1.003544371
14.5795	1.006479688
14.6095	1.008028057
14.6395	1.008172738
14.6695	1.006930158
14.6995	1.00450858
14.7295	1.001201088
14.7595	0.997468872
14.7895	0.993781488
14.8195	0.990625439
14.8495	0.988214401
14.8795	0.986879458
14.9095	0.986756261
14.9395	0.987966093
14.9695	0.990336474
14.9995	0.993569772
15.0295	0.997196847
15.0595	1.000757662
15.0895	1.00375468
15.1195	1.005828276
15.1495	1.006692309
15.1795	1.006274305
15.2095	1.004616373
15.2395	1.002121032
15.2695	0.999148222
15.2995	0.996126035
15.3295	0.993349861
15.3595	0.991107715
15.3895	0.989662625
15.4195	0.989196363
15.4495	0.989567844
15.4795	0.990737324
15.5095	0.99251181
15.5395	0.994784859
15.5695	0.997258804
15.5995	0.999631699
15.6295	1.001619719
15.6595	1.003068993
15.6895	1.00376784
15.7195	1.003662105
15.7495	1.002753465
15.7795	1.001199344
15.8095	0.999184954
15.8395	0.996990429
15.8695	0.994874403
15.8995	0.993144188
15.9295	0.991993742
15.9595	0.991591716
15.9895	0.991956925
16.0195	0.993023907
16.0495	0.994408785
16.0795	0.995940806
16.1095	0.997387091
16.1395	0.998724324
16.1695	0.999797311
16.1995	1.000493886
16.2295	1.000670957
16.2595	1.000299799
16.2895	0.999407
16.3195	0.998159284
16.3495	0.996794929
16.3795	0.995527123
16.4095	0.994497139
16.4395	0.993904916
16.4695	0.99381189
16.4995	0.994253605
16.5295	0.99506778
16.5595	0.996071824
16.5895	0.997103425
16.6195	0.998054263
16.6495	0.998785515
16.6795	0.999229463
16.7095	0.999304354
16.7395	0.999107021
16.7695	0.998666327
16.7995	0.99807015
16.8295	0.997384979
16.8595	0.996745604
16.8895	0.996210874
16.9195	0.995870413
16.9495	0.995699756
16.9795	0.998823611
17.0095	0.998418839
17.0395	0.99859554
17.0695	0.999057429
17.0995	0.999639188
17.1295	1.000184999
17.1595	1.000615249
17.1895	1.00085595
17.2195	1.000904734
17.2495	1.000762883
17.2795	1.00047525
17.3095	1.000064855
17.3395	0.999538104
17.3695	0.998923659
17.3995	0.998321624
17.4295	0.997923264
17.4595	0.997974909
17.4895	0.998450068
17.5195	0.999265564
17.5495	1.000083124
17.5795	1.000804144
17.6095	1.001316717
17.6395	1.001709823
17.6695	1.001961956
17.6995	1.002061674
17.7295	1.00194339
17.7595	1.001594454
17.7895	1.00104591
17.8195	1.000377076
17.8495	0.999579208
17.8795	0.998773379
17.9095	0.998047275
17.9395	0.997541696
17.9695	0.997312116
17.9995	0.997404001
18.0295	0.997800305
18.0595	0.998486328
18.0895	0.999350782
18.1195	1.00028741
18.1495	1.001104793
18.1795	1.001711942
18.2095	1.00201354
18.2395	1.002078449
18.2695	1.001913102
18.2995	1.001560874
18.3295	1.001067763
18.3595	1.000538946
18.3895	1.000028586
18.4195	0.999587065
18.4495	0.999051734
18.4795	0.998501739
18.5095	0.99799021
18.5395	0.997664919
18.5695	0.997569876
18.5995	0.997732042
18.6295	0.998168821
18.6595	0.9989181
18.6895	0.999861457
18.7195	1.000856741
18.7495	1.001562432
18.7795	1.001896029
18.8095	1.001796813
18.8395	1.001284749
18.8695	1.00040729
18.8995	0.999299059
18.9295	0.998132177
18.9595	0.997135301
18.9895	0.996420134
19.0195	0.996091608
19.0495	0.99615242
19.0795	0.996606063
19.1095	0.997371185
19.1395	0.998440875
19.1695	0.999680967
19.1995	1.0009438
19.2295	1.002046356
19.2595	1.002863578
19.2895	1.003274187
19.3195	1.00322502
19.3495	1.002592225
19.3795	1.0014762
19.4095	1.000009707
19.4395	0.998379235
19.4695	0.996773741
19.4995	0.995420092
19.5295	0.994535602
19.5595	0.994329081
19.5895	0.994803916
19.6195	0.995907453
19.6495	0.997470659
19.6795	0.999299403
19.7095	1.001132615
19.7395	1.002741846
19.7695	1.003899215
19.7995	1.002005625
19.8295	1.002428355
19.8595	1.001799174
19.8895	1.00038706
19.9195	0.998532797
19.9495	0.996671107
19.9795	0.995090694
20.0095	0.993984025
20.0395	0.99341169
20.0695	0.993390197
20.0995	0.993931124
20.1295	0.994921539
20.1595	0.996220099
20.1895	0.997633109
20.2195	0.998985681
20.2495	1.000063588
20.2795	1.000742839
20.3095	1.000920839
20.3395	1.000685039
20.3695	1.000084124
20.3995	0.99921886
20.4295	0.998198547
20.4595	0.997189356
20.4895	0.996308415
20.5195	0.99567928
20.5495	0.99531279
20.5795	0.995269485
20.6095	0.995536989
20.6395	0.996263543
20.6695	0.997391384
20.6995	0.998787363
20.7295	1.000091768
20.7595	1.000938166
20.7895	1.001200699
20.8195	1.00088297
20.8495	1.000110698
20.8795	0.999010852
20.9095	0.997716705
20.9395	0.996527968
20.9695	0.995622509
20.9995	0.995135387
21.0295	0.995033261
21.0595	0.995237558
21.0895	0.995700525
21.1195	0.996391247
21.1495	0.997294848
21.1795	0.998311128
21.2095	0.99928804
21.2395	1.000019107
21.2695	1.000361218
21.2995	1.000288846
21.3295	0.999874861
21.3595	0.999296406
21.3895	0.998616699
21.4195	0.997924787
21.4495	0.997188317
21.4795	0.996516267
21.5095	0.995979393
21.5395	0.995653653
21.5695	0.99555981
21.5995	0.995723305
21.6295	1.006905793
21.6595	1.006529104
21.6895	1.006642942
21.7195	1.007042658
21.7495	1.007558482
21.7795	1.008062646
21.8095	1.008427425
21.8395	1.008760325
21.8695	1.009042029
21.8995	1.009262031
21.9295	1.009244045
21.9595	1.008845833
21.9895	1.008101264
22.0195	1.007163176
22.0495	1.006291576
22.0795	1.005631728
22.1095	1.00524565
22.1395	1.005032762
22.1695	1.004938015
22.1995	1.004993481
22.2295	1.005205558
22.2595	1.005618372
22.2895	1.006152124
22.3195	1.006751561
22.3495	1.007285765
22.3795	1.007704861
22.4095	1.007932797
22.4395	1.00807358
22.4695	1.008124894
22.4995	1.008104031
22.5295	1.007924038
22.5595	1.00754039
22.5895	1.006982465
22.6195	1.006351353
22.6495	1.00573385
22.6795	1.005233715
22.7095	1.004894299
22.7395	1.004860003
22.7695	1.00513745
22.7995	1.005709413
22.8295	1.006541898
22.8595	1.007633275
22.8895	1.008818158
22.9195	1.009912059
22.9495	1.010466528
22.9795	1.010422067
23.0095	1.009765843
23.0395	1.008609672
23.0695	1.007086999
23.0995	1.005421739
23.1295	1.003873998
23.1595	1.002750682
23.1895	1.002174371
23.2195	1.00668939
23.2495	1.006902485
23.2795	1.008078943
23.3095	1.009811321
23.3395	1.011786844
23.3695	1.013693005
23.3995	1.015286428
23.4295	1.016339309
23.4595	1.016725705
23.4895	1.016394658
23.5195	1.015404799
23.5495	1.013813689
23.5795	1.01185037
23.6095	1.009765074
23.6395	1.007954141
23.6695	1.006676009
23.6995	1.006110158
23.7295	1.006285801
23.7595	1.007153849
23.7895	1.00857883
23.8195	1.010373472
23.8495	1.012237608
23.8795	1.013936965
23.9095	1.015234678
23.9395	1.015978697
23.9695	1.016062631
23.9995	1.015496456
24.0295	1.014359307
24.0595	1.012837315
24.0895	1.011121411
24.1195	1.00945803
24.1495	1.008071224
24.1795	1.007156992
24.2095	1.006819056
24.2395	1.007187133
24.2695	1.008218289
24.2995	1.009785409
24.3295	1.011577377
24.3595	1.013255558
24.3895	1.014584862
24.4195	1.015409576
24.4495	1.01562623
24.4795	1.015226593
24.5095	1.014255295
24.5395	1.012863527
24.5695	1.01122603
24.5995	1.009574813
24.6295	1.00809718
24.6595	1.006977826
24.6895	1.00634601
24.7195	1.006293382
24.7495	1.006808388
24.7795	1.007829878
24.8095	1.009203074
24.8395	1.010777763
24.8695	1.012336858
24.8995	1.013687947
24.9295	1.014722452
24.9595	1.015429854
24.9895	1.015708996
25.0195	1.015543904
25.0495	1.014951761
25.0795	1.014031161
25.1095	1.01289293
25.1395	1.011518612
25.1695	1.01001584
25.1995	1.008596761
25.2295	1.00747927
25.2595	1.006881961
25.2895	1.006864873
25.3195	1.007401182
25.3495	1.008200381
25.3795	1.009155898
25.4095	1.009728223
25.4395	1.010310021
25.4695	1.011232317
25.4995	1.012262397
25.5295	1.013106028
25.5595	1.013534744
25.5895	1.013454669
25.6195	1.012874516
25.6495	1.011825395
25.6795	1.010459799
25.7095	1.008949116
25.7395	1.007580213
25.7695	1.006545389
25.7995	1.005991781
25.8295	1.005939397
25.8595	1.006354227
25.8895	1.007163721
25.9195	1.00830198
25.9495	1.00978362
25.9795	1.011431992
26.0095	1.013015686
26.0395	1.014129869
26.0695	1.014549534
26.0995	1.014238098
26.1295	1.013237073
26.1595	1.011705248
26.1895	1.009836413
26.2195	1.007920354
26.2495	1.006354579
26.2795	1.005362698
26.3095	1.005058606
26.3395	1.00540232
26.3695	1.006300872
26.3995	1.007642064
26.4295	1.009295717
26.4595	1.011137883
26.4895	1.012913256
26.5195	1.014378869
26.5495	1.015205255
26.5795	1.015296795
26.6095	1.014636736
26.6395	1.013373354
26.6695	1.011681438
26.6995	1.009801019
26.7295	1.007932114
26.7595	1.006282311
26.7895	1.005054465
26.8195	1.004445898
26.8495	1.004672688
26.8795	1.005716301
26.9095	1.00741639
26.9395	1.009262416
26.9695	1.010897411
26.9995	1.012116464
27.0295	1.01281427
27.0595	1.013001623
27.0895	1.012645516
27.1195	1.011826481
27.1495	1.010741786
27.1795	1.009553236
27.2095	1.008408137
27.2395	1.007505004
27.2695	1.006961665
27.2995	1.006859027
27.3295	1.007153285
27.3595	1.007757732
27.3895	1.008577148
27.4195	1.009522653
27.4495	1.010512452
27.4795	1.011429969
27.5095	1.012142958
27.5395	1.012498228
27.5695	1.012416129
27.5995	1.011922927
27.6295	1.011112374
27.6595	1.010154783
27.6895	1.0091669
27.7195	1.008277312
27.7495	1.00751412
27.7795	1.006984188
27.8095	1.006745189
27.8395	1.007032895
27.8695	1.007859682
27.8995	1.009124641
27.9295	1.010559328
27.9595	1.011868828
27.9895	1.012870176
28.0195	1.013448624
28.0495	1.013535738
28.0795	1.013137286
28.1095	1.012299686
28.1395	1.011149708
28.1695	1.009831189
28.1995	1.008531325
28.2295	1.007478363
28.2595	1.006911392
28.2895	1.006891522
28.3195	1.007401488
28.3495	1.008206703
28.3795	1.009202307
28.4095	1.010242952
28.4395	1.0112292
28.4695	1.012029294
28.4995	1.012550677
28.5295	1.012629324
28.5595	1.012154146
28.5895	1.011179409
28.6195	1.009846037
28.6495	1.00831392
28.6795	1.006795248
28.7095	1.005478068
28.7395	1.004657651
28.7695	1.004463379
28.7995	1.004924658
28.8295	1.006063809
28.8595	1.007870114
28.8895	1.010089916
28.9195	1.012400178
28.9495	1.014270674
28.9795	1.015460785
29.0095	1.015809336
29.0395	1.015370185
29.0695	1.014225495
29.0995	1.012544747
29.1295	1.01053413
29.1595	1.008861445
29.1895	1.007557942
29.2195	1.006456176
29.2495	1.005767649
29.2795	1.005673642
29.3095	1.006223599
29.3395	1.007442162
29.3695	1.00918726
29.3995	1.011238749
29.4295	1.013223354
29.4595	1.014768218
29.4895	1.015661086
29.5195	1.015838982
29.5495	1.015497827
29.5795	1.014708311
29.6095	1.013570417
29.6395	1.012166665
29.6695	1.010648209
29.6995	1.009226998
29.7295	1.008086349
29.7595	1.007392522
29.7895	1.007222946
29.8195	1.007574573
29.8495	1.008220595
29.8795	1.009072973
29.9095	1.010006834
29.9395	1.011118965
29.9695	1.01232225
29.9995	1.01346773
30.0295	1.014329808
30.0595	1.014719904
30.0895	1.014581056
30.1195	1.01395792
30.1495	1.012991132
30.1795	1.011824666
30.2095	1.010603581
30.2395	1.009367086
30.2695	1.008223241
30.2995	1.007329958
30.3295	1.006848302
30.3595	1.00692218
30.3895	1.007526092
30.4195	1.008582938
30.4495	1.009932371
30.4795	1.011402146
30.5095	1.012787038
30.5395	1.013918215
30.5695	1.014640529
30.5995	1.014872459
30.6295	1.014477515
30.6595	1.013388116
30.6895	1.011741802
30.7195	1.009793593
30.7495	1.007934111
30.7795	1.006422458
30.8095	1.00544633
30.8395	1.00523009
30.8695	1.005816255
30.8995	1.007129313
30.9295	1.008939496
30.9595	1.010959124
30.9895	1.012909617
31.0195	1.014544936
31.0495	1.015650984
31.0795	1.016097079
31.1095	1.015820339
31.1395	1.014771395
31.1695	1.013051402
31.1995	1.010901313
31.2295	1.008711669
31.2595	1.006931741
31.2895	1.005785166
31.3195	1.005407884
31.3495	1.005724184
31.3795	1.00668945
31.4095	1.008159296
31.4395	1.007838296
31.4695	1.01017153
31.4995	1.012007866
31.5295	1.013304653
31.5595	1.014016795
31.5895	1.014088587
31.6195	1.013555422
31.6495	1.012579992
31.6795	1.011305692
31.7095	1.009893092
31.7395	1.008516374
31.7695	1.007341225
31.7995	1.006529264
31.8295	1.006161596
31.8595	1.006271435
31.8895	1.006831748
31.9195	1.007758786
31.9495	1.008842513
31.9795	1.009942606
32.0095	1.010903739
32.0395	1.01154751
32.0695	1.011762525
32.0995	1.011531102
32.1295	1.010962053
32.1595	1.010252038
32.1895	1.009489283
32.2195	1.008764526
32.2495	1.008059538
32.2795	1.007469879
32.3095	1.007062591
32.3395	1.006866397
32.3695	1.006885766
32.3995	1.007122185
32.4295	1.00758529
32.4595	1.008288055
32.4895	1.00912784
32.5195	1.009973586
32.5495	1.010559262
32.5795	1.010809787
32.6095	1.010688598
32.6395	1.010451472
32.6695	1.010201172
32.6995	1.009980335
32.7295	1.009770597
32.7595	1.009553141
32.7895	1.009350419
32.8195	1.009191425
32.8495	1.00905665
32.8795	1.008970042
32.9095	1.00893566
32.9395	1.008979482
32.9695	1.009092914
32.9995	1.009268016
33.0295	1.009521223
33.0595	1.009888834
33.0895	1.010316165
33.1195	1.005016862
33.1495	1.004428679
33.1795	1.004204395
33.2095	1.004084786
33.2395	1.003894934
33.2695	1.003568563
33.2995	1.003113195
33.3295	1.00255636
33.3595	1.001941417
33.3895	1.001351864
33.4195	1.000870591
33.4495	1.000582433
33.4795	1.000525404
33.5095	1.000706726
33.5395	1.001118877
33.5695	1.00171265
33.5995	1.002407725
33.6295	1.00309013
33.6595	1.003639748
33.6895	1.003985844
33.7195	1.00410844
33.7495	1.004128952
33.7795	1.004052707
33.8095	1.003892665
33.8395	1.00356866
33.8695	1.003091981
33.8995	1.002526737
33.9295	1.001921024
33.9595	1.001316403
33.9895	1.000792435
34.0195	1.000450053
34.0495	1.000521699
34.0795	1.001002967
34.1095	1.001828431
34.1395	1.002781542
34.1695	1.003701659
34.1995	1.004467512
34.2295	1.004956726
34.2595	1.005074629
34.2895	1.004809748
34.3195	1.004194622
34.3495	1.003287132
34.3795	1.002207004
34.4095	1.001098653
34.4395	1.000133346
34.4695	0.999446162
34.4995	0.999123519
34.5295	0.999164058
34.5595	0.999502713
34.5895	1.000090604
34.6195	1.00085687
34.6495	1.001764512
34.6795	1.002693397
34.7095	1.003520328
34.7395	1.004072724
34.7695	1.004259001
34.7995	1.004055792
34.8295	1.003541001
34.8595	1.002847303
34.8895	1.002068982
34.9195	1.001328205
34.9495	1.000831702
34.9795	1.000647808
35.0095	1.000798693
35.0395	1.001110254
35.0695	1.001489789
35.0995	1.001884638
35.1295	1.002230924
35.1595	1.002465571
35.1895	1.002558235
35.2195	1.002517455
35.2495	1.002470687
35.2795	1.00242862
35.3095	1.002401111
35.3395	1.002531043
35.3695	1.002850423
35.3995	1.003317335
35.4295	1.003706546
35.4595	1.001779379
35.4895	1.002182633
35.5195	1.001958298
35.5495	1.001445781
35.5795	1.000842
35.6095	1.000288345
35.6395	0.999867025
35.6695	0.999631792
35.6995	0.999620315
35.7295	0.999883781
35.7595	1.000464005
35.7895	1.00127641
35.8195	1.002205233
35.8495	1.003062595
35.8795	1.003738108
35.9095	1.004137496
35.9395	1.004058896
35.9695	1.00345871
35.9995	1.002423357
36.0295	1.001222067
36.0595	1.000198482
36.0895	0.999483406
36.1195	0.999165359
36.1495	0.999230702
36.1795	0.999670096
36.2095	1.000418695
36.2395	1.001425506
36.2695	1.002567491
36.2995	1.00369853
36.3295	1.004672145
36.3595	1.005374502
36.3895	1.005713572
36.4195	1.005614659
36.4495	1.004873353
36.4795	1.003587317
36.5095	1.001926221
36.5395	1.000219566
36.5695	0.998723157
36.5995	0.997636272
36.6295	0.997070265
36.6595	0.997066663
36.6895	0.997615158
36.7195	0.998648941
36.7495	1.000066497
36.7795	1.00168243
36.8095	1.003277059
36.8395	1.00461802
36.8695	1.005518014
36.8995	1.005866555
36.9295	1.005643903
36.9595	1.004922231
36.9895	1.003798323
37.0195	1.002450721
37.0495	1.001176018
37.0795	1.000153135
37.1095	0.999512266
37.1395	0.999239687
37.1695	0.999331163
37.1995	0.999775416
37.2295	1.000535892
37.2595	1.001552168
37.2895	1.002684922
37.3195	1.003768991
37.3495	1.004551879
37.3795	1.004932302
37.4095	1.004860203
37.4395	1.004403115
37.4695	1.003638325
37.4995	1.002673926
37.5295	1.001645719
37.5595	1.000707546
37.5895	0.999979368
37.6195	0.99958067
37.6495	0.999673069
37.6795	1.000250473
37.7095	1.001229725
37.7395	1.002398787
37.7695	1.003570706
37.7995	1.004595736
37.8295	1.005346841
37.8595	1.005745137
37.8895	1.005739177
37.9195	1.005300436
37.9495	1.00427726
37.9795	1.002803202
38.0095	1.001073582
38.0395	0.999555186
38.0695	0.99852169
38.0995	0.998109999
38.1295	0.998278508
38.1595	0.998887066
38.1895	0.999845829
38.2195	1.001018521
38.2495	1.002194367
38.2795	1.003218132
38.3095	1.003953378
38.3395	1.004511654
38.3695	1.004886229
38.3995	1.005035293
38.4295	1.004855629
38.4595	1.004267714
38.4895	1.00334877
38.5195	1.002226941
38.5495	1.00104827
38.5795	0.99997233
38.6095	0.999134623
38.6395	0.998584929
38.6695	0.998366645
38.6995	0.99850727
38.7295	0.99894516
38.7595	0.999576588
38.7895	1.000308933
38.8195	1.001070797
38.8495	1.001894139
38.8795	1.002678839
38.9095	1.003317432
38.9395	1.003707659
38.9695	1.00378823
38.9995	1.003555145
39.0295	1.002967769
39.0595	1.002016814
39.0895	1.000824265
39.1195	0.999586682
39.1495	0.998657227
39.1795	0.998168052
39.2095	0.998175004
39.2395	0.998577947
39.2695	0.999281724
39.2995	1.000193157
39.3295	1.001211455
39.3595	1.002240054
39.3895	1.003138593
39.4195	1.003784801
39.4495	1.004044226
39.4795	1.003887521
39.5095	1.003332888
39.5395	1.002368128
39.5695	1.001087385
39.5995	0.999664005
39.6295	0.998374228
39.6595	0.99751396
39.6895	0.997188818
39.7195	0.997431569
39.7495	0.99815211
39.7795	0.999251593
39.8095	1.000576158
39.8395	1.001948393
39.8695	1.00318109
39.8995	1.004116382
39.9295	1.004662385
39.9595	1.004798379
39.9895	1.00450757
40.0195	1.013741813
40.0495	1.009039569
40.0795	1.003382287
40.1095	0.997596299
40.1395	0.993055864
40.1695	0.99096244
40.1995	0.99189071
40.2295	0.995589095
40.2595	1.001020177
40.2895	1.006588581
40.3195	1.010674658
40.3495	1.012095075
40.3795	1.010462543
40.4095	1.006278111
40.4395	1.000705796
40.4695	0.995365
40.4995	0.991836528
40.5295	0.991162126
40.5595	0.993542814
40.5895	0.998247933
40.6195	1.003891537
40.6495	1.006212521
40.6795	1.00932176
40.7095	1.009543906
40.7395	1.006806707
40.7695	1.00197229
40.7995	0.996532525
40.8295	0.992160713
40.8595	0.990202756
40.8895	0.991239318
40.9195	0.994959264
40.9495	1.000272813
40.9795	1.005606553
41.0095	1.009388479
41.0395	1.010379283
41.0695	1.008257011
41.0995	1.003666424
41.1295	0.997891554
41.1595	0.992533801
41.1895	0.989167537
41.2195	0.988802119
41.2495	0.991689871
41.2795	0.996958855
41.3095	1.003033075
41.3395	1.00813991
41.3695	1.010789907
41.3995	1.0102212
41.4295	1.006636949
41.4595	1.001133374
41.4895	0.995345065
41.5195	0.990987965
41.5495	0.98935856
41.5795	0.99092145
41.6095	0.995190154
41.6395	1.000879044
41.6695	1.006296985
41.6995	1.009850881
41.7295	1.010496715
41.7595	1.008049596
41.7895	1.003249343
41.8195	0.997512365
41.8495	0.992463166
41.8795	0.989585237
41.9095	0.989712715
41.9395	0.995197266
41.9695	0.999413646
41.9995	1.004581444
42.0295	1.008873956
42.0595	1.010880681
42.0895	1.009953645
42.1195	1.006348559
42.1495	1.001156751
42.1795	0.995915502
42.2095	0.992186695
42.2395	0.99107073
42.2695	0.992894064
42.2995	0.997090784
42.3295	1.002409732
42.3595	1.00726374
42.3895	1.010235384
42.4195	1.010461642
42.4495	1.007927318
42.4795	1.003391565
42.5095	0.998213667
42.5395	0.993904685
42.5695	0.99173649
42.5995	0.99232918
42.6295	0.99548959
42.6595	1.000248902
42.6895	1.005198496
42.7195	1.00886547
42.7495	1.01015708
42.7795	1.008700815
42.8095	1.004950068
42.8395	0.999933936
42.8695	0.995118989
42.8995	0.99191724
42.9295	0.991379584
42.9595	0.993783143
42.9895	0.998405268
43.0195	1.003855601
43.0495	1.008515735
43.0795	1.011013107
43.1095	1.010638117
43.1395	1.007499288
43.1695	1.002543457
43.1995	0.99723802
43.2295	0.993127776
43.2595	0.991367707
43.2895	0.992469956
43.3195	0.996089574
43.3495	1.001201315
43.3795	1.006280625
43.4095	1.010934605
43.4395	1.012658341
43.4695	1.011250496
43.4995	1.00627222
43.5295	1.000529326
43.5595	0.995457099
43.5895	0.992348643
43.6195	0.991942216
43.6495	0.99416813
43.6795	0.998291041
43.7095	1.003082067
43.7395	1.008322645
43.7695	1.011373466
43.7995	1.011591965
43.8295	1.009122987
43.8595	1.003635369
43.8895	0.998032666
43.9195	0.993718066
43.9495	0.991752777
43.9795	0.992544975
44.0095	0.995783977
44.0395	1.000484352
44.0695	1.008675408
44.0995	1.01167052
44.1295	1.012449004
44.1595	1.010664364
44.1895	1.006782693
44.2195	1.001897255
44.2495	0.994059251
44.2795	0.991837223
44.3095	0.99199829
44.3395	0.994497461
44.3695	0.999734746
44.3995	1.005066968
44.4295	1.009265994
44.4595	1.011433244
44.4895	1.011119479
44.5195	1.008488786
44.5495	1.004388528
44.5795	1.000027897
44.6095	0.996719123
44.6395	0.995305067
44.6695	0.996172779
44.6995	0.999023569
44.7295	1.003062748
44.7595	1.00712459
44.7895	1.010032969
44.8195	1.010926266
44.8495	1.009619796
44.8795	1.006495258
44.9095	1.002509479
44.9395	0.998834689
44.9695	0.99549144
44.9995	0.994593968
45.0295	0.996220682
45.0595	1.000749703
45.0895	1.005577739
45.1195	1.009408838
45.1495	1.011237408
45.1795	1.010655055
45.2095	1.00682325
45.2395	1.002255979
45.2695	0.998105139
45.2995	0.99534659
45.3295	0.994551294
45.3595	0.995724272
45.3895	0.998478818
45.4195	1.001975737
45.4495	1.005201229
45.4795	1.007202436
45.5095	1.007403189
45.5395	1.00555722
45.5695	1.002158898
45.5995	0.998210548
45.6295	0.995061769
45.6595	0.993868673
45.6895	0.994977642
45.7195	0.998007975
45.7495	1.001884054
45.7795	1.005439943
45.8095	1.007631934
45.8395	1.007833599
45.8695	1.006008326
45.8995	1.002700193
45.9295	0.998901964
45.9595	0.995736602
45.9895	0.994139198
46.0195	0.994570643
46.0495	0.996926291
46.0795	1.000490794
46.1095	1.004203284
46.1395	1.006738851
46.1695	1.007283059
46.1995	1.005678218
46.2295	1.002552127
46.2595	0.999017044
46.2895	0.996672311
46.3195	0.994564543
46.3495	0.994475584
46.3795	0.996233538
46.4095	0.99916692
46.4395	1.002382087
46.4695	1.004897243
46.4995	1.005952484
46.5295	1.005194505
46.5595	1.00280734
46.5895	0.999500532
46.6195	0.996249697
46.6495	0.993962169
46.6795	0.993307085
46.7095	0.994461084
46.7395	0.9970519
46.7695	1.000291472
46.7995	1.003219794
46.8295	1.004978697
46.8595	1.005070832
46.8895	1.003475951
46.9195	1.000678016
46.9495	0.997507501
46.9795	0.9949059
47.0095	0.993633532
47.0395	0.994006578
47.0695	0.995879959
47.0995	0.998690961
47.1295	1.001622737
47.1595	1.003845006
47.1895	1.004704616
47.2195	1.003996589
47.2495	1.00212867
47.2795	0.999676428
47.3095	0.997369345
47.3395	0.995811839
47.3695	0.995430781
47.3995	0.996337342
47.4295	0.998227265
47.4595	1.000505257
47.4895	1.00249513
47.5195	1.00361425
47.5495	1.003519515
47.5795	1.002251539
47.6095	1.000191769
47.6395	0.998031676
47.6695	0.996434538
47.6995	0.995874993
47.7295	0.996477221
47.7595	0.9980157
47.7895	1.000028075
47.8195	1.001940126
47.8495	1.00328524
47.8795	1.003682251
47.9095	1.003023361
47.9395	1.001613451
47.9695	0.9999087
47.9995	0.998423346
48.0295	0.997519827
48.0595	0.997365385
48.0895	0.997999239
48.1195	0.999229113
48.1495	1.000662374
48.1795	1.001877372
48.2095	1.002515243
48.2395	1.002444091
48.2695	1.001704299
48.2995	1.000522746
48.3295	0.999256248
48.3595	0.998292825
48.3895	0.99791265
48.4195	0.998207801
48.4495	0.998976259
48.4795	0.999983792
48.5095	1.000926745
48.5395	1.001622493
48.5695	1.001895729
48.5995	1.0016711
48.6295	1.000989004
48.6595	1.000021442
48.6895	0.999051112
48.7195	0.998378168
48.7495	0.99826367
48.7795	0.998742781
48.8095	0.999664464
48.8395	1.000620431
48.8695	1.001276069
48.8995	1.001438714
48.9295	1.001176233
48.9595	1.000728664
48.9895	1.000227029
49.0195	0.99980258
49.0495	0.9994661
49.0795	0.999312278
49.1095	0.999381375
49.1395	0.999751072
49.1695	1.000340756
49.1995	1.000978053
49.2295	1.001400237
49.2595	1.001390579
49.2895	1.000949716
49.3195	1.000198245
49.3495	0.999284526
49.3795	0.998475087
49.4095	0.998002262
49.4395	0.998089217
49.4695	0.998730801
49.4995	0.999734703
49.5295	1.000766255
49.5595	1.001479994
49.5895	1.001662347
49.6195	1.001248849
49.6495	1.000279463
49.6795	0.999039412
49.7095	0.99789081
49.7395	0.997252315
49.7695	0.997331705
49.7995	0.99810189
49.8295	0.99932254
49.8595	1.000626528
49.8895	1.001625089
49.9195	1.002043483
49.9495	1.001842749
49.9795	1.001094654
50.0095	1.00002227
50.0395	0.998872655
50.0695	0.997957892
50.0995	0.997549859
50.1295	0.997746272
50.1595	0.998465158
50.1895	0.999487913
50.2195	1.000534711
50.2495	1.001410044
50.2795	1.001867854
50.3095	1.00177632
50.3395	1.0011073
50.3695	1.000039768
50.3995	0.998896305
50.4295	0.998055776
50.4595	0.997824735
50.4895	0.99826829
50.5195	0.999254286
50.5495	1.001948614
50.5795	1.002993875
50.6095	1.003504429
50.6395	1.003370163
50.6695	1.002608042
50.6995	1.001432234
50.7295	1.00013867
50.7595	0.999076184
50.7895	0.998535194
50.8195	0.998695617
50.8495	0.999601998
50.8795	1.000997856
50.9095	1.002459461
50.9395	1.003458977
50.9695	1.003659207
50.9995	1.003017301
51.0295	1.001755846
51.0595	1.000311157
51.0895	0.999102569
51.1195	0.998488009
51.1495	0.998589602
51.1795	0.999380065
51.2095	1.000612028
51.2395	1.002007899
51.2695	1.003172975
51.2995	1.00377642
51.3295	1.00359918
51.3595	1.002660627
51.3895	1.001232725
51.4195	0.999731441
51.4495	0.998491971
51.4795	0.997880848
51.5095	0.998062436
51.5395	0.999105631
51.5695	1.000726626
51.5995	1.002451693
51.6295	1.003779639
51.6595	1.004355914
51.6895	1.004006521
51.7195	1.002801613
51.7495	1.000825554
51.7795	0.998658576
51.8095	0.996927622
51.8395	0.996344494
51.8695	0.997129205
51.8995	0.999047879
51.9295	1.001558577
51.9595	1.00398332
51.9895	1.005599273
52.0195	1.005925712
52.0495	1.004754529
52.0795	1.002444139
52.1095	0.999672771
52.1395	0.997308992
52.1695	0.996051561
52.1995	0.996273045
52.2295	0.99783722
52.2595	1.000213277
52.2895	1.00268192
52.3195	1.004533808
52.3495	1.005285207
52.3795	1.004733812
52.4095	1.003041861
52.4395	1.000750928
52.4695	0.998540893
52.4995	0.997073382
52.5295	0.996757449
52.5595	0.997673625
52.5895	0.999533123
52.6195	1.001780501
52.6495	1.003693467
52.6795	1.004716482
52.7095	1.004545135
52.7395	1.003319563
52.7695	1.001424743
52.7995	0.999434608
52.8295	0.997953766
52.8595	0.997459067
52.8895	0.99808323
52.9195	0.999630872
52.9495	1.001552507
52.9795	1.003284632
53.0095	1.004308785
53.0395	1.004322035
53.0695	1.003313575
53.0995	1.001597132
53.1295	0.999645174
53.1595	0.998004275
53.1895	0.99714709
53.2195	0.997350317
53.2495	0.998650513
53.2795	1.000671273
53.3095	1.002802595
53.3395	1.004317569
53.3695	1.004728155
53.3995	1.003929226
53.4295	1.002217862
53.4595	1.000197965
53.4895	0.998460798
53.5195	0.997549664
53.5495	0.997838334
53.5795	0.999251352
53.6095	1.001355862
53.6395	1.003301501
53.6695	1.004425994
53.6995	1.004410995
53.7295	1.003237097
53.7595	1.001236908
53.7895	0.998994307
53.8195	0.99718584
53.8495	0.996368875
53.8795	0.996786105
53.9095	0.998294602
53.9395	1.000449449
53.9695	1.002599756
53.9995	1.004118169
54.0295	1.004648624
54.0595	1.004180181
54.0895	1.002851608
54.1195	1.001060262
54.1495	0.999268295
54.1795	0.998012
54.2095	0.997651388
54.2395	0.99832867
54.2695	0.999840213
54.2995	1.001744064
54.3295	1.00344001
54.3595	1.004401171
54.3895	1.004341168
54.4195	1.003286812
54.4495	1.00150914
54.4795	0.999544052
54.5095	0.997963567
54.5395	0.997237939
54.5695	0.997565467
54.5995	0.998849518
54.6295	1.000705895
54.6595	1.002605603
54.6895	1.003978877
54.7195	1.0044457
54.7495	1.003936992
54.7795	1.002622332
54.8095	1.001484763
54.8395	0.999081911
54.8695	0.997396445
54.8995	0.996758302
54.9295	0.99723616
54.9595	0.998660597
54.9895	1.00053862
55.0195	1.002278104
55.0495	1.003203274
55.0795	1.003049951
55.1095	1.001852345
55.1395	1.00011134
55.1695	0.998371983
55.1995	0.997164828
55.2295	0.996805757
55.2595	0.997381868
55.2895	0.998700287
55.3195	1.000373636
55.3495	1.001843681
55.3795	1.002690702
55.4095	1.002652491
55.4395	1.001800879
55.4695	1.000389884
55.4995	0.99885516
55.5295	0.997608071
55.5595	0.996994589
55.5895	0.997174472
55.6195	0.998085524
55.6495	0.999339411
55.6795	1.00057152
55.7095	1.001402757
55.7395	1.001853777
55.7695	1.00186536
55.7995	1.001455726
55.8295	1.000684832
55.8595	0.999732119
55.8895	0.99886611
55.9195	0.998373851
55.9495	0.998465481
55.9795	0.999132076
56.0095	1.000159395
56.0395	1.00115983
56.0695	1.001790089
56.0995	1.001882856
56.1295	1.001474349
56.1595	1.000804979
56.1895	1.000062245
56.2195	0.999470995
56.2495	0.999118593
56.2795	0.999121076
56.3095	0.999459794
56.3395	0.999961899
56.3695	1.000432773
56.3995	1.000747933
56.4295	1.000828285
56.4595	1.000705051
56.4895	1.000400795
56.5195	0.999993347
56.5495	0.999434083
56.5795	0.998893876
56.6095	0.998514727
56.6395	0.998572343
56.6695	0.999082785
56.6995	0.999907112
56.7295	1.000731028
56.7595	1.001254227
56.7895	1.001307448
56.8195	1.000884678
56.8495	1.00006046
56.8795	0.999091403
56.9095	0.998248609
56.9395	0.997929482
56.9695	0.998256099
56.9995	0.999142946
57.0295	1.000271712
57.0595	1.001271668
57.0895	1.001833166
57.1195	1.00183592
57.1495	1.001419869
57.1795	1.000735102
57.2095	0.999971694
57.2395	0.999190892
57.2695	0.998546019
57.2995	0.998239832
57.3295	0.998363711
57.3595	0.998917749
57.3895	0.999719393
57.4195	1.000556829
57.4495	1.001237494
57.4795	1.00158014
57.5095	1.001474545
57.5395	1.001107178
57.5695	1.00062359
57.5995	1.000186325
57.6295	0.999846937
57.6595	0.999633686
57.6895	0.999595536
57.7195	0.999733974
57.7495	0.999859642
57.7795	0.999942313
57.8095	0.999942549
57.8395	1.000007156
57.8695	1.000147817
57.8995	1.000337959
57.9295	1.000506177
57.9595	1.000616647
57.9895	1.0006238
58.0195	1.000538804
58.0495	1.000357293
58.0795	1.002897956
58.1095	1.002489138
58.1395	1.002136884
58.1695	1.001951004
58.1995	1.001954399
58.2295	1.001987513
58.2595	1.001885792
58.2895	1.001635318
58.3195	1.001300299
58.3495	1.000942082
58.3795	1.000669941
58.4095	1.000546382
58.4395	1.000702595
58.4695	1.001105459
58.4995	1.001645253
58.5295	1.002113195
58.5595	1.002336407
58.5895	1.002235521
58.6195	1.001861742
58.6495	1.001362474
58.6795	1.000899345
58.7095	1.000596076
58.7395	1.000605383
58.7695	1.000927723
58.7995	1.00147858
58.8295	1.002113449
58.8595	1.002700245
58.8895	1.003055655
58.9195	1.003066783
58.9495	1.002590317
58.9795	1.001776196
59.0095	1.000851891
59.0395	1.000024609
59.0695	0.999496565
59.0995	0.999431365
59.1295	0.999986395
59.1595	1.001214174
59.1895	1.002739053
59.2195	1.004091687
59.2495	1.004681827
59.2795	1.004345511
59.3095	1.003176766
59.3395	1.001638933
59.3695	1.000212164
59.3995	0.999332254
59.4295	0.999170342
59.4595	0.999682992
59.4895	1.000701136
59.5195	1.001960563
59.5495	1.003227135
59.5795	1.004149123
59.6095	1.004446479
59.6395	1.00589537
59.6695	1.003965041
59.6995	1.002047605
59.7295	1.000422206
59.7595	0.999388787
59.7895	0.999165707
59.8195	0.999807527
59.8495	1.001224429
59.8795	1.003003361
59.9095	1.004611517
59.9395	1.005475969
59.9695	1.005304196
59.9995	1.004160804
60.0295	1.002433833
60.0595	1.000711872
60.0895	0.999497478
60.1195	0.999136922
60.1495	0.999636164
60.1795	1.000842789
60.2095	1.002386883
60.2395	1.003829042
60.2695	1.004741159
60.2995	1.004863357
60.3295	1.004205854
60.3595	1.003039023
60.3895	1.001705101
60.4195	1.00062613
60.4495	1.000219233
60.4795	1.000614635
60.5095	1.001686936
60.5395	1.003106551
60.5695	1.004442228
60.5995	1.005310009
60.6295	1.005414853
60.6595	1.004688527
60.6895	1.003345273
60.7195	1.001779431
60.7495	1.00037395
60.7795	0.999545008
60.8095	0.999525239
60.8395	1.000328647
60.8695	1.001706929
60.8995	1.003254161
60.9295	1.004508005
60.9595	1.005110673
60.9895	1.004881067
61.0195	1.003897334
61.0495	1.002443118
61.0795	1.000956004
61.1095	0.999866448
61.1395	0.999437979
61.1695	0.999762621
61.1995	1.000742821
61.2295	1.002137572
61.2595	1.003620466
61.2895	1.004746457
61.3195	1.005193024
61.3495	1.004830081
61.3795	1.003777202
61.4095	1.002342975
61.4395	1.006690253
61.4695	1.006607335
61.4995	1.006762467
61.5295	1.007462743
61.5595	1.008713937
61.5895	1.010215971
61.6195	1.011578284
61.6495	1.012422063
61.6795	1.012517671
61.7095	1.011827251
61.7395	1.010678796
61.7695	1.00943718
61.7995	1.008485185
61.8295	1.008011785
61.8595	1.008064123
61.8895	1.008609279
61.9195	1.009503419
61.9495	1.010503152
61.9795	1.011328838
62.0095	1.011724198
62.0395	1.011516433
62.0695	1.010731723
62.0995	1.009618223
62.1295	1.008456103
62.1595	1.007552999
62.1895	1.007157295
62.2195	1.00738984
62.2495	1.008143364
62.2795	1.00920118
62.3095	1.010232408
62.3395	1.010979359
62.3695	1.011219871
62.3995	1.010898047
62.4295	1.010068494
62.4595	1.008952613
62.4895	1.007865392
62.5195	1.007132269
62.5495	1.006917427
62.5795	1.007289331
62.6095	1.008116675
62.6395	1.009137144
62.6695	1.010022774
62.6995	1.01052327
62.7295	1.010530746
62.7595	1.010128996
62.7895	1.009425566
62.8195	1.00865391
62.8495	1.0080869
62.8795	1.007907849
62.9095	1.008154056
62.9395	1.008664552
62.9695	1.009239613
62.9995	1.009722055
63.0295	1.01000128
63.0595	1.010069355
63.0895	1.009896285
63.1195	1.009573804
63.1495	1.009316746
63.1795	1.009224487
63.2095	1.009315778
63.2395	1.009569769
63.2695	1.009898769
63.2995	1.010223474
63.3295	1.010458554
63.3595	1.010578075
63.3895	1.010540283
63.4195	1.010340762
63.4495	1.009840142
63.4795	1.009193928
63.5095	1.00858198
63.5395	1.008279075
63.5695	1.008388857
63.5995	1.00889113
63.6295	1.009548259
63.6595	1.010078173
63.6895	1.010311518
63.7195	1.010224487
63.7495	1.010000633
63.7795	1.0097296
63.8095	1.009480606
63.8395	1.009237387
63.8695	1.009023787
63.8995	1.00891499
63.9295	1.00898869
63.9595	1.009313962
63.9895	1.009781836
64.0195	1.010259622
64.0495	1.010553499
64.0795	1.010589175
64.1095	1.010347002
64.1395	1.010025683
64.1695	1.009748252
64.1995	1.009611411
64.2295	1.009608676
64.2595	1.009706572
64.2895	1.009863831
64.3195	1.010021017
64.3495	1.009979762
64.3795	1.00975709
64.4095	1.009404341
64.4395	1.009076754
64.4695	1.008869679
64.4995	1.008853207
64.5295	1.008982294
64.5595	1.009182339
64.5895	1.009377558
64.6195	1.009527977
64.6495	1.009623376
64.6795	1.009647678
64.7095	1.009580849
64.7395	1.009542879
64.7695	1.009562194
64.7995	1.009644593
64.8295	1.009748464
64.8595	1.009849007
64.8895	1.009904258
64.9195	1.00992724
64.9495	1.009991792
64.9795	1.010096667
65.0095	1.010198564
65.0395	1.010114189
65.0695	1.009799993
65.0995	1.009360359
65.1295	1.008962114
65.1595	1.00880001
65.1895	1.008908161
65.2195	1.009277859
65.2495	1.00985826
65.2795	1.010493399
65.3095	1.010984498
65.3395	1.011112246
65.3695	1.010799775
65.3995	1.010154104
65.4295	1.009374874
65.4595	1.008729929
65.4895	1.008397485
65.5195	1.00849913
65.5495	1.009062767
65.5795	1.009935868
65.6095	1.010847812
65.6395	1.011432689
65.6695	1.011471406
65.6995	1.01096775
65.7295	1.009966822
65.7595	1.008650699
65.7895	1.007393763
65.8195	1.006584912
65.8495	1.006503861
65.8795	1.007180496
65.9095	1.008396493
65.9395	1.009880173
65.9695	1.011207046
65.9995	1.011997901
66.0295	1.012099591
66.0595	1.011616729
66.0895	1.01068808
66.1195	1.009598388
66.1495	1.008621297
66.1795	1.00805718
66.2095	1.008059485
66.2395	1.008528976
66.2695	1.009276256
66.2995	1.010090362
66.3295	1.01072041
66.3595	1.010994726
66.3895	1.010823564
66.4195	1.010252262
66.4495	1.009334121
66.4795	1.008346856
66.5095	1.007571691
66.5395	1.007476317
66.5695	1.008153238
66.5995	1.009411581
66.6295	1.010863435
66.6595	1.012087677
66.6895	1.012717253
66.7195	1.01257189
66.7495	1.011618623
66.7795	1.010153803
66.8095	1.008601815
66.8395	1.007340832
66.8695	1.006698033
66.8995	1.006868818
66.9295	1.007781198
66.9595	1.009165594
66.9895	1.010597123
67.0195	1.011689014
67.0495	1.012253747
67.0795	1.012147312
67.1095	1.011395854
67.1395	1.010156256
67.1695	1.0087591
67.1995	1.007628536
67.2295	1.007041168
67.2595	1.007117833
67.2895	1.007817499
67.3195	1.008950226
67.3495	1.010235472
67.3795	1.011305667
67.4095	1.011834142
67.4395	1.011619322
67.4695	1.010696706
67.4995	1.009351771
67.5295	1.008017004
67.5595	1.007156535
67.5895	1.007009913
67.6195	1.007627621
67.6495	1.008821229
67.6795	1.010245301
67.7095	1.011466455
67.7395	1.012083113
67.7695	1.01188795
67.7995	1.010953675
67.8295	1.00955468
67.8595	1.008123968
67.8895	1.007072627
67.9195	1.006716596
67.9495	1.007135598
67.9795	1.008209566
68.0095	1.009606275
68.0395	1.01099334
68.0695	1.011976259
68.0995	1.012279666
68.1295	1.011766716
68.1595	1.01054853
68.1895	1.008978458
68.2195	1.007561676
68.2495	1.006863577
68.2795	1.007105974
68.3095	1.008203493
68.3395	1.009787332
68.3695	1.011360838
68.3995	1.012472434
68.4295	1.01271085
68.4595	1.011918791
68.4895	1.010325102
68.5195	1.008423598
68.5495	1.006816489
68.5795	1.005988531
68.6095	1.00616803
68.6395	1.007276069
68.6695	1.008957886
68.6995	1.010722124
68.7295	1.012018305
68.7595	1.012452319
68.7895	1.011890398
68.8195	1.010509783
68.8495	1.008690539
68.8795	1.006979818
68.9095	1.005870737
68.9395	1.005753343
68.9695	1.006664262
68.9995	1.00833681
69.0295	1.010298124
69.0595	1.012026709
69.0895	1.013006256
69.1195	1.012955384
69.1495	1.011835285
69.1795	1.009991881
69.2095	1.007967376
69.2395	1.006571795
69.2695	1.006275528
69.2995	1.007173839
69.3295	1.008915455
69.3595	1.002138772
69.3895	1.004366153
69.4195	1.005601003
69.4495	1.005657535
69.4795	1.004669733
69.5095	1.003004528
69.5395	1.001189028
69.5695	0.999759673
69.5995	0.999167675
69.6295	0.999533711
69.6595	1.000710493
69.6895	1.002327536
69.7195	1.003936307
69.7495	1.005133253
69.7795	1.005589669
69.8095	1.005162287
69.8395	1.004092882
69.8695	1.002718823
69.8995	1.001467458
69.9295	1.000610292
69.9595	1.000304258
69.9895	1.000618683
70.0195	1.001459081
70.0495	1.002486117
70.0795	1.003405887
70.1095	1.003930519
70.1395	1.004082889
70.1695	1.003859137
70.1995	1.003344878
70.2295	1.002646921
70.2595	1.001947171
70.2895	1.001435456
70.3195	1.001279155
70.3495	1.001515819
70.3795	1.002088866
70.4095	1.002810276
70.4395	1.003501777
70.4695	1.0039499
70.4995	1.004039849
70.5295	1.003780475
70.5595	1.003332896
70.5895	1.002816085
70.6195	1.002366525
70.6495	1.001916141
70.6795	1.001602852
70.7095	1.00149866
70.7395	1.001666891
70.7695	1.002044468
70.7995	1.002531593
70.8295	1.002995109
70.8595	1.003351951
70.8895	1.003480547
70.9195	1.00337019
70.9495	1.003098393
70.9795	1.002765172
71.0095	1.00245203
71.0395	1.00212043
71.0695	1.001800349
71.0995	1.001598706
71.1295	1.001507656
71.1595	1.001501397
71.1895	1.00156018
71.2195	1.001702912
71.2495	1.002010126
71.2795	1.002410167
71.3095	1.002767343
71.3395	1.002942705
71.3695	1.002852041
71.3995	1.002537451
71.4295	1.002146618
71.4595	1.001904297
71.4895	1.001866935
71.5195	1.002029419
71.5495	1.00215671
71.5795	1.002217125
71.6095	1.002174936
71.6395	1.002046663
71.6695	1.001850021
71.6995	1.001656766
71.7295	1.001573852
71.7595	1.001728888
71.7895	1.002060707
71.8195	1.002463293
71.8495	1.002675375
71.8795	1.002644209
71.9095	1.002365666
71.9395	1.002043779
71.9695	1.001796107
71.9995	1.001712283
72.0295	1.001802898
72.0595	1.002057062
72.0895	1.002386209
72.1195	1.00275921
72.1495	1.00332033
72.1795	1.003938033
72.2095	1.004422428
72.2395	1.004490146
72.2695	1.004058843
72.2995	1.003278829
72.3295	1.002355338
72.3595	1.001558061
72.3895	1.001109726
72.4195	1.001130306
72.4495	1.001448004
72.4795	1.00197405
72.5095	1.00253398
72.5395	1.002905348
72.5695	1.008707191
72.5995	1.00931378
72.6295	1.009300265
72.6595	1.009193006
72.6895	1.009197867
72.7195	1.009433748
72.7495	1.009997385
72.7795	1.01074838
72.8095	1.011456685
72.8395	1.011614564
72.8695	1.01106265
72.8995	1.009969734
72.9295	1.00870777
72.9595	1.007731666
72.9895	1.007317899
73.0195	1.007586294
73.0495	1.008424443
73.0795	1.009584787
73.1095	1.010714115
73.1395	1.011578441
73.1695	1.011948615
73.1995	1.011726014
73.2295	1.010982405
73.2595	1.009960488
73.2895	1.008956919
73.3195	1.008269703
73.3495	1.008061689
73.3795	1.008396152
73.4095	1.00916209
73.4395	1.010121034
73.4695	1.010974837
73.4995	1.011478094
73.5295	1.011443756
73.5595	1.010847838
73.5895	1.009860056
73.6195	1.008791455
73.6495	1.008015839
73.6795	1.007769032
73.7095	1.008110974
73.7395	1.008865294
73.7695	1.009770418
73.7995	1.010562164
73.8295	1.011040229
73.8595	1.011127277
73.8895	1.010792054
73.9195	1.010116344
73.9495	1.009152267
73.9795	1.008183261
74.0095	1.007484854
74.0395	1.007342691
74.0695	1.007811823
74.0995	1.008754491
74.1295	1.009888151
74.1595	1.010893003
74.1895	1.011465608
74.2195	1.011448066
74.2495	1.010851024
74.2795	1.009861866
74.3095	1.011155267
74.3395	1.010170071
74.3695	1.009591365
74.3995	1.009640314
74.4295	1.010257557
74.4595	1.011212868
74.4895	1.012175904
74.5195	1.012836834
74.5495	1.012944395
74.5795	1.012467394
74.6095	1.011539791
74.6395	1.010543959
74.6695	1.009802219
74.6995	1.009542373
74.7295	1.009766765
74.7595	1.010326846
74.7895	1.011047968
74.8195	1.011734617
74.8495	1.012233919
74.8795	1.012411548
74.9095	1.012209421
74.9395	1.011529037
74.9695	1.01050816
74.9995	1.009455593
75.0295	1.008837209
75.0595	1.009058906
75.0895	1.010046277
75.1195	1.011490011
75.1495	1.012827862
75.1795	1.013669132
75.2095	1.013763053
75.2395	1.01311002
75.2695	1.011907074
75.2995	1.010522014
75.3295	1.009382813
75.3595	1.00886441
75.3895	1.009111004
75.4195	1.010037424
75.4495	1.011270538
75.4795	1.012447566
75.5095	1.013213825
75.5395	1.013337319
75.5695	1.012773145
75.5995	1.011698922
75.6295	1.010470681
75.6595	1.009516555
75.6895	1.009110373
75.7195	1.009374974
75.7495	1.010214946
75.7795	1.011385345
75.8095	1.012531575
75.8395	1.013313186
75.8695	1.01349203
75.8995	1.008657172
75.9295	1.00815486
75.9595	1.007040185
75.9895	1.005878536
76.0195	1.005114838
76.0495	1.004923078
76.0795	1.005361539
76.1095	1.00626962
76.1395	1.00746946
76.1695	1.008613608
76.1995	1.009371381
76.2295	1.009442709
76.2595	1.008738679
76.2895	1.007455106
76.3195	1.006001145
76.3495	1.004881731
76.3795	1.004441189
76.4095	1.004790508
76.4395	1.005791292
76.4695	1.007114297
76.4995	1.008377738
76.5295	1.009185379
76.5595	1.009301358
76.5895	1.008681015
76.6195	1.00753452
76.6495	1.006250197
76.6795	1.00522325
76.7095	1.004741451
76.7395	1.004911981
76.7695	1.005650943
76.7995	1.006747672
76.8295	1.007840239
76.8595	1.008588895
76.8895	1.008760447
76.9195	1.008344822
76.9495	1.007593257
76.9795	1.006750382
77.0095	1.006053445
77.0395	1.00558961
77.0695	1.005436105
77.0995	1.005647702
77.1295	1.006189196
77.1595	1.006968793
77.1895	1.007742827
77.2195	1.008273658
77.2495	1.00827089
77.2795	1.007744569
77.3095	1.006839752
77.3395	1.005892398
77.3695	1.005188405
77.3995	1.004946523
77.4295	1.005230743
77.4595	1.005977129
77.4895	1.006950543
77.5195	1.007884127
77.5495	1.008538069
77.5795	1.00873821
77.6095	1.008419711
77.6395	1.007745606
77.6695	1.006925652
77.6995	1.006219059
77.7295	1.005764954
77.7595	1.005630552
77.7895	1.005842282
77.8195	1.006380216
77.8495	1.007243818
77.8795	1.008200745
77.9095	1.008960507
77.9395	1.009239884
77.9695	1.008924781
77.9995	1.008127509
78.0295	1.007055756
78.0595	1.00601347
78.0895	1.005297517
78.1195	1.005128348
78.1495	1.00552943
78.1795	1.006390672
78.2095	1.007445378
78.2395	1.008543531
78.2695	1.009403121
78.2995	1.009788324
78.3295	1.009473552
78.3595	1.008427707
78.3895	1.006951697
78.4195	1.005529861
78.4495	1.004757461
78.4795	1.004881339
78.5095	1.005849614
78.5395	1.007330906
78.5695	1.00885562
78.5995	1.00998655
78.6295	1.010345507
78.6595	1.009795365
78.6895	1.008491622
78.7195	1.006838959
78.7495	1.005338492
78.7795	1.004443992
78.8095	1.004400514
78.8395	1.005086168
78.8695	1.006230092
78.8995	1.007497997
78.9295	1.008540702
78.9595	1.00911621
78.9895	1.009042919
79.0195	1.008358546
79.0495	1.007272891
79.0795	1.006118632
79.1095	1.005224389
79.1395	1.004975509
79.1695	1.005467777
79.1995	1.006562261
79.2295	1.007927587
79.2595	1.009180573
79.2895	1.009941731
79.3195	1.00999278
79.3495	1.009260903
79.3795	1.00797617
79.4095	1.006507785
79.4395	1.005191759
79.4695	1.004364443
79.4995	1.004275042
79.5295	1.004916475
79.5595	1.006083773
79.5895	1.007413522
79.6195	1.008537124
79.6495	1.009203629
79.6795	1.009234007
79.7095	1.008611742
79.7395	1.007514187
79.7695	1.006249124
79.7995	1.005201525
79.8295	1.004717684
79.8595	1.005015109
79.8895	1.005990805
79.9195	1.007358701
79.9495	1.008670455
79.9795	1.009550365
80.0095	1.009731362
80.0395	1.0091361
80.0695	1.007921059
80.0995	1.006460613
80.1295	1.005209021
80.1595	1.004589202
80.1895	1.004770785
80.2195	1.005691355
80.2495	1.006976969
80.2795	1.008252788
80.3095	1.009129731
80.3395	1.009262101
80.3695	1.008569116
80.3995	1.007269641
80.4295	1.005832813
80.4595	1.004820133
80.4895	1.004518807
80.5195	1.005037238
80.5495	1.006270892
80.5795	1.007867635
80.6095	1.009347474
80.6395	1.010331561
80.6695	1.010541343
80.6995	1.009935909
80.7295	1.008615724
80.7595	1.006885836
80.7895	1.00525019
80.8195	1.004258284
80.8495	1.004490107
80.8795	1.005900088
80.9095	1.008055548
80.9395	1.009922725
80.9695	1.01080248
80.9995	1.010450225
81.0295	1.009036475
81.0595	1.007089647
81.0895	1.005176263
81.1195	1.003863273
81.1495	1.003483286
81.1795	1.004148574
81.2095	1.00564329
81.2395	1.007605068
81.2695	1.009466315
81.2995	1.010688735
81.3295	1.010847106
81.3595	1.0098334
81.3895	1.007941309
81.4195	1.005762494
81.4495	1.004037153
81.4795	1.003286466
81.5095	1.003713929
81.5395	1.005124234
81.5695	1.007057525
81.5995	1.008947331
81.6295	1.0102204
81.6595	1.010509051
81.6895	1.009722153
81.7195	1.008111322
81.7495	1.006169023
81.7795	1.00448034
81.8095	1.003530968
81.8395	1.003644423
81.8695	1.004781988
81.8995	1.006609762
81.9295	1.008551765
81.9595	1.01001602
81.9895	1.010562742
82.0195	1.010041082
82.0495	1.008573588
82.0795	1.006606842
82.1095	1.004714055
82.1395	1.003537242
82.1695	1.003434506
82.1995	1.004439023
82.2295	1.006195629
82.2595	1.00813565
82.2895	1.009674474
82.3195	1.010352947
82.3495	1.009871478
82.3795	1.008383043
82.4095	1.006323319
82.4395	1.004507399
82.4695	1.003527812
82.4995	1.003680333
82.5295	1.004803433
82.5595	1.00643466
82.5895	1.008077715
82.6195	1.009273579
82.6495	1.009754812
82.6795	1.009399472
82.7095	1.008310589
82.7395	1.006872307
82.7695	1.005519847
82.7995	1.004664233
82.8295	1.004563285
82.8595	1.005275137
82.8895	1.006577361
82.9195	1.008053971
82.9495	1.009041488
82.9795	1.009250522
83.0095	1.008614105
83.0395	1.007449505
83.0695	1.006134012
83.0995	1.005067577
83.1295	1.004533198
83.1595	1.004666598
83.1895	1.00541451
83.2195	1.006601377
83.2495	1.008080128
83.2795	1.009436855
83.3095	1.01026732
83.3395	1.010216616
83.3695	1.009255556
83.3995	1.007685656
83.4295	1.006015416
83.4595	1.004815563
83.4895	1.004431322
83.5195	1.004961549
83.5495	1.006117826
83.5795	1.007559099
83.6095	1.008848428
83.6395	1.009616604
83.6695	1.009631574
83.6995	1.008903609
83.7295	1.007673901
83.7595	1.006359557
83.7895	1.005340822
83.8195	1.00493679
83.8495	1.005308575
83.8795	1.00894045
83.9095	1.011065535
83.9395	1.012743087
83.9695	1.013687462
83.9995	1.013788009
84.0295	1.013101176
84.0595	1.011911342
84.0895	1.010572792
84.1195	1.009510642
84.1495	1.009068472
84.1795	1.009389406
84.2095	1.010355404
84.2395	1.011609743
84.2695	1.012734835
84.2995	1.01341325
84.3295	1.013376144
84.3595	1.01258022
84.3895	1.011245436
84.4195	1.009801773
84.4495	1.008771637
84.4795	1.008475099
84.5095	1.008976201
84.5395	1.010025865
84.5695	1.011254108
84.5995	1.012308397
84.6295	1.012934511
84.6595	1.013063075
84.6895	1.012643115
84.7195	1.011827879
84.7495	1.010905761
84.7795	1.010168222
84.8095	1.009816703
84.8395	1.00991835
84.8695	1.010407711
84.8995	1.011152523
84.9295	1.011905548
84.9595	1.012445867
84.9895	1.012599711
85.0195	1.012354405
85.0495	1.011853659
85.0795	1.011267143
85.1095	1.0107533
85.1395	1.010340453
85.1695	1.010086505
85.1995	1.010078589
85.2295	1.01035202
85.2595	1.010906511
85.2895	1.011561733
85.3195	1.012117118
85.3495	1.012276702
85.3795	1.012003884
85.4095	1.011365631
85.4395	1.010627934
85.4695	1.010014737
85.4995	1.00972072
85.5295	1.009798486
85.5595	1.010214288
85.5895	1.010827689
85.6195	1.011460784
85.6495	1.011858603
85.6795	1.011916352
85.7095	1.011602931
85.7395	1.011019545
85.7695	1.010321789
85.7995	1.009729682
85.8295	1.009491371
85.8595	1.009809028
85.8895	1.010573262
85.9195	1.011570131
85.9495	1.012478179
85.9795	1.013046851
86.0095	1.013096918
86.0395	1.012482422
86.0695	1.011323395
86.0995	1.009979233
86.1295	1.008895702
86.1595	1.008489035
86.1895	1.008861917
86.2195	1.00990711
86.2495	1.011257689
86.2795	1.012526281
86.3095	1.013327219
86.3395	1.013541299
86.3695	1.013131412
86.3995	1.012240275
86.4295	1.01106204
86.4595	1.009881551
86.4895	1.009033973
86.5195	1.008782319
86.5495	1.009184484
86.5795	1.010131634
86.6095	1.01132745
86.6395	1.01248945
86.6695	1.013281997
86.6995	1.013489523
86.7295	1.013023158
86.7595	1.012014555
86.7895	1.010751745
86.8195	1.009622277
86.8495	1.008937758
86.8795	1.008910919
86.9095	1.009530201
86.9395	1.010555284
86.9695	1.011244324
86.9995	1.011532704
87.0295	1.011532468
87.0595	1.011054537
87.0895	1.010114977
87.1195	1.008980547
87.1495	1.008158349
87.1795	1.007898812
87.2095	1.008257921
87.2395	1.009027732
87.2695	1.009928191
87.2995	1.010706234
87.3295	1.0110658
87.3595	1.010842871
87.3895	1.010091586
87.4195	1.009076146
87.4495	1.008240311
87.4795	1.007849639
87.5095	1.008006865
87.5395	1.008806953
87.5695	1.010044299
87.5995	1.011367123
87.6295	1.012297647
87.6595	1.012475546
87.6895	1.011841608
87.7195	1.010608231
87.7495	1.009168278
87.7795	1.007963357
87.8095	1.007335766
87.8395	1.00744369
87.8695	1.008225368
87.8995	1.009457411
87.9295	1.010767934
87.9595	1.011792025
87.9895	1.012217273
88.0195	1.011933857
88.0495	1.011013352
88.0795	1.009743507
88.1095	1.008488545
88.1395	1.007606176
88.1695	1.007333008
88.1995	1.007756611
88.2295	1.008689112
88.2595	1.009802691
88.2895	1.010752327
88.3195	1.011299294
88.3495	1.01143894
88.3795	1.01115326
88.4095	1.010517297
88.4395	1.00959899
88.4695	1.008612138
88.4995	1.007858464
88.5295	1.007617132
88.5595	1.008062918
88.5895	1.009048088
88.6195	1.010288311
88.6495	1.011392292
88.6795	1.012047313
88.7095	1.0120511
88.7395	1.011349847
88.7695	1.010119263
88.7995	1.008736984
88.8295	1.00765425
88.8595	1.007273361
88.8895	1.007691455
88.9195	1.008783623
88.9495	1.010164495
88.9795	1.011434401
89.0095	1.012207865
89.0395	1.012270981
89.0695	1.011598255
89.0995	1.010405114
89.1295	1.008972491
89.1595	1.007651663
89.1895	1.006817864
89.2195	1.006739577
89.2495	1.007509805
89.2795	1.008910016
89.3095	1.010509708
89.3395	1.011772203
89.3695	1.012289226
89.3995	1.011923153
89.4295	1.010854646
89.4595	1.00952092
89.4895	1.008307471
89.5195	1.007559691
89.5495	1.007349145
89.5795	1.007738257
89.6095	1.008595417
89.6395	1.00974995
89.6695	1.010873232
89.6995	1.011645867
89.7295	1.01182575
89.7595	1.011368049
89.7895	1.010401419
89.8195	1.009229135
89.8495	1.00820232
89.8795	1.007635983
89.9095	1.007682878
89.9395	1.008272182
89.9695	1.009192463
89.9995	1.010180212
90.0295	1.011007938
90.0595	1.011545799
90.0895	1.011628403
90.1195	1.011222583
90.1495	1.010303698
90.1795	1.009150896
90.2095	1.008093925
90.2395	1.007481822
90.2695	1.007490001
90.2995	1.008122519
90.3295	1.009241653
90.3595	1.010611603
90.3895	1.011817826
90.4195	1.012477271
90.4495	1.012162472
90.4795	1.01097154
90.5095	1.009247014
90.5395	1.007518002
90.5695	1.006284122
90.5995	1.005914638
90.6295	1.006574146
90.6595	1.008169956
90.6895	1.010213726
90.7195	1.012126169
90.7495	1.013418249
90.7795	1.013730703
90.8095	1.012967646
90.8395	1.011181531
90.8695	1.008828947
90.8995	1.006617154
90.9295	1.005237033
90.9595	1.005168508
90.9895	1.00641134
91.0195	1.008604228
91.0495	1.01110856
91.0795	1.013195584
91.1095	1.014242128
91.1395	1.013911287
91.1695	1.012283051
91.1995	1.00985654
91.2295	1.007272418
91.2595	1.005211606
91.2895	1.004265097
91.3195	1.004742315
91.3495	1.006643334
91.3795	1.009414125
91.4095	1.012219441
91.4395	1.014147434
91.4695	1.014592126
91.4995	1.013441795
91.5295	1.011102418
91.5595	1.008372821
91.5895	1.006052118
91.6195	1.004849257
91.6495	1.005180675
91.6795	1.006954379
91.7095	1.009626292
91.7395	1.012243289
91.7695	1.013965492
91.7995	1.014301259
91.8295	1.013230352
91.8595	1.011195601
91.8895	1.008795423
91.9195	1.00672473
91.9495	1.005428974
91.9795	1.005287838
92.0095	1.006320879
92.0395	1.008134223
92.0695	1.010143098
92.0995	1.011760014
92.1295	1.012614259
92.1595	1.012623593
92.1895	1.011782349
92.2195	1.010327125
92.2495	1.008524766
92.2795	1.006911167
92.3095	1.005953029
92.3395	1.006223431
92.3695	1.007724155
92.3995	1.010018341
92.4295	1.012320398
92.4595	1.013835257
92.4895	1.014113576
92.5195	1.013079372
92.5495	1.010960571
92.5795	1.008395678
92.6095	1.006134155
92.6395	1.004873536
92.6695	1.004976451
92.6995	1.00641223
92.7295	1.008675676
92.7595	1.01102016
92.7895	1.012740712
92.8195	1.013372538
92.8495	1.012892001
92.8795	1.011466517
92.9095	1.009514371
92.9395	1.007587846
92.9695	1.006233308
92.9995	1.005857008
93.0295	1.006521099
93.0595	1.002264394
93.0895	1.003152918
93.1195	1.004354118
93.1495	1.005145745
93.1795	1.005118488
93.2095	1.004195862
93.2395	1.002748445
93.2695	1.001237936
93.2995	1.000114893
93.3295	0.999715707
93.3595	1.000167374
93.3895	1.001333597
93.4195	1.002840538
93.4495	1.0040715
93.4795	1.004659447
93.5095	1.004433416
93.5395	1.003622044
93.5695	1.002520525
93.5995	1.001460254
93.6295	1.000708919
93.6595	1.000430156
93.6895	1.000701135
93.7195	1.001451618
93.7495	1.002514636
93.7795	1.003580767
93.8095	1.00433555
93.8395	1.004589453
93.8695	1.004280171
93.8995	1.003507171
93.9295	1.002461083
93.9595	1.001402016
93.9895	1.000640709
94.0195	1.000407824
94.0495	1.000797378
94.0795	1.001694038
94.1095	1.002827656
94.1395	1.003835914
94.1695	1.004410302
94.1995	1.004386235
94.2295	1.003780951
94.2595	1.00279002
94.2895	1.001706247
94.3195	1.000860876
94.3495	1.000548038
94.3795	1.000861309
94.4095	1.001700384
94.4395	1.002660803
94.4695	1.003401022
94.4995	1.003703088
94.5295	1.003476332
94.5595	1.002790821
94.5895	1.001846528
94.6195	1.000925782
94.6495	1.000313097
94.6795	1.000187086
94.7095	1.000578435
94.7395	1.001467577
94.7695	1.002620181
94.7995	1.003696223
94.8295	1.003972833
94.8595	1.003633545
94.8895	1.003013305
94.9195	1.002085834
94.9495	1.001069757
94.9795	1.000255675
95.0095	0.999881671
95.0395	0.999981967
95.0695	1.000495958
95.0995	1.001285004
95.1295	1.002146252
95.1595	1.002881304
95.1895	1.003269211
95.2195	1.003210051
95.2495	1.002735413
95.2795	1.001997598
95.3095	1.001210392
95.3395	1.000628864
95.3695	1.000422244
95.3995	1.000657824
95.4295	1.001292921
95.4595	1.002193987
95.4895	1.003089231
95.5195	1.003704576
95.5495	1.003745883
95.5795	1.003207824
95.6095	1.002245295
95.6395	1.001112737
95.6695	1.000124413
95.6995	0.999577349
95.7295	0.999641037
95.7595	1.000324044
95.7895	1.001413125
95.8195	1.0026065
95.8495	1.003629829
95.8795	1.004194965
95.9095	1.004134582
95.9395	1.003536007
95.9695	1.002594641
95.9995	1.001600705
96.0295	1.000769162
96.0595	1.000253296
96.0895	1.000195955
96.1195	1.000615894
96.1495	1.001370857
96.1795	1.002241209
96.2095	1.00296189
96.2395	1.003364144
96.2695	1.003336796
96.2995	1.002897393
96.3295	1.002160668
96.3595	1.001338267
96.3895	1.000665861
96.4195	1.000345741
96.4495	1.000456364
96.4795	1.00096737
96.5095	1.001718934
96.5395	1.002621757
96.5695	1.003446431
96.5995	1.003958778
96.6295	1.003934767
96.6595	1.003299365
96.6895	1.002236432
96.7195	1.001062608
96.7495	1.000086349
96.7795	0.999597947
96.8095	0.999728927
96.8395	1.000426103
96.8695	1.001465269
96.8995	1.002541343
96.9295	1.00328637
96.9595	1.0034322
96.9895	1.002929
97.0195	1.001941909
97.0495	1.00080687
97.0795	0.999866209
97.1095	0.999386685
97.1395	0.999479247
97.1695	1.000091974
97.1995	1.001043875
97.2295	1.002085303
97.2595	1.002970719
97.2895	1.003432449
97.3195	1.003343079
97.3495	1.00272452
97.3795	1.001769231
97.4095	1.000755226
97.4395	1.000031424
97.4695	0.999818189
97.4995	1.000182782
97.5295	1.001098375
97.5595	1.002420376
97.5895	1.003754474
97.6195	1.004681253
97.6495	1.004723343
97.6795	1.003872997
97.7095	1.002379409
97.7395	1.000637257
97.7695	0.999135803
97.7995	0.998322633
97.8295	0.998425777
97.8595	0.999414209
97.8895	1.000982101
97.9195	1.002671526
97.9495	1.003993726
97.9795	1.0045685
98.0095	1.004226839
98.0395	1.003211971
98.0695	1.001867752
98.0995	1.000603037
98.1295	0.99972901
98.1595	0.999432362
98.1895	0.999790863
98.2195	1.00071044
98.2495	1.001958951
98.2795	1.003176013
98.3095	1.003997614
98.3395	1.004164904
98.3695	1.003618208
98.3995	1.00253122
98.4295	1.001286287
98.4595	1.000345136
98.4895	0.999980302
98.5195	1.000271657
98.5495	1.000941688
98.5795	1.001787271
98.6095	1.002547443
98.6395	1.002923296
98.6695	1.002349836
98.6995	1.002124235
98.7295	1.001608692
98.7595	1.001201681
98.7895	1.001105894
98.8195	1.001416542
98.8495	1.002113676
98.8795	1.003015233
98.9095	1.003867052
98.9395	1.004475902
98.9695	1.004684627
98.9995	1.004438724
99.0295	1.003726794
99.0595	1.002645612
99.0895	1.001514594
99.1195	1.000676991
99.1495	1.000427045
99.1795	1.000837183
99.2095	1.001779457
99.2395	1.002914133
99.2695	1.003882391
99.2995	1.004398464
99.3295	1.004322628
99.3595	1.003697052
99.3895	1.002707239
99.4195	1.001660124
99.4495	1.000934177
99.4795	1.000745441
99.5095	1.001143302
99.5395	1.001899864
99.5695	1.002749388
99.5995	1.003438567
99.6295	1.003826711
99.6595	1.003887971
99.6895	1.003605119
99.7195	1.003072221
99.7495	1.002487383
99.7795	1.002027284
99.8095	1.001825577
99.8395	1.001861127
99.8695	1.002092383
99.8995	1.00244967
99.9295	1.002864175
99.9595	1.010066967
99.9895	1.010327444
100.0195	1.010457232
100.0495	1.01011683
100.0795	1.009403658
100.1095	1.008540362
100.1395	1.007876543
100.1695	1.007636404
100.1995	1.007906359
100.2295	1.008623195
100.2595	1.009613914
100.2895	1.010576085
100.3195	1.011222272
100.3495	1.01129155
100.3795	1.010770752
100.4095	1.009808216
100.4395	1.008818852
100.4695	1.008127809
100.4995	1.007946506
100.5295	1.008294001
100.5595	1.009041914
100.5895	1.009958549
100.6195	1.010782787
100.6495	1.011273345
100.6795	1.011297531
100.7095	1.010842428
100.7395	1.00994869
100.7695	1.010910121
100.7995	1.009435295
100.8295	1.008694912
100.8595	1.008729598
100.8895	1.009419116
100.9195	1.010539305
100.9495	1.011803585
100.9795	1.012854181
101.0095	1.013382888
101.0395	1.013199425
101.0695	1.012342047
101.0995	1.011079421
101.1295	1.009774257
101.1595	1.00881194
101.1895	1.008467066
101.2195	1.008831961
101.2495	1.009713471
101.2795	1.010850816
101.3095	1.011898497
101.3395	1.012671986
101.3695	1.012977784
101.3995	1.012738455
101.4295	1.012050483
101.4595	1.011167683
101.4895	1.010347377
101.5195	1.009823706
101.5495	1.009642223
101.5795	1.00985839
101.6095	1.01039848
101.6395	1.011158684
101.6695	1.006912114
101.6995	1.007827509
101.7295	1.008268389
101.7595	1.008162392
101.7895	1.007618273
101.8195	1.006856159
101.8495	1.006121749
101.8795	1.005655307
101.9095	1.005604529
101.9395	1.006059231
101.9695	1.006907676
101.9995	1.007900308
102.0295	1.008737027
102.0595	1.009166531
102.0895	1.009064501
102.1195	1.008458892
102.1495	1.007485578
102.1795	1.006433843
102.2095	1.005611947
102.2395	1.005202783
102.2695	1.00530092
102.2995	1.005873298
102.3295	1.006749787
102.3595	1.007676915
102.3895	1.00837701
102.4195	1.008650099
102.4495	1.00844485
102.4795	1.007826728
102.5095	1.006978953
102.5395	1.006203595
102.5695	1.005744063
102.5995	1.005735384
102.6295	1.006245772
102.6595	0.999466025
102.6895	1.000042834
102.7195	1.000582575
102.7495	1.00063742
102.7795	1.000068399
102.8095	0.998968445
102.8395	0.997506905
102.8695	0.996055438
102.8995	0.995019422
102.9295	0.994745192
102.9595	0.995363918
102.9895	0.996688794
103.0195	0.99829882
103.0495	0.999618352
103.0795	1.0002474
103.1095	1.000006168
103.1395	0.998991359
103.1695	0.997518761
103.1995	0.9960188
103.2295	0.995040311
103.2595	0.995003004
103.2895	0.995917896
103.3195	0.997467527
103.3495	0.998986103
103.3795	1.000009546
103.4095	1.000241612
103.4395	0.999684391
103.4695	0.998535971
103.4995	0.997134627
103.5295	0.996006031
103.5595	0.995621511
103.5895	0.996098752
103.6195	0.997253641
103.6495	0.998541644
103.6795	0.999568368
103.7095	1.000036467
103.7395	0.999823953
103.7695	0.999008573
103.7995	0.997831453
103.8295	0.996653857
103.8595	0.995828773
103.8895	0.995602753
103.9195	0.996063113
103.9495	0.997228065
103.9795	0.998755946
104.0095	1.000201673
104.0395	1.001063833
104.0695	1.00347549
104.0995	1.002606902
104.1295	1.000995543
104.1595	0.999182522
104.1895	0.997705567
104.2195	0.996964392
104.2495	0.997153604
104.2795	0.998182144
104.3095	0.999728201
104.3395	1.001251568
104.3695	1.00227909
104.3995	1.002503642
104.4295	1.001851074
104.4595	1.0004921
104.4895	0.998835628
104.5195	0.997376084
104.5495	0.996597361
104.5795	0.99672211
104.6095	0.997710999
104.6395	0.999245389
104.6695	1.000866581
104.6995	1.002090035
104.7295	1.002566884
104.7595	1.002164156
104.7895	1.001010273
104.8195	0.999452306
104.8495	0.997993704
104.8795	0.997061785
104.9095	0.99693037
104.9395	0.997468226
104.9695	0.998457815
104.9995	0.999595234
105.0295	1.00063327
105.0595	1.001379426
105.0895	1.001619548
105.1195	1.001288246
105.1495	1.000527791
105.1795	0.999563624
105.2095	0.998685629
105.2395	0.998045685
105.2695	0.997798798
105.2995	0.998009243
105.3295	0.998669947
105.3595	0.999652484
105.3895	1.000669465
105.4195	1.001430358
105.4495	1.001791431
105.4795	1.001650587
105.5095	1.000113577
105.5395	0.998246688
105.5695	0.996402191
105.5995	0.994888179
105.6295	0.994079361
105.6595	0.994240316
105.6895	0.995271566
105.7195	0.996869102
105.7495	0.998672733
105.7795	1.000159165
105.8095	1.000892054
105.8395	1.000541999
105.8695	0.999175224
105.8995	0.997205665
105.9295	0.995169686
105.9595	0.993608552
105.9895	0.992974957
106.0195	0.993475912
106.0495	0.995092768
106.0795	0.997350198
106.1095	0.999576094
106.1395	1.001119951
106.1695	1.001530452
106.1995	1.000698899
106.2295	0.998888692
106.2595	0.996660164
106.2895	0.994673156
106.3195	0.993517571
106.3495	0.993526337
106.3795	0.99469325
106.4095	0.996663411
106.4395	0.998810076
106.4695	1.000481331
106.4995	1.001191194
106.5295	1.000715814
106.5595	0.999181236
106.5895	0.997044068
106.6195	0.99493743
106.6495	0.993455645
106.6795	0.993033003
106.7095	0.993782755
106.7395	0.995477909
106.7695	0.997607343
106.7995	0.999541266
106.8295	1.000693751
106.8595	1.000714824
106.8895	0.999601721
106.9195	0.997718897
106.9495	0.995772024
106.9795	0.99434811
107.0095	0.993863999
107.0395	0.994450765
107.0695	0.995922897
107.0995	0.997844126
107.1295	0.999589706
107.1595	1.000577842
107.1895	1.000519
107.2195	0.999445692
107.2495	0.997708838
107.2795	0.995829872
107.3095	0.994360036
107.3395	0.993606498
107.3695	0.993737572
107.3995	0.994707879
107.4295	0.996261869
107.4595	0.997995186
107.4895	0.999390779
107.5195	1.000036045
107.5495	0.999714654
107.5795	0.99852802
107.6095	0.99682626
107.6395	0.995028622
107.6695	0.993630207
107.6995	0.993040531
107.7295	0.993467948
107.7595	0.99484145
107.7895	0.996744492
107.8195	0.998632477
107.8495	1.000051212
107.8795	1.000595003
107.9095	1.000110128
107.9395	0.99880665
107.9695	0.997094182
107.9995	0.995487359
108.0295	0.994355952
108.0595	0.993894127
108.0895	0.994229975
108.1195	0.995273382
108.1495	0.996778632
108.1795	0.998304995
108.2095	0.999401327
108.2395	0.999794621
108.2695	0.9993881
108.2995	0.998312088
108.3295	0.996918805
108.3595	0.995668301
108.3895	0.994929763
108.4195	0.994923524
108.4495	0.995644891
108.4795	0.996881733
108.5095	0.999203412
108.5395	1.001009922
108.5695	1.001868865
108.5995	1.001763088
108.6295	1.000841844
108.6595	0.999406351
108.6895	0.997930015
108.7195	0.996899799
108.7495	0.996832628
108.7795	0.99775139
108.8095	0.999385378
108.8395	1.00116876
108.8695	1.0025541
108.8995	1.003132758
108.9295	1.002785939
108.9595	1.001673905
108.9895	1.000137501
109.0195	0.998610049
109.0495	0.997430917
109.0795	0.996936183
109.1095	0.997270334
109.1395	0.998287159
109.1695	0.999672114
109.1995	1.001007848
109.2295	1.001926165
109.2595	1.002183862
109.2895	1.001713111
109.3195	1.000663268
109.3495	0.99941173
109.3795	0.998327733
109.4095	0.997734522
109.4395	0.997764459
109.4695	0.998396021
109.4995	0.9994332
109.5295	1.00051695
109.5595	1.00124903
109.5895	1.001416895
109.6195	1.000988517
109.6495	0.999616344
109.6795	0.998186103
109.7095	0.997126541
109.7395	0.996500392
109.7695	0.996353962
109.7995	0.996655433
109.8295	0.997299901
109.8595	0.998100659
109.8895	0.998815424
109.9195	0.999227072
109.9495	0.99922129
109.9795	0.998798323
	


==> GFM_Figures/data_GFM_Unequal/Switching_700vs300/f.txt <==
0.0295	49.99411907
0.0595	49.99471273
0.0895	49.99510127
0.1195	49.99511028
0.1495	49.99478294
0.1795	49.9941844
0.2095	49.99354935
0.2395	49.99302088
0.2695	49.99277309
0.2995	49.99279837
0.3295	49.99303191
0.3595	49.99340504
0.3895	49.99378351
0.4195	49.99397525
0.4495	49.99400047
0.4795	49.99388418
0.5095	49.99378433
0.5395	49.99371128
0.5695	49.99364673
0.5995	49.99347565
0.6295	49.99322336
0.6595	49.99294147
0.6895	49.99280016
0.7195	49.99283271
0.7495	49.99312239
0.7795	49.99359383
0.8095	49.99420596
0.8395	49.99478848
0.8695	49.99527804
0.8995	49.99555464
0.9295	49.99564325
0.9595	49.99544655
0.9895	49.99502459
1.0195	49.99441886
1.0495	49.99386024
1.0795	49.99350144
1.1095	49.9935159
1.1395	49.99381271
1.1695	49.99419432
1.1995	49.99434744
1.2295	49.99414991
1.2595	49.99362613
1.2895	49.99302232
1.3195	49.99251141
1.3495	49.99231826
1.3795	49.99246917
1.4095	49.99297098
1.4395	49.99362058
1.4695	49.99424396
1.4995	49.99459038
1.5295	49.99460505
1.5595	49.99431574
1.5895	49.99395137
1.6195	49.99366484
1.6495	49.99363892
1.6795	49.99345256
1.7095	49.99398969
1.7395	49.99459419
1.7695	49.99524789
1.7995	49.99582299
1.8295	49.99628387
1.8595	49.99642756
1.8895	49.99621716
1.9195	49.99563733
1.9495	49.99490128
1.9795	49.99419255
2.0095	49.99376887
2.0395	49.99372713
2.0695	49.99418965
2.0995	49.99503092
2.1295	49.99609194
2.1595	49.99700672
2.1895	49.99754398
2.2195	49.99751004
2.2495	49.9970021
2.2795	49.99618445
2.3095	49.99540195
2.3395	49.9948537
2.3695	49.9946791
2.3995	49.99480133
2.4295	49.99514321
2.4595	49.99547313
2.4895	49.99566174
2.5195	49.99554007
2.5495	49.99515569
2.5795	49.99456474
2.6095	49.99397592
2.6395	49.99350307
2.6695	49.99331598
2.6995	49.99339958
2.7295	49.99374261
2.7595	49.99415029
2.7895	49.99450137
2.8195	49.99460879
2.8495	49.99451067
2.8795	49.99425728
2.9095	49.99403602
2.9395	49.99390675
2.9695	49.99394503
2.9995	49.99407812
3.0295	49.99430156
3.0595	49.99452443
3.0895	49.99475787
3.1195	49.99491752
3.1495	49.99499368
3.1795	49.99488136
3.2095	49.99462862
3.2395	49.9942543
3.2695	49.99394514
3.2995	49.99377284
3.3295	49.99379743
3.3595	49.99399682
3.3895	49.99417023
3.4195	49.99413483
3.4495	49.99392568
3.4795	49.99357582
3.5095	49.9932514
3.5395	49.99299192
3.5695	49.99286289
3.5995	49.99279037
3.6295	49.99278671
3.6595	49.99280398
3.6895	49.99289541
3.7195	49.99299847
3.7495	49.99319035
3.7795	49.99346115
3.8095	49.99386934
3.8395	49.99430144
3.8695	49.99466106
3.8995	49.99478024
3.9295	49.99466886
3.9595	49.99433922
3.9895	49.99397028
4.0195	49.99365532
4.0495	49.99359961
4.0795	49.99385643
4.1095	49.99447215
4.1395	49.99525646
4.1695	49.99600358
4.1995	49.9964297
4.2295	49.99645444
4.2595	49.99603134
4.2895	49.99534817
4.3195	49.99457515
4.3495	49.99401847
4.3795	49.99382841
4.4095	49.99412802
4.4395	49.99475781
4.4695	49.99548649
4.4995	49.99596294
4.5295	49.99603532
4.5595	49.99568209
4.5895	49.99513247
4.6195	49.99457616
4.6495	49.99429576
4.6795	49.9943879
4.7095	49.99492212
4.7395	49.99571714
4.7695	49.99657367
4.7995	49.99730195
4.8295	49.99744366
4.8595	49.99713495
4.8895	49.99649708
4.9195	49.99566515
4.9495	49.99495991
4.9795	49.9945868
5.0095	49.99473415
5.0395	49.99532505
5.0695	49.99623211
5.0995	49.99714096
5.1295	49.99784615
5.1595	49.99815604
5.1895	49.99811142
5.2195	49.99776633
5.2495	49.99725682
5.2795	49.99659636
5.3095	49.99593694
5.3395	49.99533385
5.3695	49.99491796
5.3995	49.99466484
5.4295	49.99461543
5.4595	49.99479861
5.4895	49.99529945
5.5195	49.99600419
5.5495	49.9967167
5.5795	49.99706732
5.6095	49.99690474
5.6395	49.99620364
5.6695	49.99530939
5.6995	49.99453058
5.7295	49.99421645
5.7595	49.99444138
5.7895	49.99519364
5.8195	49.99620368
5.8495	49.99719423
5.8795	49.99779082
5.9095	49.99784757
5.9395	49.99731708
5.9695	49.99646295
5.9995	49.9955508
6.0295	49.99493507
6.0595	49.99470295
6.0895	49.99489163
6.1195	49.9953134
6.1495	49.99580965
6.1795	49.99611531
6.2095	49.99612612
6.2395	49.99579363
6.2695	49.9953784
6.2995	49.99507287
6.3295	49.99511583
6.3595	49.99551442
6.3895	49.9962496
6.4195	49.99710556
6.4495	49.9979174
6.4795	49.99844073
6.5095	49.99862131
6.5395	49.99840103
6.5695	49.99789481
6.5995	49.99720839
6.6295	49.99659662
6.6595	49.99622621
6.6895	49.99628231
6.7195	49.99671731
6.7495	49.99741956
6.7795	49.99807841
6.8095	49.99849856
6.8395	49.9984845
6.8695	49.99809275
6.8995	49.99740653
6.9295	49.99669703
6.9595	49.9961944
6.9895	49.99615969
7.0195	49.99660614
7.0495	49.99744779
7.0795	49.99835895
7.1095	49.9990941
7.1395	49.99939795
7.1695	49.99928386
7.1995	49.99880786
7.2295	49.99822644
7.2595	49.99772498
7.2895	49.99752856
7.3195	49.99769701
7.3495	49.9981856
7.3795	49.99870556
7.4095	49.99905812
7.4395	49.99907261
7.4695	49.99889504
7.4995	49.99864672
7.5295	49.99855906
7.5595	49.99873174
7.5895	49.99927166
7.6195	50.00007669
7.6495	50.0009703
7.6795	50.00160427
7.7095	50.00181234
7.7395	50.00151759
7.7695	50.00096968
7.7995	50.0004065
7.8295	50.00014025
7.8595	50.00023247
7.8895	50.00070215
7.9195	50.00136218
7.9495	50.00204687
7.9795	50.00249266
8.0095	50.00260723
8.0395	50.00232829
8.0695	50.00182528
8.0995	50.00111521
8.1295	50.00081614
8.1595	50.00076705
8.1895	50.00109178
8.2195	50.00169433
8.2495	50.0024603
8.2795	50.00312813
8.3095	50.00355835
8.3395	50.00358118
8.3695	50.00318951
8.3995	50.00241791
8.4295	50.00151518
8.4595	50.00075555
8.4895	50.00046172
8.5195	50.00071415
8.5495	50.00146143
8.5795	50.00238451
8.6095	50.0032037
8.6395	50.00362156
8.6695	50.00360695
8.6995	50.00318553
8.7295	50.00258372
8.7595	50.00194338
8.7895	50.00148217
8.8195	50.00127287
8.8495	50.00143145
8.8795	50.00190452
8.9095	50.00262376
8.9395	50.00332928
8.9695	50.00378229
8.9995	50.00374497
9.0295	50.00322916
9.0595	50.00235639
9.0895	50.00144696
9.1195	50.00073792
9.1495	50.00042864
9.1795	50.00046993
9.2095	50.00078454
9.2395	50.00115475
9.2695	50.00148223
9.2995	50.00160809
9.3295	50.0015184
9.3595	50.00116385
9.3895	50.00065334
9.4195	50.00005974
9.4495	49.99954437
9.4795	49.99914737
9.5095	49.9989494
9.5395	49.99890152
9.5695	49.99902155
9.5995	49.99919652
9.6295	49.99938467
9.6595	49.99949627
9.6895	49.99955641
9.7195	49.99952547
9.7495	49.99946318
9.7795	49.99935077
9.8095	49.99926422
9.8395	49.9992051
9.8695	49.99927739
9.8995	49.99946335
9.9295	49.99979577
9.9595	50.00022737
9.9895	50.00077151
10.0195	50.01870321
10.0495	50.03380688
10.0795	50.03979858
10.1095	50.00365248
10.1395	49.95958071
10.1695	49.94578158
10.1995	49.95399795
10.2295	49.98084058
10.2595	50.02286934
10.2895	50.05168169
10.3195	50.04993183
10.3495	50.02670702
10.3795	49.99647621
10.4095	49.97292197
10.4395	49.97013628
10.4695	49.98884537
10.4995	50.01382487
10.5295	50.02900419
10.5595	50.02565124
10.5895	50.00430525
10.6195	49.97643511
10.6495	49.95867783
10.6795	49.96117575
10.7095	49.98255371
10.7395	50.01179961
10.7695	50.03392335
10.7995	50.03800596
10.8295	50.02373198
10.8595	50.00057782
10.8895	49.98179048
10.9195	49.97700677
10.9495	49.98723161
10.9795	50.00438329
11.0095	50.01670351
11.0395	50.01582715
11.0695	50.0016387
11.0995	49.98191759
11.1295	49.9679869
11.1595	49.96800976
11.1895	49.98253504
11.2195	50.00421766
11.2495	50.02218395
11.2795	50.02792505
11.3095	50.01992305
11.3395	50.00386754
11.3695	49.98917155
11.3995	49.98342368
11.4295	49.98843222
11.4595	49.99955353
11.4895	50.00881436
11.5195	50.00962223
11.5495	50.00072404
11.5795	49.98673662
11.6095	49.9756065
11.6395	49.97385583
11.6695	49.98297282
11.6995	49.99853162
11.7295	50.01288354
11.7595	50.01931432
11.7895	50.01565754
11.8195	50.00499785
11.8495	49.9937933
11.8795	49.98796515
11.9095	49.98977751
11.9395	49.99671672
11.9695	50.00343693
11.9995	50.0049332
12.0295	49.99966398
12.0595	49.99024176
12.0895	49.98206132
12.1195	49.98004247
12.1495	49.98592972
12.1795	49.99716479
12.2095	50.00847798
12.2395	50.01465321
12.2695	50.01342236
12.2995	50.0063301
12.3295	49.99776308
12.3595	49.99223819
12.3895	49.99203882
12.4195	49.99599296
12.4495	50.00055874
12.4795	50.00196144
12.5095	49.99863669
12.5395	49.99163873
12.5695	49.9857989
12.5995	49.98371804
12.6295	49.98737339
12.6595	49.99532682
12.6895	50.00398485
12.7195	50.0094115
12.7495	50.00959406
12.7795	50.0052481
12.8095	49.99930055
12.8395	49.99495881
12.8695	49.99403181
12.8995	49.99600994
12.9295	49.99870085
12.9595	49.99959171
12.9895	49.99751504
13.0195	49.99322417
13.0495	49.98905882
13.0795	49.98747199
13.1095	49.98976557
13.1395	49.99520916
13.1695	50.00156952
13.1995	50.00613091
13.2295	50.00722727
13.2595	50.00483413
13.2895	50.00062072
13.3195	49.99680261
13.3495	49.99502852
13.3795	49.99541341
13.4095	49.99676102
13.4395	49.99732212
13.4695	49.99609653
13.4995	49.99329323
13.5295	49.99036976
13.5595	49.98906509
13.5895	49.99052776
13.6195	49.99450077
13.6495	49.99947608
13.6795	50.00335782
13.7095	50.00471404
13.7395	50.00332287
13.7695	50.00030476
13.7995	49.99724882
13.8295	49.99545949
13.8595	49.99527207
13.8895	49.99605013
13.9195	49.99655632
13.9495	49.99585549
13.9795	49.993831
14.0095	49.99147267
14.0395	49.99017574
14.0695	49.99104361
14.0995	49.994081
14.1295	49.99827171
14.1595	50.00199735
14.1895	50.00394869
14.2195	50.00361669
14.2495	50.00161865
14.2795	49.99915133
14.3095	49.99742836
14.3395	49.99689729
14.3695	49.99719385
14.3995	49.99740787
14.4295	49.99685475
14.4595	49.99546701
14.4895	49.99395188
14.5195	49.9932522
14.5495	49.99406665
14.5795	49.99630923
14.6095	49.99928089
14.6395	50.00188088
14.6695	50.00328424
14.6995	50.0031599
14.7295	50.00191029
14.7595	50.00032211
14.7895	49.99919489
14.8195	49.99879415
14.8495	49.99883988
14.8795	49.99866456
14.9095	49.99786992
14.9395	49.99651786
14.9695	49.99528654
14.9995	49.99490837
15.0295	49.99587078
15.0595	49.99798233
15.0895	50.00058502
15.1195	50.0027482
15.1495	50.00377061
15.1795	50.00338384
15.2095	50.0020033
15.2395	50.00034727
15.2695	49.99918456
15.2995	49.99873755
15.3295	49.99875892
15.3595	49.99864533
15.3895	49.99799943
15.4195	49.99679926
15.4495	49.99553712
15.4795	49.99483577
15.5095	49.99523579
15.5395	49.99673194
15.5695	49.99885331
15.5995	50.0007629
15.6295	50.00180052
15.6595	50.0017219
15.6895	50.00083981
15.7195	49.99966733
15.7495	49.99875526
15.7795	49.99829284
15.8095	49.99818626
15.8395	49.99807098
15.8695	49.99771834
15.8995	49.99709202
15.9295	49.99651314
15.9595	49.99631486
15.9895	49.99680543
16.0195	49.99795612
16.0495	49.99952176
16.0795	50.00100176
16.1095	50.00197361
16.1395	50.00214632
16.1695	50.00158992
16.1995	50.00056703
16.2295	49.99949783
16.2595	49.99859606
16.2895	49.99794364
16.3195	49.99739254
16.3495	49.99683501
16.3795	49.99619373
16.4095	49.99561742
16.4395	49.99532546
16.4695	49.99564138
16.4995	49.99660569
16.5295	49.99804723
16.5595	49.99952792
16.5895	50.00066556
16.6195	50.00117659
16.6495	50.00105644
16.6795	50.00043438
16.7095	49.99963622
16.7395	49.99888477
16.7695	49.99832453
16.7995	49.99785966
16.8295	49.99738243
16.8595	49.99675819
16.8895	49.99607429
16.9195	49.99594068
16.9495	49.99568977
16.9795	49.99603039
17.0095	49.99690389
17.0395	49.99804456
17.0695	49.99922207
17.0995	50.00012085
17.1295	50.00061149
17.1595	50.00064481
17.1895	50.00037688
17.2195	49.99996602
17.2495	49.99960574
17.2795	49.99931529
17.3095	49.99909206
17.3395	49.99883609
17.3695	49.99855344
17.3995	49.99827083
17.4295	49.99815555
17.4595	49.99829158
17.4895	49.99875299
17.5195	49.99943219
17.5495	50.00019752
17.5795	50.00081764
17.6095	50.00117479
17.6395	50.00119577
17.6695	50.00100008
17.6995	50.00068674
17.7295	50.00039579
17.7595	50.00010291
17.7895	49.99980378
17.8195	49.99943866
17.8495	49.99907299
17.8795	49.99876413
17.9095	49.99865606
17.9395	49.99879404
17.9695	49.99921973
17.9995	49.99980952
18.0295	50.00044397
18.0595	50.00094304
18.0895	50.00125228
18.1195	50.00133291
18.1495	50.00131094
18.1795	50.00127384
18.2095	50.00131601
18.2395	50.00134168
18.2695	50.00120485
18.2995	50.00078202
18.3295	50.0001706
18.3595	49.99951956
18.3895	49.99907129
18.4195	49.99891918
18.4495	49.99909876
18.4795	49.99945172
18.5095	49.99981052
18.5395	50.00000026
18.5695	50.00006893
18.5995	50.00008327
18.6295	50.00018205
18.6595	50.00032915
18.6895	50.00048531
18.7195	50.00052947
18.7495	50.00049101
18.7795	50.00040812
18.8095	50.00038487
18.8395	50.00040551
18.8695	50.00043837
18.8995	50.00040357
18.9295	50.00033368
18.9595	50.00023501
18.9895	50.00019558
19.0195	50.00021834
19.0495	50.00030506
19.0795	50.00034336
19.1095	50.00029024
19.1395	50.00007629
19.1695	49.99974815
19.1995	49.99933583
19.2295	49.9989519
19.2595	49.99863888
19.2895	49.99845313
19.3195	49.99833336
19.3495	49.99831956
19.3795	49.99841469
19.4095	49.99865455
19.4395	49.99894348
19.4695	49.99917225
19.4995	49.99923408
19.5295	49.99919015
19.5595	49.99917249
19.5895	49.99934129
19.6195	49.99966029
19.6495	50.00003289
19.6795	50.00025709
19.7095	50.00025829
19.7395	49.99995916
19.7695	49.99935661
19.7995	49.99855107
19.8295	49.9978177
19.8595	49.99744656
19.8895	49.99759744
19.9195	49.99808783
19.9495	49.99863217
19.9795	49.99890719
20.0095	49.9988398
20.0395	49.99851472
20.0695	49.99820063
20.0995	49.99810594
20.1295	49.99836458
20.1595	49.99888564
20.1895	49.99947612
20.2195	49.99983216
20.2495	49.99977864
20.2795	49.99926984
20.3095	49.9985499
20.3395	49.99791768
20.3695	49.99768376
20.3995	49.99787651
20.4295	49.99835096
20.4595	49.9987818
20.4895	49.99896217
20.5195	49.99881201
20.5495	49.99853263
20.5795	49.99836796
20.6095	49.99855014
20.6395	49.99904298
20.6695	49.99965215
20.6995	50.00005211
20.7295	50.00008016
20.7595	49.99975745
20.7895	49.99934108
20.8195	49.9990612
20.8495	49.99904185
20.8795	49.99915632
20.9095	49.99926564
20.9395	49.99922445
20.9695	49.99909906
20.9995	49.99896908
21.0295	49.9989836
21.0595	49.99916971
21.0895	49.99952365
21.1195	49.9999082
21.1495	50.00024587
21.1795	50.00044813
21.2095	50.00055088
21.2395	50.00057368
21.2695	50.00059717
21.2995	50.00063068
21.3295	50.00069861
21.3595	50.00065306
21.3895	50.00042601
21.4195	49.99998459
21.4495	49.99948536
21.4795	49.99907513
21.5095	49.99889215
21.5395	49.99894644
21.5695	49.99928657
21.5995	49.99979237
21.6295	50.0003467
21.6595	50.00076066
21.6895	50.00101399
21.7195	50.00115709
21.7495	50.00134679
21.7795	50.00163536
21.8095	50.00203485
21.8395	50.00240799
21.8695	50.00265587
21.8995	50.00265343
21.9295	50.00242449
21.9595	50.0020156
21.9895	50.00160622
22.0195	50.0013292
22.0495	50.00132319
22.0795	50.00156631
22.1095	50.00199272
22.1395	50.00240372
22.1695	50.00264091
22.1995	50.00261642
22.2295	50.00245
22.2595	50.00232993
22.2895	50.00244185
22.3195	50.0027457
22.3495	50.00312741
22.3795	50.00337165
22.4095	50.00338073
22.4395	50.0031157
22.4695	50.00269493
22.4995	50.00228795
22.5295	50.00213275
22.5595	50.00236084
22.5895	50.0029758
22.6195	50.00374085
22.6495	50.00436689
22.6795	50.00458201
22.7095	50.00439949
22.7395	50.00396545
22.7695	50.00352654
22.7995	50.00322651
22.8295	50.00313019
22.8595	50.00315668
22.8895	50.00314042
22.9195	50.00292019
22.9495	50.00243704
22.9795	50.00178245
23.0095	50.00122684
23.0395	50.00096968
23.0695	50.00115792
23.0995	50.00168707
23.1295	50.00233641
23.1595	50.00282738
23.1895	50.00304305
23.2195	50.00296623
23.2495	50.00271077
23.2795	50.00236914
23.3095	50.00207568
23.3395	50.00189019
23.3695	50.0019263
23.3995	50.0021124
23.4295	50.00231237
23.4595	50.00217634
23.4895	50.0015813
23.5195	50.00065066
23.5495	49.99984185
23.5795	49.99956213
23.6095	49.99995841
23.6395	50.00074626
23.6695	50.00146146
23.6995	50.00165264
23.7295	50.00122382
23.7595	50.00042227
23.7895	49.99973959
23.8195	49.99953127
23.8495	49.99993611
23.8795	50.00072185
23.9095	50.00150676
23.9395	50.00191323
23.9695	50.00188465
23.9995	50.00159517
24.0295	50.00140343
24.0595	50.00143721
24.0895	50.00169862
24.1195	50.00200059
24.1495	50.00223997
24.1795	50.00234005
24.2095	50.00231356
24.2395	50.00216716
24.2695	50.0019845
24.2995	50.00182915
24.3295	50.00180394
24.3595	50.00189515
24.3895	50.00209104
24.4195	50.00230968
24.4495	50.00255507
24.4795	50.00281294
24.5095	50.00311226
24.5395	50.00339096
24.5695	50.00358149
24.5995	50.0036006
24.6295	50.0034753
24.6595	50.00324166
24.6895	50.0030045
24.7195	50.00279916
24.7495	50.0026914
24.7795	50.0026658
24.8095	50.00271784
24.8395	50.00276613
24.8695	50.00276745
24.8995	50.00269827
24.9295	50.00265527
24.9595	50.00275805
24.9895	50.00310747
25.0195	50.00362335
25.0495	50.00415711
25.0795	50.00449206
25.1095	50.00455211
25.1395	50.00432721
25.1695	50.00392458
25.1995	50.00347442
25.2295	50.00314579
25.2595	50.00299897
25.2895	50.00302627
25.3195	50.00308447
25.3495	50.00306425
25.3795	50.00288204
25.4095	50.00261723
25.4395	50.00236606
25.4695	50.00224317
25.4995	50.00225793
25.5295	50.00238728
25.5595	50.00252779
25.5895	50.00260237
25.6195	50.00251139
25.6495	50.00228567
25.6795	50.00198533
25.7095	50.00173762
25.7395	50.0015866
25.7695	50.00155096
25.7995	50.00155867
25.8295	50.00157239
25.8595	50.0015207
25.8895	50.00142523
25.9195	50.00130803
25.9495	50.00132613
25.9795	50.00157908
26.0095	50.00207469
26.0395	50.00262342
26.0695	50.00299669
26.0995	50.00302983
26.1295	50.00279253
26.1595	50.00249476
26.1895	50.0024082
26.2195	50.00262428
26.2495	50.00303299
26.2795	50.00333233
26.3095	50.00332501
26.3395	50.0029423
26.3695	50.00234542
26.3995	50.00176254
26.4295	50.00167023
26.4595	50.00163434
26.4895	50.00176407
26.5195	50.00180675
26.5495	50.0017018
26.5795	50.00148538
26.6095	50.00130691
26.6395	50.00128918
26.6695	50.00150228
26.6995	50.00186606
26.7295	50.00226779
26.7595	50.0024832
26.7895	50.00240521
26.8195	50.00204201
26.8495	50.00159537
26.8795	50.00125373
26.9095	50.00113606
26.9395	50.00118079
26.9695	50.00127775
26.9995	50.00126123
27.0295	50.00108857
27.0595	50.00079767
27.0895	50.0005625
27.1195	50.00052649
27.1495	50.00077454
27.1795	50.00121191
27.2095	50.00168561
27.2395	50.00197838
27.2695	50.00197113
27.2995	50.00164712
27.3295	50.00116499
27.3595	50.00073803
27.3895	50.00054888
27.4195	50.00058423
27.4495	50.00074639
27.4795	50.00086238
27.5095	50.00085982
27.5395	50.00073388
27.5695	50.00059956
27.5995	50.00058193
27.6295	50.00079999
27.6595	50.00121272
27.6895	50.00169854
27.7195	50.00204434
27.7495	50.00212731
27.7795	50.00190458
27.8095	50.00149241
27.8395	50.00102162
27.8695	50.00062484
27.8995	50.00033607
27.9295	50.00014511
27.9595	49.9998887
27.9895	49.9994779
28.0195	49.99890418
28.0495	49.99834854
28.0795	49.99799564
28.1095	49.9979592
28.1395	49.99819743
28.1695	49.99865533
28.1995	49.99914606
28.2295	49.99951499
28.2595	49.99962878
28.2895	49.99953447
28.3195	49.9993644
28.3495	49.99936032
28.3795	49.99965402
28.4095	50.00022712
28.4395	50.00084879
28.4695	50.00126164
28.4995	50.0012982
28.5295	50.00102443
28.5595	50.00055722
28.5895	50.00011824
28.6195	49.99985694
28.6495	49.99981514
28.6795	49.99984595
28.7095	49.99977801
28.7395	49.99944008
28.7695	49.99881099
28.7995	49.99799194
28.8295	49.99723578
28.8595	49.99685247
28.8895	49.99701531
28.9195	49.99758599
28.9495	49.99822468
28.9795	49.99853904
29.0095	49.99840077
29.0395	49.997955
29.0695	49.99760257
29.0995	49.99763814
29.1295	49.99812479
29.1595	49.9987294
29.1895	49.99903851
29.2195	49.99874732
29.2495	49.99789708
29.2795	49.99678114
29.3095	49.99583961
29.3395	49.99538714
29.3695	49.99555278
29.3995	49.99611858
29.4295	49.99674423
29.4595	49.99718105
29.4895	49.99741561
29.5195	49.99758004
29.5495	49.99747501
29.5795	49.99793322
29.6095	49.99906471
29.6395	49.99917014
29.6695	50.00013494
29.6995	49.99983367
29.7295	50.00023112
29.7595	49.9993922
29.7895	49.99944907
29.8195	49.9985854
29.8495	49.99889942
29.8795	49.99854851
29.9095	49.99873892
29.9395	49.99901678
29.9695	49.99938576
29.9995	49.99984276
30.0295	50.00036791
30.0595	50.00079947
30.0895	50.00098807
30.1195	50.00088633
30.1495	50.00061382
30.1795	50.00034397
30.2095	50.00016511
30.2395	50.00005829
30.2695	49.9999493
30.2995	49.99975834
30.3295	49.9994774
30.3595	49.99916906
30.3895	49.99897068
30.4195	49.9990264
30.4495	49.99945389
30.4795	50.00025043
30.5095	50.00124929
30.5395	50.00214331
30.5695	50.00258301
30.5995	50.00243504
30.6295	50.00184381
30.6595	50.00118237
30.6895	50.00102085
30.7195	50.0009897
30.7495	50.00111258
30.7795	50.00105787
30.8095	50.000654
30.8395	49.99997455
30.8695	49.99932896
30.8995	49.99909024
30.9295	49.99946802
30.9595	50.00043508
30.9895	50.0017068
31.0195	50.00287041
31.0495	50.0035688
31.0795	50.00368655
31.1095	50.00339538
31.1395	50.00300544
31.1695	50.00275488
31.1995	50.00272038
31.2295	50.00278305
31.2595	50.00269627
31.2895	50.00227555
31.3195	50.00153409
31.3495	50.00070633
31.3795	50.00012668
31.4095	50.00003712
31.4395	50.00045386
31.4695	50.00115287
31.4995	50.00180731
31.5295	50.00216379
31.5595	50.00221793
31.5895	50.00213474
31.6195	50.00211495
31.6495	50.00219246
31.6795	50.00223408
31.7095	50.0020732
31.7395	50.00159767
31.7695	50.00080514
31.7995	49.9998395
31.8295	49.99892919
31.8595	49.99831283
31.8895	49.99809344
31.9195	49.99819796
31.9495	49.99851607
31.9795	49.99895327
32.0095	49.99942167
32.0395	49.99984921
32.0695	50.00016161
32.0995	50.00036245
32.1295	50.00049898
32.1595	50.0006089
32.1895	50.00067472
32.2195	50.00062695
32.2495	50.00041241
32.2795	50.00003302
32.3095	49.99954487
32.3395	49.99904876
32.3695	49.99865218
32.3995	49.99845104
32.4295	49.9984971
32.4595	49.9988005
32.4895	49.99930481
32.5195	49.99990406
32.5495	50.00045395
32.5795	50.00083492
32.6095	50.00100724
32.6395	50.00100587
32.6695	50.00089789
32.6995	50.0007311
32.7295	50.00050369
32.7595	50.00015966
32.7895	49.99965978
32.8195	49.99903736
32.8495	49.99842267
32.8795	49.99798954
32.9095	49.99786118
32.9395	49.99805952
32.9695	49.99850002
32.9995	49.99903354
33.0295	49.99951134
33.0595	49.99983605
33.0895	49.99999207
33.1195	50.00002819
33.1495	50.0000258
33.1795	50.00003537
33.2095	50.00002967
33.2395	49.99995798
33.2695	49.99982176
33.2995	49.99965326
33.3295	49.99950605
33.3595	49.99936964
33.3895	49.99925985
33.4195	49.99923727
33.4495	49.99939023
33.4795	49.99976535
33.5095	50.00030268
33.5395	50.00084658
33.5695	50.00120582
33.5995	50.00126346
33.6295	50.00102213
33.6595	50.0005704
33.6895	50.00004919
33.7195	49.99958871
33.7495	49.9992946
33.7795	49.99920232
33.8095	49.99924975
33.8395	49.99935109
33.8695	49.99947431
33.8995	49.99964824
33.9295	49.99994708
33.9595	50.00046984
33.9895	50.0012393
34.0195	50.00216181
34.0495	50.00302383
34.0795	50.00360105
34.1095	50.00378707
34.1395	50.00359544
34.1695	50.00309386
34.1995	50.00243776
34.2295	50.00179812
34.2595	50.0013232
34.2895	50.00105007
34.3195	50.00091044
34.3495	50.00078318
34.3795	50.00059438
34.4095	50.00038307
34.4395	50.00026024
34.4695	50.00031134
34.4995	50.00055949
34.5295	50.00093999
34.5595	50.0013857
34.5895	50.00177847
34.6195	50.00198282
34.6495	50.0018777
34.6795	50.00143603
34.7095	50.00077158
34.7395	50.00006569
34.7695	49.99945699
34.7995	49.99902018
34.8295	49.99876385
34.8595	49.99874964
34.8895	49.99898162
34.9195	49.99939023
34.9495	49.99987284
34.9795	50.00034979
35.0095	50.00079555
35.0395	50.0012155
35.0695	50.00159691
35.0995	50.00191927
35.1295	50.00213965
35.1595	50.002186
35.1895	50.0020054
35.2195	50.00160494
35.2495	50.0010947
35.2795	50.00063925
35.3095	50.0003647
35.3395	50.00031809
35.3695	50.00046452
35.3995	50.00073581
35.4295	50.00108528
35.4595	50.00156529
35.4895	50.00223167
35.5195	50.0030766
35.5495	50.00398821
35.5795	50.00479568
35.6095	50.00535463
35.6395	50.00557414
35.6695	50.00541253
35.6995	50.0049564
35.7295	50.00436237
35.7595	50.00372688
35.7895	50.00310011
35.8195	50.00250509
35.8495	50.00202517
35.8795	50.0017698
35.9095	50.00178342
35.9395	50.00199517
35.9695	50.00221082
35.9995	50.00230788
36.0295	50.0022937
36.0595	50.00234802
36.0895	50.00261287
36.1195	50.00306881
36.1495	50.00355585
36.1795	50.00385984
36.2095	50.00382166
36.2395	50.00340551
36.2695	50.00269211
36.2995	50.00191057
36.3295	50.00133626
36.3595	50.0012249
36.3895	50.00162311
36.4195	50.0023407
36.4495	50.00296257
36.4795	50.0031096
36.5095	50.00270909
36.5395	50.00205069
36.5695	50.00164236
36.5995	50.00180182
36.6295	50.00246857
36.6595	50.00323765
36.6895	50.00362183
36.7195	50.00334696
36.7495	50.00250247
36.7795	50.00149403
36.8095	50.0008193
36.8395	50.00082236
36.8695	50.00154107
36.8995	50.00265588
36.9295	50.00366486
36.9595	50.00409121
36.9895	50.00379797
37.0195	50.0030552
37.0495	50.0023818
37.0795	50.002222
37.1095	50.00266372
37.1395	50.0033619
37.1695	50.00370416
37.1995	50.00325878
37.2295	50.00204526
37.2595	50.00063753
37.2895	49.99974213
37.3195	49.99978784
37.3495	50.00067766
37.3795	50.00188511
37.4095	50.00279182
37.4395	50.00304902
37.4695	50.00276448
37.4995	50.00200332
37.5295	50.00248036
37.5595	50.00300825
37.5895	50.00386136
37.6195	50.0046467
37.6495	50.00491907
37.6795	50.00448509
37.7095	50.00352041
37.7395	50.00245795
37.7695	50.00176793
37.7995	50.00172023
37.8295	50.00224729
37.8595	50.00303877
37.8895	50.00371613
37.9195	50.00403658
37.9495	50.00396637
37.9795	50.00369068
38.0095	50.0035044
38.0395	50.00357548
38.0695	50.00378304
38.0995	50.0038586
38.1295	50.00355084
38.1595	50.00287776
38.1895	50.00203162
38.2195	50.001267
38.2495	50.0007784
38.2795	50.00063457
38.3095	50.00077715
38.3395	50.00110832
38.3695	50.00158347
38.3995	50.00217414
38.4295	50.00283945
38.4595	50.0034193
38.4895	50.00377492
38.5195	50.00385839
38.5495	50.00375414
38.5795	50.00359381
38.6095	50.00342889
38.6395	50.00323006
38.6695	50.00294091
38.6995	50.00253547
38.7295	50.00207061
38.7595	50.00170513
38.7895	50.00162289
38.8195	50.00194318
38.8495	50.00258413
38.8795	50.00331957
38.9095	50.00392889
38.9395	50.00429322
38.9695	50.00442447
38.9995	50.00440028
39.0295	50.0043042
39.0595	50.00425375
39.0895	50.00427132
39.1195	50.0042773
39.1495	50.00405264
39.1795	50.00343091
39.2095	50.00250067
39.2395	50.00160766
39.2695	50.0012048
39.2995	50.00152644
39.3295	50.00245922
39.3595	50.00362137
39.3895	50.00456155
39.4195	50.00499375
39.4495	50.00491657
39.4795	50.0045821
39.5095	50.00432479
39.5395	50.004343
39.5695	50.00456522
39.5995	50.00474251
39.6295	50.0046148
39.6595	50.00412206
39.6895	50.00341886
39.7195	50.00279754
39.7495	50.00250255
39.7795	50.00262187
39.8095	50.00307184
39.8395	50.00363896
39.8695	50.00407569
39.8995	50.0042368
39.9295	50.00413059
39.9595	50.00389934
39.9895	50.00370076
40.0195	50.00718843
40.0495	50.01044113
40.0795	50.00989072
40.1095	49.9979869
40.1395	49.98658154
40.1695	49.98570494
40.1995	49.99394854
40.2295	50.00708502
40.2595	50.02116523
40.2895	50.02499721
40.3195	50.01615807
40.3495	50.00101114
40.3795	49.98782734
40.4095	49.98291512
40.4395	49.98877323
40.4695	50.001285
40.4995	50.01246432
40.5295	50.01673116
40.5595	50.01342615
40.5895	50.00602254
40.6195	49.99994168
40.6495	49.99880826
40.6795	50.00190049
40.7095	50.00541445
40.7395	50.00569538
40.7695	50.00187384
40.7995	49.99651355
40.8295	49.99397534
40.8595	49.99712563
40.8895	50.00513559
40.9195	50.01379095
40.9495	50.01801814
40.9795	50.0150088
41.0095	50.0060941
41.0395	49.99601251
41.0695	49.99009341
41.0995	49.99117859
41.1295	49.99812711
41.1595	50.00668556
41.1895	50.01219824
41.2195	50.01229576
41.2495	50.0079593
41.2795	50.00244516
41.3095	49.99900419
41.3395	49.99889449
41.3695	50.00096599
41.3995	50.00280865
41.4295	50.00270067
41.4595	50.00085324
41.4895	49.99918407
41.5195	49.99978687
41.5495	50.00327525
41.5795	50.00811302
41.6095	50.01148407
41.6395	50.01105497
41.6695	50.00652928
41.6995	50.00001574
41.7295	49.99486139
41.7595	49.9937159
41.7895	49.99699741
41.8195	50.00271925
41.8495	50.00779459
41.8795	50.00984096
41.9095	50.008432
41.9395	50.00501431
41.9695	50.0017304
41.9995	50.0000787
42.0295	50.00013436
42.0595	50.00085187
42.0895	50.00102019
42.1195	50.0002381
42.1495	49.99923089
42.1795	49.99924438
42.2095	50.00102746
42.2395	50.00410479
42.2695	50.00693205
42.2995	50.00777914
42.3295	50.00587589
42.3595	50.00198318
42.3895	49.9980625
42.4195	49.99616328
42.4495	49.99722665
42.4795	50.00056021
42.5095	50.00431571
42.5395	50.0065921
42.5695	50.00653752
42.5995	50.00464192
42.6295	50.00229251
42.6595	50.00075322
42.6895	50.00050171
42.7195	50.00107482
42.7495	50.00157351
42.7795	50.00136199
42.8095	50.00052991
42.8395	49.99980578
42.8695	50.00002611
42.8995	50.00143219
42.9295	50.00343259
42.9595	50.00489653
42.9895	50.0049838
43.0195	50.00347348
43.0495	50.00112036
43.0795	49.99926736
43.1095	49.9989289
43.1395	50.00023363
43.1695	50.00235838
43.1995	50.00408303
43.2295	50.00450231
43.2595	50.00350554
43.2895	50.00174882
43.3195	50.00017948
43.3495	49.99950752
43.3795	49.99983782
43.4095	50.00071532
43.4395	50.00150831
43.4695	50.00184443
43.4995	50.00180458
43.5295	50.00175982
43.5595	50.00195935
43.5895	50.00231532
43.6195	50.00242611
43.6495	50.00191816
43.6795	50.00076003
43.7095	49.99937361
43.7395	49.99845309
43.7695	49.998577
43.7995	49.99983369
43.8295	50.00172177
43.8595	50.00338134
43.8895	50.00405415
43.9195	50.00347748
43.9495	50.0020433
43.9795	50.00054814
44.0095	49.99974446
44.0395	49.99994617
44.0695	50.00091774
44.0995	50.00210117
44.1295	50.00295586
44.1595	50.00314962
44.1895	50.00271086
44.2195	50.00190648
44.2495	50.00112307
44.2795	50.00063616
44.3095	50.00049578
44.3395	50.00058649
44.3695	50.00074484
44.3995	50.00093787
44.4295	50.00121846
44.4595	50.00157054
44.4895	50.00183276
44.5195	50.00174015
44.5495	50.001184
44.5795	50.00032268
44.6095	49.99953522
44.6395	49.99923143
44.6695	49.99959553
44.6995	50.00051443
44.7295	50.00159813
44.7595	50.00239282
44.7895	50.00257078
44.8195	50.00208758
44.8495	50.00116955
44.8795	50.00019343
44.9095	49.99952398
44.9395	49.99935008
44.9695	49.99966088
44.9995	50.0002514
45.0295	50.00086971
45.0595	50.00129586
45.0895	50.00145006
45.1195	50.00135812
45.1495	50.00107655
45.1795	50.00062964
45.2095	50.00003083
45.2395	49.99933522
45.2695	49.99869025
45.2995	49.99829933
45.3295	49.99834417
45.3595	49.9989304
45.3895	49.99995123
45.4195	50.00109276
45.4495	50.00197972
45.4795	50.00234835
45.5095	50.00217593
45.5395	50.00161943
45.5695	50.00087148
45.5995	50.00013015
45.6295	49.9995345
45.6595	49.99918367
45.6895	49.99911507
45.7195	49.99931904
45.7495	49.99983748
45.7795	50.0006992
45.8095	50.00181773
45.8395	50.00295011
45.8695	50.00374953
45.8995	50.00395635
45.9295	50.00352461
45.9595	50.00262341
45.9895	50.00160101
46.0195	50.00083951
46.0495	50.00063872
46.0795	50.00109051
46.1095	50.00204904
46.1395	50.0031629
46.1695	50.00397875
46.1995	50.00418455
46.2295	50.00370694
46.2595	50.00272866
46.2895	50.0015656
46.3195	50.00054038
46.3495	49.99992188
46.3795	49.99986291
46.4095	50.00037326
46.4395	50.0013108
46.4695	50.00241464
46.4995	50.00335849
46.5295	50.003858
46.5595	50.00380685
46.5895	50.00329266
46.6195	50.00256158
46.6495	50.00188833
46.6795	50.00148588
46.7095	50.00147239
46.7395	50.00183171
46.7695	50.00244965
46.7995	50.0031232
46.8295	50.00364732
46.8595	50.00385495
46.8895	50.00370003
46.9195	50.00325279
46.9495	50.00263829
46.9795	50.00198469
47.0095	50.00141373
47.0395	50.00105555
47.0695	50.00107807
47.0995	50.00154816
47.1295	50.00239457
47.1595	50.00335017
47.1895	50.00409028
47.2195	50.00434812
47.2495	50.00404075
47.2795	50.00329023
47.3095	50.00237387
47.3395	50.0016272
47.3695	50.00133618
47.3995	50.00162081
47.4295	50.00239067
47.4595	50.00331446
47.4895	50.0040079
47.5195	50.00418136
47.5495	50.00374389
47.5795	50.00280966
47.6095	50.00164447
47.6395	50.00057917
47.6695	49.99992973
47.6995	49.99986383
47.7295	50.00037446
47.7595	50.00131798
47.7895	50.00244398
47.8195	50.00345379
47.8495	50.00410349
47.8795	50.00426379
47.9095	50.00395745
47.9395	50.00334118
47.9695	50.0026585
47.9995	50.00217145
48.0295	50.00207499
48.0595	50.00239183
48.0895	50.00299876
48.1195	50.00367167
48.1495	50.00413609
48.1795	50.00416574
48.2095	50.00389776
48.2395	50.00294774
48.2695	50.00185286
48.2995	50.00087033
48.3295	50.00023576
48.3595	50.00018276
48.3895	50.00079359
48.4195	50.00194151
48.4495	50.00330899
48.4795	50.004494
48.5095	50.00516798
48.5395	50.0051586
48.5695	50.00449942
48.5995	50.00341867
48.6295	50.00226378
48.6595	50.0013305
48.6895	50.00082697
48.7195	50.00082016
48.7495	50.00130725
48.7795	50.00218749
48.8095	50.00323994
48.8395	50.00416289
48.8695	50.00464801
48.8995	50.00453312
48.9295	50.00385025
48.9595	50.00276342
48.9895	50.00154551
49.0195	50.00049505
49.0495	49.9999326
49.0795	50.00007598
49.1095	50.00092282
49.1395	50.00221841
49.1695	50.00351184
49.1995	50.0043585
49.2295	50.00446888
49.2595	50.00378764
49.2895	50.00251262
49.3195	50.0010211
49.3495	49.99978166
49.3795	49.99918826
49.4095	49.99942124
49.4395	50.00040066
49.4695	50.0018403
49.4995	50.00331706
49.5295	50.00441218
49.5595	50.0048137
49.5895	50.00443736
49.6195	50.00344027
49.6495	50.00210138
49.6795	50.00073865
49.7095	49.99966673
49.7395	49.99912648
49.7695	49.99925685
49.7995	49.99998599
49.8295	50.00106045
49.8595	50.00211177
49.8895	50.00278999
49.9195	50.00286845
49.9495	50.0023108
49.9795	50.00127281
50.0095	50.00006073
50.0395	49.99906024
50.0695	49.99865918
50.0995	49.99904422
50.1295	50.00013847
50.1595	50.00156772
50.1895	50.0028508
50.2195	50.00356633
50.2495	50.00344177
50.2795	50.00243801
50.3095	50.0007952
50.3395	49.99900412
50.3695	49.99772152
50.3995	49.99742628
50.4295	49.99825226
50.4595	49.99983365
50.4895	50.00154914
50.5195	50.00275986
50.5495	50.00314311
50.5795	50.00274149
50.6095	50.00184428
50.6395	50.00085462
50.6695	50.00013668
50.6995	49.99995073
50.7295	50.00038399
50.7595	50.00131584
50.7895	50.00247405
50.8195	50.00351897
50.8495	50.00410987
50.8795	50.00401905
50.9095	50.00324486
50.9395	50.00203682
50.9695	50.00085757
50.9995	50.00014562
51.0295	50.00016284
51.0595	50.00082506
51.0895	50.00182545
51.1195	50.00276368
51.1495	50.00337399
51.1795	50.00357265
51.2095	50.00341142
51.2395	50.00302846
51.2695	50.00258581
51.2995	50.00225194
51.3295	50.00214027
51.3595	50.00217153
51.3895	50.00219823
51.4195	50.00208053
51.4495	50.00183232
51.4795	50.0015796
51.5095	50.00144839
51.5395	50.00146808
51.5695	50.00151615
51.5995	50.00145615
51.6295	50.00122265
51.6595	50.00098235
51.6895	50.00094724
51.7195	50.00125218
51.7495	50.00188044
51.7795	50.00267935
51.8095	50.00345199
51.8395	50.00399413
51.8695	50.0041421
51.8995	50.00385522
51.9295	50.00322456
51.9595	50.00238892
51.9895	50.00153551
52.0195	50.00084573
52.0495	50.00039443
52.0795	50.00013686
52.1095	49.99997209
52.1395	49.99979
52.1695	49.99953424
52.1995	49.99917311
52.2295	49.99872415
52.2595	49.99830288
52.2895	49.99803463
52.3195	49.99799089
52.3495	49.9982222
52.3795	49.9987245
52.4095	49.99941192
52.4395	50.00014019
52.4695	50.00076001
52.4995	50.00115843
52.5295	50.00129749
52.5595	50.00120908
52.5895	50.00099519
52.6195	50.0007878
52.6495	50.00066177
52.6795	50.00062081
52.7095	50.00064471
52.7395	50.0006999
52.7695	50.00076664
52.7995	50.00082014
52.8295	50.00085156
52.8595	50.00090828
52.8895	50.00104458
52.9195	50.00128317
52.9495	50.00157126
52.9795	50.00180507
53.0095	50.00190424
53.0395	50.00186872
53.0695	50.00182472
53.0995	50.00189882
53.1295	50.00216179
53.1595	50.00251117
53.1895	50.002796
53.2195	50.00288734
53.2495	50.00270469
53.2795	50.00223835
53.3095	50.00157064
53.3395	50.00083927
53.3695	50.00019645
53.3995	49.99975821
53.4295	49.99958184
53.4595	49.99967725
53.4895	49.99998217
53.5195	50.0003696
53.5495	50.00073467
53.5795	50.00101094
53.6095	50.00116561
53.6395	50.00116267
53.6695	50.00093586
53.6995	50.00048289
53.7295	49.99988617
53.7595	49.99933533
53.7895	49.99901967
53.8195	49.99904488
53.8495	49.9993952
53.8795	49.99994026
53.9095	50.00049652
53.9395	50.00091432
53.9695	50.0011666
53.9995	50.00128111
54.0295	50.00132804
54.0595	50.00137566
54.0895	50.00148801
54.1195	50.0017012
54.1495	50.00195124
54.1795	50.00210939
54.2095	50.00208298
54.2395	50.0018317
54.2695	50.00137747
54.2995	50.00086784
54.3295	50.00025593
54.3595	49.9998534
54.3895	49.99979693
54.4195	50.00010949
54.4495	50.00072029
54.4795	50.00147552
54.5095	50.00218645
54.5395	50.00266049
54.5695	50.00274353
54.5995	50.00240178
54.6295	50.00173815
54.6595	50.0009368
54.6895	50.00021895
54.7195	49.99977048
54.7495	49.9997683
54.7795	50.00029738
54.8095	50.00127743
54.8395	50.00243174
54.8695	50.0033289
54.8995	50.00362184
54.9295	50.0031739
54.9595	50.00210944
54.9895	50.00075248
55.0195	49.99950327
55.0495	49.99873341
55.0795	49.99865861
55.1095	49.99927312
55.1395	50.00036053
55.1695	50.00158708
55.1995	50.00258484
55.2295	50.00308333
55.2595	50.00302667
55.2895	50.00255233
55.3195	50.0019186
55.3495	50.00140971
55.3795	50.0012426
55.4095	50.00152312
55.4395	50.00220916
55.4695	50.00313724
55.4995	50.00406996
55.5295	50.00477939
55.5595	50.00510221
55.5895	50.00500338
55.6195	50.00457521
55.6495	50.00396244
55.6795	50.00331986
55.7095	50.00280956
55.7395	50.00253733
55.7695	50.00252398
55.7995	50.00270389
55.8295	50.00295302
55.8595	50.00310013
55.8895	50.00300924
55.9195	50.00262271
55.9495	50.00205833
55.9795	50.00153913
56.0095	50.00127019
56.0395	50.00138368
56.0695	50.00192647
56.0995	50.00280785
56.1295	50.00382734
56.1595	50.00467576
56.1895	50.00509465
56.2195	50.00496501
56.2495	50.00433215
56.2795	50.00338172
56.3095	50.00239574
56.3395	50.0016466
56.3695	50.0013126
56.3995	50.00143081
56.4295	50.00191104
56.4595	50.00262346
56.4895	50.00339347
56.5195	50.00403171
56.5495	50.00441978
56.5795	50.00453238
56.6095	50.00443509
56.6395	50.0042134
56.6695	50.00390917
56.6995	50.0035791
56.7295	50.00329239
56.7595	50.0031159
56.7895	50.00308783
56.8195	50.00319624
56.8495	50.00343335
56.8795	50.00377957
56.9095	50.00418571
56.9395	50.00454396
56.9695	50.00468942
56.9995	50.00452057
57.0295	50.00405105
57.0595	50.00344301
57.0895	50.002915
57.1195	50.0026489
57.1495	50.0027444
57.1795	50.00318266
57.2095	50.00384186
57.2395	50.00451796
57.2695	50.00498383
57.2995	50.00508066
57.3295	50.00477893
57.3595	50.00419838
57.3895	50.00355234
57.4195	50.00312082
57.4495	50.00302104
57.4795	50.00334364
57.5095	50.00403578
57.5395	50.00488777
57.5695	50.00556432
57.5995	50.00578466
57.6295	50.00543631
57.6595	50.0046483
57.6895	50.00370217
57.7195	50.00291421
57.7495	50.00253962
57.7795	50.00268629
57.8095	50.00329937
57.8395	50.00418665
57.8695	50.0051041
57.8995	50.0058041
57.9295	50.00611111
57.9595	50.00591435
57.9895	50.00525328
58.0195	50.00430666
58.0495	50.00333571
58.0795	50.00259174
58.1095	50.00225024
58.1395	50.0023537
58.1695	50.00281586
58.1995	50.00343743
58.2295	50.00399604
58.2595	50.00438836
58.2895	50.00459604
58.3195	50.00465306
58.3495	50.00459578
58.3795	50.0044547
58.4095	50.00428943
58.4395	50.00416187
58.4695	50.00412693
58.4995	50.00420429
58.5295	50.0043885
58.5595	50.00467718
58.5895	50.00505019
58.6195	50.00545551
58.6495	50.00578664
58.6795	50.0059219
58.7095	50.00580931
58.7395	50.00547478
58.7695	50.0050228
58.7995	50.00458695
58.8295	50.00429279
58.8595	50.004198
58.8895	50.00429616
58.9195	50.00451516
58.9495	50.004716
58.9795	50.00473931
59.0095	50.00449126
59.0395	50.00400494
59.0695	50.00348114
59.0995	50.00312694
59.1295	50.0030956
59.1595	50.00344554
59.1895	50.00412205
59.2195	50.00496487
59.2495	50.00573897
59.2795	50.00621073
59.3095	50.00625372
59.3395	50.00588459
59.3695	50.00500377
59.3995	50.00448816
59.4295	50.00414727
59.4595	50.00409504
59.4895	50.00433568
59.5195	50.00476833
59.5495	50.0052105
59.5795	50.00545942
59.6095	50.00538346
59.6395	50.00494424
59.6695	50.00420918
59.6995	50.00333049
59.7295	50.00251881
59.7595	50.0020459
59.7895	50.00209723
59.8195	50.00268018
59.8495	50.00357082
59.8795	50.00440076
59.9095	50.00483825
59.9395	50.00466378
59.9695	50.00382419
59.9995	50.00246925
60.0295	50.00092308
60.0595	49.99964201
60.0895	49.99901048
60.1195	49.99919263
60.1495	50.00013959
60.1795	50.00159264
60.2095	50.00314862
60.2395	50.00438707
60.2695	50.00501698
60.2995	50.00494452
60.3295	50.00429342
60.3595	50.00329676
60.3895	50.00227527
60.4195	50.00154031
60.4495	50.00128529
60.4795	50.00152574
60.5095	50.00212582
60.5395	50.00286518
60.5695	50.00355063
60.5995	50.00401228
60.6295	50.00415439
60.6595	50.00393959
60.6895	50.00343738
60.7195	50.00279828
60.7495	50.00216343
60.7795	50.00162462
60.8095	50.00124451
60.8395	50.00108619
60.8695	50.00126518
60.8995	50.0017909
60.9295	50.00255984
60.9595	50.0033383
60.9895	50.00388866
61.0195	50.00404793
61.0495	50.00375558
61.0795	50.00306752
61.1095	50.00216588
61.1395	50.00132324
61.1695	50.00086107
61.1995	50.0009708
61.2295	50.00165797
61.2595	50.00271538
61.2895	50.00382478
61.3195	50.00465918
61.3495	50.00499789
61.3795	50.00478205
61.4095	50.00413304
61.4395	50.00328209
61.4695	50.00248365
61.4995	50.00195993
61.5295	50.00184443
61.5595	50.00213905
61.5895	50.00272316
61.6195	50.00338403
61.6495	50.00384706
61.6795	50.00386784
61.7095	50.00335367
61.7395	50.00241294
61.7695	50.00136047
61.7995	50.00053547
61.8295	50.00020138
61.8595	50.00047412
61.8895	50.00128516
61.9195	50.00239567
61.9495	50.00348229
61.9795	50.00423389
62.0095	50.00445993
62.0395	50.0040926
62.0695	50.00316259
62.0995	50.00186509
62.1295	50.00050594
62.1595	49.99938538
62.1895	49.99871986
62.2195	49.99857421
62.2495	49.99892919
62.2795	49.99966301
62.3095	50.00054434
62.3395	50.00130064
62.3695	50.00171409
62.3995	50.00167802
62.4295	50.00123283
62.4595	50.00053101
62.4895	49.99980125
62.5195	49.99926941
62.5495	49.99912225
62.5795	49.99943531
62.6095	50.00014145
62.6395	50.0010519
62.6695	50.00193182
62.6995	50.00256065
62.7295	50.00280799
62.7595	50.00266025
62.7895	50.00223109
62.8195	50.00171369
62.8495	50.00132306
62.8795	50.00122045
62.9095	50.00147498
62.9395	50.00203621
62.9695	50.00245185
62.9995	50.00326811
63.0295	50.00383612
63.0595	50.0041046
63.0895	50.00411869
63.1195	50.00398498
63.1495	50.00378252
63.1795	50.0035501
63.2095	50.00333878
63.2395	50.00320275
63.2695	50.003215
63.2995	50.00339723
63.3295	50.00372451
63.3595	50.00413643
63.3895	50.00455789
63.4195	50.00490413
63.4495	50.00500545
63.4795	50.00468229
63.5095	50.00389957
63.5395	50.00281927
63.5695	50.0018166
63.5995	50.00123209
63.6295	50.00125905
63.6595	50.00182815
63.6895	50.00269294
63.7195	50.00351895
63.7495	50.00401949
63.7795	50.0040288
63.8095	50.00354653
63.8395	50.00275246
63.8695	50.00198872
63.8995	50.00157493
63.9295	50.00170287
63.9595	50.00230718
63.9895	50.00316134
64.0195	50.00396236
64.0495	50.00439829
64.0795	50.00424638
64.1095	50.00348109
64.1395	50.00227577
64.1695	50.0009637
64.1995	49.99989596
64.2295	49.99934574
64.2595	49.99944796
64.2895	50.00014367
64.3195	50.00118284
64.3495	50.00215816
64.3795	50.00264402
64.4095	50.00238837
64.4395	50.00142318
64.4695	50.0001074
64.4995	49.99889823
64.5295	49.9982053
64.5595	49.99824042
64.5895	49.99898048
64.6195	50.00017486
64.6495	50.0013818
64.6795	50.00211926
64.7095	50.00207432
64.7395	50.00118664
64.7695	49.99966991
64.7995	49.99792173
64.8295	49.99641786
64.8595	49.99563211
64.8895	49.99582639
64.9195	49.99694109
64.9495	49.99864009
64.9795	50.00041486
65.0095	50.00175632
65.0395	50.0022672
65.0695	50.00175091
65.0995	50.00032891
65.1295	49.99841704
65.1595	49.99663205
65.1895	49.99555103
65.2195	49.9955045
65.2495	49.99648667
65.2795	49.99816073
65.3095	49.99999002
65.3395	50.00139649
65.3695	50.00194518
65.3995	50.00147951
65.4295	50.00017791
65.4595	49.99851288
65.4895	49.99706969
65.5195	49.99633799
65.5495	49.99657203
65.5795	49.99770973
65.6095	49.99941309
65.6395	50.0011361
65.6695	50.00227056
65.6995	50.00240467
65.7295	50.00147485
65.7595	49.99984241
65.7895	49.9981049
65.8195	49.99686562
65.8495	49.99653288
65.8795	49.99719512
65.9095	49.99863103
65.9395	50.00036581
65.9695	50.00182247
65.9995	50.00252574
66.0295	50.00226267
66.0595	50.00115036
66.0895	49.99957887
66.1195	49.99806369
66.1495	49.99709594
66.1795	49.9969784
66.2095	49.99774194
66.2395	49.99911438
66.2695	50.00060208
66.2995	50.00168606
66.3295	50.0020182
66.3595	50.00162066
66.3895	50.00078134
66.4195	49.99991021
66.4495	49.99937802
66.4795	49.99940206
66.5095	50.00002262
66.5395	50.00106626
66.5695	50.00219383
66.5995	50.00304499
66.6295	50.00335992
66.6595	50.00302468
66.6895	50.00213096
66.7195	50.00093963
66.7495	49.99985643
66.7795	49.99927649
66.8095	49.99942831
66.8395	50.00026514
66.8695	50.00146163
66.8995	50.00258251
66.9295	50.00324704
66.9595	50.00329001
66.9895	50.00276808
67.0195	50.00190638
67.0495	50.00098421
67.0795	50.00024854
67.1095	49.9998835
67.1395	49.99999706
67.1695	50.00065563
67.1995	50.0017553
67.2295	50.00305454
67.2595	50.00420426
67.2895	50.00490654
67.3195	50.00500729
67.3495	50.0044842
67.3795	50.00345626
67.4095	50.00220014
67.4395	50.00106089
67.4695	50.00036372
67.4995	50.00028064
67.5295	50.00081286
67.5595	50.00191124
67.5895	50.00339372
67.6195	50.0049575
67.6495	50.00622878
67.6795	50.00688846
67.7095	50.00682435
67.7395	50.006158
67.7695	50.00521602
67.7995	50.00439555
67.8295	50.00404456
67.8595	50.00434189
67.8895	50.00525981
67.9195	50.00657057
67.9495	50.00788399
67.9795	50.00877952
68.0095	50.00898657
68.0395	50.00843697
68.0695	50.00726786
68.0995	50.0057978
68.1295	50.00444864
68.1595	50.00368851
68.1895	50.00374183
68.2195	50.00481053
68.2495	50.00636459
68.2795	50.00778165
68.3095	50.0085085
68.3395	50.00823157
68.3695	50.00698601
68.3995	50.00510637
68.4295	50.00312598
68.4595	50.0016487
68.4895	50.00111948
68.5195	50.00166556
68.5495	50.00304936
68.5795	50.00475591
68.6095	50.00619165
68.6395	50.00689238
68.6695	50.0067013
68.6995	50.00574653
68.7295	50.00439332
68.7595	50.00311084
68.7895	50.00233181
68.8195	50.00231083
68.8495	50.00303331
68.8795	50.00422895
68.9095	50.00549258
68.9395	50.00641391
68.9695	50.00671956
68.9995	50.00633572
69.0295	50.00541707
69.0595	50.00431763
69.0895	50.0034494
69.1195	50.0031302
69.1495	50.00341464
69.1795	50.00410001
69.2095	50.00486861
69.2395	50.00542094
69.2695	50.00561654
69.2995	50.00543315
69.3295	50.00495414
69.3595	50.00424013
69.3895	50.00339836
69.4195	50.00257021
69.4495	50.00194186
69.4795	50.00166453
69.5095	50.00177793
69.5395	50.002203
69.5695	50.00278778
69.5995	50.00333337
69.6295	50.00366558
69.6595	50.00368972
69.6895	50.00341716
69.7195	50.00294916
69.7495	50.00247947
69.7795	50.00221525
69.8095	50.00229548
69.8395	50.00269898
69.8695	50.00321575
69.8995	50.00359813
69.9295	50.00366934
69.9595	50.00345474
69.9895	50.00309832

